Network-Reconfiguration-Aware Power Oscillation Damping Controller for Newly Commissioned Converter-Interfaced Power Plants

In recent years, transmission system operators have started requesting converter-interfaced generators (CIGs) to participate in grid services such as power oscillation damping (POD). As power systems are prone to topology changes because of connection and disconnection of generators and electrical lines, one of the most important requirements in the POD controller design is to account for these changes and to deal with them by using either adaptive or robust approaches. The robust approach is usually preferred by system operators because of the fixed structure of the controller. In this paper, a procedure to design POD controllers for CIG-based power plants that takes into consideration all possible network configurations is presented. This procedure is based on frequency-response techniques, so it is suitable for the commissioning in newly installed power plants, even in those cases when a detailed small-signal model of the system is not available. This procedure can be used to damp critical system modes by using active power, reactive power, or both power components simultaneously. The proposed procedure is applied to the design of the POD controller for a CIG-based power plant connected to the IEEE 39 Bus system. Simulations performed in Matlab and SimPowerSystems are used to validate the proposed design procedure.

==> JOURNAL/RESULTS/CP.csv <==
f,C_mag,C_phase
0.0001,-53.9798950120848,88.5127101728581
0.000101861017015598,-53.8197534445533,88.4850321014289
0.000103756667874519,-53.6596125754511,88.4568389730834
0.00010568759711848,-53.4994724310135,88.4281212046114
0.000107654461284232,-53.3393330384608,88.3988690345775
0.000109657929126781,-53.1791944260359,88.369072520009
0.000111698681846782,-53.0190566230423,88.3387215330254
0.000113777413322149,-52.8589196598842,88.3078057574052
0.000115894830343981,-52.6987835681077,88.2763146850874
0.000118051652856881,-52.5386483804437,88.2442376126127
0.000120248614203741,-52.3785141308523,88.211563637492
0.000122486461375093,-52.2183808545691,88.1782816545142
0.000124765955263087,-52.0582485881531,88.1443803519841
0.000127087870920206,-51.8981173695361,88.1098482078886
0.000129452997822792,-51.7379872380747,88.0746734859944
0.000131862140139475,-51.5778582346034,88.0388442318721
0.000134316117004602,-51.4177304014903,88.0023482688512
0.000136815762796747,-51.2576037826945,87.9651731938924
0.000139361927422414,-51.0974784238261,87.9273063733923
0.00014195547660501,-50.937354372208,87.8887349389065
0.000144597292179202,-50.7772316769401,87.8494457827939
0.00014728827239075,-50.6171103889663,87.8094255537812
0.000150029332201922,-50.4569905611432,87.7686606524479
0.000152821403602587,-50.2968722483127,87.7271372266251
0.000155665435927106,-50.1367555073757,87.6848411667112
0.000158562396177114,-49.97664039737,87.6417581009018
0.000161513269350309,-49.8165269795501,87.5978733903323
0.000164519058775366,-49.6564153174705,87.5531721241284
0.000167580786453077,-49.4963054770722,87.5076391143707
0.000170699493403841,-49.3361975267721,87.4612588909624
0.000173876240021625,-49.1760915375558,87.4140156964063
0.000177112106434509,-49.0159875830744,87.3658934804828
0.000180408192871938,-48.8558857397441,87.3168758948347
0.000183765620038817,-48.6957860868501,87.2669462874476
0.000187185529496558,-48.5356887066543,87.2160876970356
0.000190669084051225,-48.375593684507,87.1642828473185
0.000194217468148903,-48.2155011089626,87.1115141411988
0.000197831888278416,-48.0554110719001,87.0577636548296
0.000201513573381556,-47.8953236686476,87.0030131315771
0.000205263775270925,-47.7352389981117,86.9472439758697
0.000209083769055575,-47.5751571629117,86.8904372469391
0.000212974853574552,-47.4150782695191,86.8325736524437
0.000216938351838518,-47.2550024284018,86.7736335419796
0.00022097561147959,-47.0949297541741,86.7135969004704
0.000225088005209546,-46.9348603657522,86.6524433414404
0.000229276931286565,-46.7747943865155,86.5901521001642
0.000233543813990648,-46.614731944474,86.5267020266909
0.000237890104107889,-46.4546731724418,86.4620715787462
0.00024231727942376,-46.2946182082174,86.3962388145027
0.000246826845225569,-46.1345671947703,86.3291813852202
0.00025142033481428,-45.9745202804353,86.2608765277558
0.000256099310025846,-45.8144776191128,86.1913010569366
0.000260865361762255,-45.6544393704784,86.1204313577971
0.00026572011053245,-45.4944057001986,86.0482433776751
0.000270665207003324,-45.3343767801554,85.9747126181687
0.000275702332560958,-45.1743527886794,85.8998141269486
0.000280833199882317,-45.0143339107915,85.8235224894213
0.000286059553517574,-44.854320338453,85.7458118202476
0.000291383170483279,-44.6943122708262,85.6666557547085
0.00029680586086656,-44.5343099145437,85.5860274399151
0.000302329468440578,-44.3743134839883,85.5038995258684
0.000307955871291423,-44.214323201583,85.420244156353
0.000313686982456688,-44.0543392980926,85.3350329596773
0.000319524750575921,-43.8943620129352,85.2482370392439
0.000325471160553185,-43.7343915945066,85.15982696396
0.000331528234231943,-43.5744283005164,85.0697727584736
0.000337698031082509,-43.4144723983361,84.9780438932428
0.000343982648902292,-43.2545241653609,84.884609274429
0.000350384224529068,-43.0945838893844,84.7894372336143
0.000356904934567523,-42.934651868988,84.6924955173417
0.000363546996129332,-42.774728413944,84.5937512764712
0.000370312667586993,-42.614813845634,84.4931710553527
0.0003772042493417,-42.4549084974829,84.3907207808128
0.000384224084605506,-42.2950127154095,84.2863657509519
0.000391374560198038,-42.1351268582927,84.1800706237473
0.000398658107358044,-41.9752512984563,84.0717994054646
0.000406077202570037,-41.8153864221708,83.9615154388699
0.000413634368406327,-41.6555326301747,83.8491813912416
0.000421332174384729,-41.4956903382143,83.7347592421808
0.000429173237842216,-41.3358599776042,83.6182102712149
0.000437160224824851,-41.1760419958084,83.4994950451949
0.000445295850994265,-41.0162368570426,83.3785734054803
0.000453582882551019,-40.8564450428994,83.2554044549146
0.000462024137175131,-40.6966670529958,83.1299465445783
0.000470622484984128,-40.536903405646,83.0021572603328
0.000479380849508911,-40.3771546385576,82.8719934091357
0.000488302208687788,-40.2174213095544,82.7394110051384
0.000497389595879006,-40.0577039973259,82.6043652555559
0.000506646100892127,-39.8980033022041,82.4668105463091
0.000516074871038591,-39.7383198469691,82.3267004274386
0.000525679112201842,-39.5786542776846,82.1839875982848
0.000535462089927361,-39.419007264564,82.0386238924352
0.000545427130532983,-39.2593795028681,81.8905602624335
0.000555577622239888,-39.0997717138365,81.7397467642543
0.000565917016324624,-38.9401846456529,81.5861325415324
0.000576448828292588,-38.7806190744453,81.4296658095556
0.000587176639073325,-38.621075805324,81.2702938390116
0.000598104096238094,-38.4615556734566,81.1079629394914
0.000609234915240071,-38.3020595451831,80.9426184427441
0.00062057288067765,-38.1425883191714,80.7742046856882
0.000632121847581245,-37.9831429276152,80.6026649931729
0.000643885742724042,-37.8237243374757,80.4279416604885
0.000655868565957143,-37.6643335517684,80.2499759356314
0.000668074391569561,-37.5049716108966,80.0687080013162
0.000680507369673521,-37.3456395940344,79.8840769567363
0.000693171727615541,-37.1863386205585,79.6960207990792
0.000706071771413777,-37.0270698515332,79.5044764047864
0.000719211887222118,-36.8678344912485,79.3093795105673
0.000732596542821523,-36.7086337888144,79.1106646941658
0.000746230289139111,-36.5494690398122,78.908265354876
0.000760117761795533,-36.3903415880062,78.7021136938147
0.000774263682681127,-36.2312528271163,78.4921406939504
0.000788672861561415,-36.0722042026549,78.2782760998921
0.000803350197712473,-35.9131972138295,78.060448397435
0.000818300681586739,-35.7542334155138,77.8385847928766
0.000833529396509819,-35.5953144202889,77.6126111920963
0.000849041520408874,-35.4364419005579,77.3824521794106
0.000864842327573172,-35.2776175907355,77.1480309962052
0.000880937190447399,-35.1188432895157,76.9092695193452
0.000897331581458352,-34.9601208622204,76.6660882393811
0.000914031074875623,-34.8014522432298,76.4184062385414
0.000931041348706907,-34.6428394385008,76.166141168534
0.000948368186628592,-34.484284528172,75.9092092281521
0.000966017479952264,-34.3257896692624,75.6475251407028
0.000983995229627823,-34.1673570984625,75.381002131261
0.00100230754828387,-34.0089891350255,75.1095519037624
0.00102096066230605,-33.8506881837571,74.8330846179463
0.00103996091395412,-33.6924567381106,74.5515088661602
0.00105931476351837,-33.5342973833892,74.2647316500389
0.00107902879151618,-33.3762128000581,73.9726583570749
0.0010991097009295,-33.2182057671718,73.6751927370897
0.00111956431948388,-33.0602791659182,73.3722368786313
0.00114039960197003,-32.9024359832843,73.0636911853074
0.0011616226326085,-32.7446793158464,72.7494543520788
0.00118324062745838,-32.5870123736894,72.4294233415327
0.00120526093687084,-32.4294384844578,72.1034933601563
0.00122769104798836,-32.2719610975436,71.7715578346347
0.00125053858729039,-32.1145837884142,71.4335083882024
0.00127381132318648,-31.9573102630844,71.0892348170696
0.00129751716865759,-31.8001443627367,70.7386250669548
0.00132166418394661,-31.6430900684941,70.3815652097583
0.00134626057929891,-31.4861515063493,70.017939420401
0.00137131471775394,-31.3293329522551,69.6476299538722
0.00139683511798874,-31.1726388373789,69.2705171225172
0.00142283045721435,-31.0160737535279,68.8864792736074
0.00144930957412622,-30.8596424587462,68.4953927672359
0.00147628147190939,-30.7033498830916,68.0971319545777
0.00150375532129974,-30.547201134593,67.6915691565683
0.00153174046370208,-30.3912015053958,67.2785746430457
0.00156024641436637,-30.2353564780972,66.8580166124123
0.00158928286562298,-30.0796717322771,66.4297611718686
0.0016188596901782,-29.9241531512282,65.9936723182827
0.00164898694447106,-29.7688068288901,65.5496119197529
0.00167967487209265,-29.6136390769905,65.0974396979345
0.00171093390726901,-29.4586564323984,64.6370132111945
0.00174277467840892,-29.3038656646931,64.1681878386744
0.00177520801171763,-29.1492737839521,63.6908167653327
0.00180824493487795,-28.9948880487628,63.2047509680493
0.00184189668079971,-28.8407159744594,62.7098392028809
0.00187617469143912,-28.6867653415909,62.2059279935522
0.00191109062168914,-28.5330442046208,61.6928616212826
0.00194665634334226,-28.3795609008624,61.170482116043
0.00198288394912707,-28.2263240596525,60.6386292493468
0.00201978575681988,-28.0733426117646,60.0971405286914
0.00205737431343291,-27.9206257990635,59.5458511937512
0.00209566239948043,-27.768183184404,58.984594214456
0.00213466303332424,-27.6160246617722,58.4132002910666
0.00217438947560008,-27.4641604666725,57.8314978563888
0.00221485523372636,-27.3126011867573,57.239313080256
0.00225607406649686,-27.161357772701,56.6364698764215
0.00229805998875885,-27.010441549316,56.022789912015
0.00234082727617829,-26.8598642269073,55.3980926197107
0.00238439047009372,-26.7096379128653,54.7621952127707
0.00242876438246045,-26.5597751234909,54.1149127031306
0.00247396410088681,-26.4102887960489,53.4560579226974
0.00252000499376409,-26.2611923010446,52.7854415480434
0.00256690271549195,-26.1124994547159,52.1028721286788
0.00261467321180109,-25.964224531734,51.4081561190933
0.00266333272517498,-25.8163822781025,50.7010979147717
0.00271289780037247,-25.6689879242455,49.9814998923817
0.00276338529005317,-25.5220571982725,49.2491624543482
0.00281481236050758,-25.3756063394069,48.5038840780306
0.00286719649749377,-25.2296521115628,47.7454613697267
0.00292055551218275,-25.0842118170541,46.9736891237305
0.00297490754721444,-24.9393033104172,46.1883603866811
0.0030302710828664,-24.794945012327,45.3892665274373
0.00308666494333727,-24.6511559235845,44.5761973127281
0.00314410830314726,-24.5079556391498,43.7489409888211
0.00320262069365765,-24.3653643621968,42.907284369468
0.00326222200971167,-24.2234029181576,42.0510129303772
0.00332293251639897,-24.0820927687272,41.1799109104726
0.00338477285594598,-23.9414560257934,40.293761420204
0.00344776405473446,-23.8015154652555,39.392346557161
0.00351192753045073,-23.662294540693,38.4754475292622
0.00357728509936787,-23.52381739684,37.5428447857699
0.00364385898376354,-23.3861088828223,36.5943181563988
0.00371167181947576,-23.2491945651068,35.6296469987641
0.00378074666359935,-23.1131007401121,34.64861035443
0.00385110700232557,-22.9778544464259,33.6509871137953
0.00392277675892772,-22.8434834765699,32.6365561900576
0.00399578030189527,-22.7100163882509,31.6050967024838
0.00407014245321944,-22.5774825150329,30.5563881692065
0.00414588849683291,-22.4459119763616,29.4902107097429
0.00422304418720667,-22.3153356868686,28.4063452574381
0.00430163575810679,-22.1857853648798,27.3045737819929
0.00438168993151419,-22.0572935400495,26.1846795222356
0.00446323392671039,-21.9298935600359,25.0464472292708
0.0045462954695324,-21.8036195961336,23.8896634201016
0.00463090280179974,-21.6785066477729,22.7141166418191
0.00471708469091702,-21.554590545794,21.5195977463924
0.00480487043965513,-21.4319079543999,20.3059001760906
0.00489428989611453,-21.3104963716919,19.0728202595064
0.00498537346387389,-21.1903941286841,17.8201575181283
0.00507815211232767,-21.0716403866973,16.5477149833605
0.00517265738721602,-20.9542751330256,15.2552995238455
0.00526892142135067,-20.8383391747708,13.9427221828934
0.00536697694554047,-20.7238741307369,12.6097985257767
0.00546685729972018,-20.6109224212775,11.2563489965877
0.00556859644428641,-20.4995272559887,9.88219928430317
0.00567222897164454,-20.38973261914,8.48718069763811
0.0057777901179705,-20.2815832527385,7.07113054820582
0.00588531577519145,-20.1751246371223,5.63389254143999
0.00599484250318941,-20.0704029689818,4.17531717465931
0.00610640754223204,-19.9674651367131,2.6952621415885
0.00622004882563471,-19.8663586930096,1.19359274257977
0.00633580499265825,-19.7671318246054,-0.32981770030824
0.0064537154016467,-19.6698333190892,-1.87508742427053
0.00657382014340959,-19.574512528716,-3.44232580375603
0.00669616005485322,-19.4812193311517,-5.03163292655393
0.00682077673286568,-19.3900040870954,-6.64309916912373
0.00694771254846024,-19.3009175947357,-8.27680477236436
0.00707701066118189,-19.2140110410086,-9.93281941912414
0.00720871503378214,-19.1293359496382,-11.6112018148063
0.00734287044716676,-19.0469441259551,-13.3119992724975
0.00747952251562182,-18.9668875985043,-15.0352473041161
0.00761871770232299,-18.8892185574685,-16.7809692191347
0.00776050333513357,-18.8139892899543,-18.5491757324866
0.00790492762269642,-18.7412521122029,-20.3398645833136
0.00805203967082547,-18.6710592988111,-22.1530201662634
0.0082018894992022,-18.6034630090655,-23.9886131770688
0.00835452805838287,-18.5385152105166,-25.8466002741728
0.00851000724712224,-18.4762675999402,-27.7269237581851
0.00866837993001978,-18.4167715218572,-29.6295112709494
0.00882969995549409,-18.3600778848043,-31.5542755160134
0.00899402217409204,-18.3062370755735,-33.5011140022652
0.00916140245713852,-18.255298871659,-35.4699088124777
0.00933189771573324,-18.2073123521757,-37.4605263984629
0.00950556592010119,-18.1623258075334,-39.4728174044874
0.00968246611930312,-18.1203866481749,-41.5066165205263
0.00986265846131282,-18.081541312707,-43.5617423668648
0.0100462042134681,-18.0458351757711,-45.6379974114583
0.0102331657833024,-18.013312456023,-47.7351679213501
0.010423606739764,-17.984016124603,-49.8530239493508
0.01061759183483,-17.9579878144983,-51.9913193570145
0.0108151870255229,-17.9352677312074,-54.1497918748443
0.0110164594963366,-17.9158945651306,-56.3281632004779
0.0112214776820798,-17.8999054061164,-58.5261391354541
0.0114303112911448,-17.8873356606004,-60.743409760978
0.0116430313292088,-17.8782189717727,-62.979649652935
0.0118597101233767,-17.8725871432139,-65.2345181361986
0.0120804213467733,-17.8704700664285,-67.5076595781014
0.0123052400435926,-17.8718956527032,-69.7987037207263
0.012534242654614,-17.8768897697014,-72.1072660514893
0.0127675070431927,-17.8854761831942,-74.4329482112772
0.0130051125217341,-17.8976765043052,-76.7753384392065
0.0132471398786612,-17.9135101426286,-79.1340120528855
0.0134936714058831,-17.9329942655526,-81.5085319628522
0.0137447909267754,-17.9561437640888,-83.8984492196987
0.014000583824681,-17.9829712254817,-86.3033035922044
0.0142611370719413,-18.0134869128304,-88.7226241746381
0.0145265392594678,-18.0476987519215,-91.1559300212386
0.014796880626864,-18.0856123254297,-93.6027308057412
0.0150722530931076,-18.1272308745978,-96.0625275036883
0.0153527502878042,-18.1725553084674,-98.5348130951559
0.0156384675830225,-18.2215842206811,-101.019073285429
0.0159295021257212,-18.27431391383,-103.514787241082
0.0162259528707809,-18.3307384312762,-106.021428338849
0.016527920614649,-18.3908495963254,-108.53846492466
0.016835508029612,-18.4546370585811,-111.065361080136
0.0171488196987054,-18.5220883472625,-113.601577393889
0.0174679621512725,-18.5931889312213,-116.146571734937
0.0177930438991858,-18.6679222853483,-118.69980002561
0.0181241754737424,-18.7462699630176,-121.260717011329
0.0184614694632455,-18.8282116741755,-123.828777024736
0.0188050405512858,-18.9137253686422,-126.403434741703
0.0191550055557353,-19.0027873241624,-128.984145926864
0.0195114834684662,-19.0953722387067,-131.570368166382
0.0198745954958098,-19.1914533265017,-134.161561585823
0.020244465099768,-19.2910024172389,-136.757189551097
0.0206212180399914,-19.3939900579001,-139.356719350587
0.0210049824165391,-19.500385616616,-141.959622856711
0.0213958887134342,-19.6101573879692,-144.565377165345
0.0217940698430296,-19.7232726991481,-147.173465211653
0.0221996611911995,-19.8396980163537,-149.783376361056
0.0226128006633728,-19.9593990508714,-152.394606974241
0.0230336287314213,-20.082340864225,-155.006660945253
0.0234622884814226,-20.2084879718464,-157.619050211898
0.0238989256623105,-20.3378044447109,-160.231295237853
0.0243436887354311,-20.4702540084109,-162.842925466023
0.0247967289250216,-20.6058001391692,-165.45347974288
0.0252582002696278,-20.7444061563188,-168.062506713629
0.0257282596744793,-20.8860353108141,-170.669565188255
0.0262070669648385,-21.0306508693717,-173.274224478607
0.0266947849403432,-21.1782161938781,-175.876064706832
0.0271915794303602,-21.3286948157456,-178.474677085622
0.0276976193503689,-21.4820505049364,178.930335829169
0.0282130767593947,-21.6382473334234,176.339359912837
0.0287381269185107,-21.7972497328988,173.752769272266
0.0292729483504282,-21.9590225465882,171.170926071598
0.0298177229001967,-22.123531075076,168.594180382141
0.0303726357970331,-22.2907411160891,166.022870055448
0.0309378757173014,-22.4606189982371,163.457320618427
0.0315136348486648,-22.6331316087444,160.897845189293
0.0321001089554317,-22.8082464152587,158.344744413121
0.0326974974451177,-22.9859314818558,155.798306415715
0.0333060034362459,-23.1661554794026,153.258806774517
0.0339258338274099,-23.3488876904754,150.72650850522
0.0345571993676214,-23.5340980090629,148.201662062806
0.0352003147279668,-23.7217569353171,145.684505355683
0.0358553985745982,-23.9118355656399,143.175263771668
0.0365226736430817,-24.1043055784194,140.674150214564
0.0372023668141307,-24.2991392157497,138.181365150133
0.0378947091907467,-24.4963092614883,135.697096660323
0.0385999361767977,-24.6957890160155,133.221520504671
0.0393182875570577,-24.8975522680745,130.754800187854
0.0400500075787361,-25.1015732640765,128.297087032474
0.0407953450345245,-25.3078266752577,125.848520256217
0.0415545533471887,-25.5162875630796,123.409227052624
0.0423278906557355,-25.7269313432552,120.979322674822
0.0431156199031823,-25.9397337487842,118.55891052164
0.0439180089259609,-26.1546707923666,116.148082225654
0.0447353305449847,-26.371718728554,113.746917742786
0.0455678626584106,-26.590854015986,111.355485443216
0.0464158883361278,-26.8120532800376,108.973842203433
0.0472796959160039,-27.0352932761909,106.602033499372
0.0481595791019235,-27.2605508544179,104.240093500674
0.0490558370636505,-27.4878029248446,101.888045166195
0.0499687745385488,-27.7170264249387,99.5459003409812
0.0508987019351968,-27.948198288442,97.2136598549994
0.0518459354389291,-28.1812954162411,94.8913136239989
0.0528107971193433,-28.4162946493454,92.5788407529358
0.053793615039807,-28.6531727441163,90.2762096424518
0.0547947233690029,-28.8919063498616,87.983378098955
0.0558144624945496,-29.1324719888884,85.7002934488819
0.0568531791387375,-29.3748460390799,83.4268926577672
0.0579112264764176,-29.6190047190345,81.1631024547539
0.058988964255085,-29.8649240757882,78.9088394632106
0.0600867589171969,-30.1125799751112,76.6640103381155
0.061204983724767,-30.3619480943548,74.428511910878
0.0623440188862786,-30.6130039177988,72.2022313422485
0.0635042516859596,-30.8657227344365,69.9850462839656
0.0646860766154633,-31.1200796381134,67.776825049757
0.0658898955079995,-31.376049529921,65.5774267962918
0.0671161176749628,-31.6336071227373,63.3867017146413
0.0683651600451024,-31.8927269477871,61.2044912327819
0.0696374473062822,-32.1533833630917,59.0306282296183
0.0709334120498799,-32.4155505636647,56.8649372609759
0.0722534949178721,-32.6792025933068,54.70723479796
0.0735981447526576,-32.9443133578458,52.5573294780326
0.0749678187496687,-33.2108566396653,50.4150223691179
0.0763629826128224,-33.4788061133641,48.280107246996
0.0777841107128649,-33.7481353623879,46.1523708861945
0.0792316862486625,-34.0188178964747,44.0315933645541
0.0807062014114951,-34.2908271697597,41.9175483815915
0.0822081575524054,-34.564136599387,39.8100035907448
0.0837380653526649,-34.8387195844805,37.7087209455494
0.0852964449974102,-35.1145495253315,35.6134570597512
0.0868838263525118,-35.3915998426675,33.5239635813367
0.0885007491447344,-35.6698439968718,31.4399875804187
0.0901477631452492,-35.9492555070319,29.3612719508963
0.0918254283565628,-36.2298079697019,27.2875558257778
0.0935343152029238,-36.5114750772735,25.2185750060301
0.0952750047242729,-36.7942306358549,23.1540624027973
0.0970480887738031,-37.0780485825706,21.0937484928131
0.0988541702191957,-37.3629030021984,19.0373617868104
0.100693863147603,-37.6487681430718,16.9846293107137
0.102567793074442,-37.9356184321823,14.9352770993928
0.10447659715608,-38.2234284894247,12.8890307027227
0.106420924406472,-38.5121731409383,10.8456157036976
0.108401435917833,-38.8018274315001,8.80475824831638
0.110418805085416,-39.0923666359383,6.76618558694952
0.112473717836475,-39.3837662695378,4.72962662686814
0.114566872863487,-39.6760020974177,2.69481249560783
0.116698981861715,-39.9690501428663,0.661477114801187
0.11887076977119,-40.2628866946248,-1.3706422158956
0.121082975023204,-40.5574883131165,-3.40180422520416
0.123336349791378,-40.852831835623,-5.43226306739302
0.125631660247412,-41.1488943804128,-7.46226771069928
0.127969686821594,-41.4456533498334,-9.49206131753067
0.130351224468151,-41.7430864323795,-11.5218806170111
0.132777082935543,-42.0411716037545,-13.5519552704998
0.135248087041788,-42.3398871269445,-15.5825072307507
0.137765076954905,-42.6392115513288,-17.6137500954595
0.140328908478587,-42.9391237108484,-19.6458884559931
0.142940453343176,-43.2396027212616,-21.6791172421807
0.145600599502065,-43.5406279765125,-23.7136210641144
0.14831025143361,-43.8421791442426,-25.7495735519925
0.151070330448665,-44.1442361604749,-27.7871366951194
0.153881775003835,-44.4467792235027,-29.8264601812671
0.156745541020559,-44.7497887870126,-31.8676807377028
0.159662602210143,-45.0532455524759,-33.9109214752705
0.162633950404819,-45.3571304608398,-35.9562912370299
0.165660595894991,-45.6614246835497,-38.0038839530395
0.168743567772738,-45.9661096129373,-40.053778002992
0.171883914281715,-46.2711668520046,-42.1060355884948
0.175082703173572,-46.5765782036372,-44.1607021169017
0.178341022071001,-46.8823256592786,-46.2178055986996
0.181659978837533,-47.188391387096,-48.2773560605447
0.18504070195423,-47.4947577196694,-50.3393449761462
0.18848434090338,-47.801407141235,-52.4037447172677
0.191992066559328,-48.1083222745117,-54.4705080272168
0.195565071586595,-48.4154858671403,-56.5395675192404
0.199204570845387,-48.7228807777663,-58.6108352023268
0.202911801804668,-49.0304899617905,-60.684202036954
0.206688024962908,-49.3382964568195,-62.7595375233627
0.210534524276671,-49.6462833678393,-64.8366893249601
0.214452607597167,-49.9544338521395,-66.915482929462
0.218443607114943,-50.262731104014,-68.9957213503787
0.222508879812837,-50.5711583392609,-71.0771848714101
0.226649807927369,-50.8796987795064,-73.159630836285
0.230867799418717,-51.1883356363748,-75.2427934864916
0.235164288449435,-51.497052095526,-77.3263838492708
0.239540735872088,-51.8058313005817,-79.4100896781291
0.243998629725955,-52.114656336958,-81.4935754479812
0.24853948574298,-52.4235102156245,-83.5764824068931
0.253164847863136,-52.7323758568058,-85.6584286861982
0.25787628875938,-53.0412360736401,-87.7390094705624
0.262675410372384,-53.3500735558115,-89.8177972293497
0.267563844455204,-53.6588708531657,-91.8943420103839
0.272543253128103,-53.9676103593225,-93.9681717969436
0.27761532944368,-54.2762742952941,-96.0387929285266
0.282781797962534,-54.5848446931163,-98.1056905856356
0.28804441533963,-54.8933033795005,-100.168329338494
0.293404970921579,-55.20163195951,-102.226153759291
0.298865287355038,-55.5098118002645,-104.278589097201
0.30442722120643,-55.8178240146737,-106.325042015073
0.310092663593193,-56.1256494452002,-108.364901386342
0.315863540826782,-56.4332686476497,-110.397539150359
0.321741815067637,-56.7406618749856,-112.422311223981
0.327729484992338,-57.0478090611643,-114.438558466931
0.333828586473176,-57.3546898049837,-116.445607698084
0.340041193270371,-57.6612833539399,-118.442772759562
0.346369417737173,-57.9675685880839,-120.429355625151
0.352815411538088,-58.2735240038698,-122.404647549351
0.359381366380462,-58.5791276979863,-124.367930253045
0.36606951475969,-58.8843573511623,-126.318477141602
0.372882130718283,-59.1891902119379,-128.255554550986
0.379821530619074,-59.4936030803929,-130.178423017305
0.386890073932797,-59.7975722918238,-132.086338565097
0.394090164040345,-60.1010737003647,-133.978554009552
0.401424249049932,-60.4040826625454,-135.854320267804
0.408894822629486,-60.7065740207831,-137.712887674433
0.416504424854518,-61.0085220868071,-139.553507296304
0.424255643071778,-61.3099006250172,-141.37543224196
0.432151112778977,-61.6106828357792,-143.177918960839
0.440193518520887,-61.9108413386642,-144.960228527778
0.448385594802119,-62.2103481556434,-146.721627908363
0.456730127016875,-62.5091746942503,-148.46139120093
0.465229952396019,-62.8072917307303,-150.178800851246
0.473887960971765,-63.1046693932003,-151.873148836131
0.482707096560318,-63.4012771448435,-153.54373781258
0.491690357762803,-63.6970837671742,-155.18988222926
0.500840798984821,-63.9920573434082,-156.810909397533
0.510161531474983,-64.2861652419813,-158.406160519538
0.519655724382766,-64.5793741002657,-159.974991671175
0.529326605836056,-64.8716498085355,-161.516774738183
0.53917746403875,-65.1629574942428,-163.030898303893
0.549211648388779,-65.4532615066681,-164.516768487525
0.559432570616938,-65.7425254020178,-165.973809732301
0.569843705946914,-66.0307119290435,-167.401465542957
0.580448594276898,-66.317783015268,-168.799199172552
0.591250841383187,-66.6036997539047,-170.166494258812
0.602254120146193,-66.8884223915661,-171.502855410524
0.613462171799251,-67.17191031686,-172.807808744759
0.624878807200689,-67.4541220499791,-174.080902375989
0.636507908129557,-67.7350152333944,-175.321706858367
0.648353428605472,-68.0145466237665,-176.529815582645
0.66041939623303,-68.2926720851968,-177.704845129408
0.672709913571234,-68.5693465839401,-178.846435580433
0.685229159528406,-68.8445241847097,-179.954250790111
0.697981390783066,-69.1181580487037,178.972021381009
0.710970943231243,-69.3902004334905,177.932668868448
0.724202233460731,-69.6606026948885,176.92795523963
0.737679760252773,-69.9293152909802,175.95811956114
0.751408106111697,-70.1962877884026,175.023376295217
0.765391938823015,-70.4614688710549,174.123915223347
0.779636013040524,-70.7248063513648,173.259901394839
0.794145171902934,-70.9862471842558,172.43147509837
0.808924348680594,-71.2457374839548,171.638751854563
0.823978568452852,-71.5032225437757,170.881822427766
0.839312949816636,-71.7586468590155,170.160752855345
0.854932706626838,-72.0119541530903,169.475584492936
0.870843149769072,-72.2630874070355,168.82633407425
0.88704968896544,-72.5119888924883,168.2129937842
0.903557834613893,-72.7586002082621,167.6355313443
0.920373199661822,-73.0028623206119,167.093890109436
0.937501501514529,-73.2447156072836,166.587989175343
0.954948563979196,-73.4840999054232,166.117723496264
0.972720319245054,-73.7209545634139,165.682964012489
0.99082280990038,-73.9552184966915,165.283557787654
1.00926219098705,-74.1868302475737,164.919328155849
1.02804473209331,-74.4157280491229,164.590074878791
1.04717681948552,-74.6418498930418,164.295574313483
1.06666495827954,-74.8651336015837,164.035579590931
1.08651577465254,-75.0855169034361,163.809820806674
1.10673601809597,-75.3029375135144,163.618005224001
1.12733256371049,-75.5173332165822,163.459817490892
1.14831241454351,-75.7286419545852,163.334919871777
1.16968270397038,-75.9368019175645,163.24295249539
1.19145069811977,-76.1417516379881,163.183533619995
1.21362379834424,-76.3434300883117,163.156259917376
1.23620954373677,-76.5417767815545,163.160706777014
1.25921561369415,-76.7367318746472,163.196428631878
1.28264983052806,-76.9282362742844,163.262959307279
1.30652016212472,-77.1162317449834,163.35981239422
1.33083472465408,-77.3006610190293,163.486481648596
1.35560178532937,-77.4814679079575,163.642441417582
1.38082976521809,-77.6585974152023,163.827147094412
1.40652724210524,-77.8319958495169,164.040035602688
1.43270295340983,-78.0016109387486,164.280525911181
1.45936579915576,-78.1673919435345,164.548019579977
1.48652484499786,-78.3292897704651,164.841901338628
1.51418932530435,-78.4872570842499,165.161539696777
1.54236864629663,-78.6412484184074,165.506287587541
1.57107238924745,-78.7912202839915,165.8754830437
1.6003103137387,-78.937131275865,166.268449906521
1.63009236097974,-79.0789421760253,166.684498566789
1.66042865718753,-79.2166160534913,167.122926737391
1.69132951702965,-79.3501183602668,167.583020256528
1.72280544713139,-79.4794170229036,168.06405392038
1.75486714964815,-79.6044825292025,168.56529234379
1.78752552590424,-79.725288009607,169.085990847291
1.82079168009946,-79.8418093128664,169.625396368538
1.8546769230847,-79.9540250755694,170.182748395996
1.88919277620767,-80.0619167851785,170.757279922478
1.92435097523033,-80.1654688362271,171.348218415945
1.96016347431919,-80.2646685793775,171.954786804779
1.99664245010979,-80.3595063630734,172.576204474563
2.03380030584698,-80.4499755675651,173.211688273259
2.07164967560207,-80.5360726311243,173.860453521549
2.1102034285686,-80.6177970683133,174.521715025
2.14947467343798,-80.6951514802164,175.194688084632
2.18947676285662,-80.768141556591,175.87858950246
2.23022329796594,-80.8367760699396,176.572638578501
2.27172813302691,-80.9010668615557,177.276058095809
2.31400538013065,-80.9610288196373,177.988075290111
2.35706941399673,-81.0166798496137,178.707922800683
2.40093487686065,-81.0680408368708,179.434839599215
2.44561668345244,-81.115135602105,-179.831928106473
2.49113002606779,-81.1579908495746,-179.093125996854
2.53749037973357,-81.1966361085583,-178.349490796077
2.58471350746956,-81.2311036683591,-177.601749460945
2.63281546564802,-81.2614285072314,-176.850618405904
2.68181260945301,-81.2876482156299,-176.096802766245
2.73172159844138,-81.3098029142076,-175.340995701479
2.78255940220712,-81.3279351670103,-174.583877740597
2.83434330615131,-81.3420898903302,-173.826116170667
2.88709091735923,-81.3523142576955,-173.068364469962
2.94082017058706,-81.3586576014811,-172.311261786541
2.99554933435982,-81.3611713116321,-171.555432462946
3.05129701718287,-81.35990873199,-170.801485607423
3.10808217386906,-81.3549250547121,-170.050014711779
3.16592411198352,-81.3462772132679,-169.301597315801
3.22484249840844,-81.3340237744856,-168.55679471785
3.28485736603005,-81.3182248301118,-167.816151731068
3.34598912054997,-81.2989418883317,-167.080196484382
3.40825854742345,-81.276237765678,-166.349440267307
3.47168681892656,-81.2501764797392,-165.624377417346
3.53629550135504,-81.2208231430551,-164.905485248617
3.60210656235707,-81.1882438585635,-164.193224020192
3.66914237840249,-81.1525056169371,-163.488036942464
3.73742574239106,-81.1136761961249,-162.79035021977
3.80697987140228,-81.0718240633846,-162.100573127387
3.87782841458945,-81.0270182800647,-161.419098120894
3.94999546122065,-80.9793284093682,-160.74630097589
4.02350554886929,-80.9288244273031,-160.082540955949
4.09838367175726,-80.8755766369939,-159.428161006669
4.17465528925313,-80.8196555865064,-158.783487973683
4.25234633452868,-80.761131990307,-158.148832842448
4.3314832233764,-80.7000766544533,-157.524490997655
4.41209286319119,-80.6365604055915,-156.910742500131
4.49420266211914,-80.5706540238045,-156.307852379123
4.57784053837662,-80.5024281793413,-155.716070937891
4.66303492974273,-80.4319533732286,-155.135634070599
4.7498148032285,-80.3592998817499,-154.566763588552
4.83820966492596,-80.284537704758,-154.009667553879
4.92824957004051,-80.2077365177664,-153.464540618856
5.01996513311008,-80.1289656277531,-152.931564369127
5.11338753841432,-80.0482939325909,-152.410907669163
5.20854855057766,-79.9657898840091,-151.902727008407
5.30548052536957,-79.8815214539753,-151.407166846602
5.40421642070591,-79.7955561043782,-150.924359956944
5.50478980785497,-79.7079607598803,-150.454427765742
5.60723488285203,-79.6188017838027,-149.997480687406
5.71158647812643,-79.5281449568958,-149.55361845364
5.81788007434493,-79.4360554588436,-149.122930435848
5.92615181247555,-79.3425978523445,-148.705495959815
6.03643850607586,-79.2478360696072,-148.301384611861
6.14877765381003,-79.1518334010968,-147.91065653571
6.26320745219869,-79.0546524863644,-147.533362719448
6.37976680860628,-78.9563553067906,-147.169545272002
6.49849535446989,-78.8570031800749,-146.819237688666
6.61943345877439,-78.7566567563,-146.482465105294
6.74262224177835,-78.6553760154034,-146.159244540839
6.86810358899531,-78.5532202658876,-145.84958512802
6.99592016543537,-78.4502481446027,-145.553488331952
7.12611543011174,-78.3465176174395,-145.270948156664
7.25873365081724,-78.2420859807698,-145.001951339491
7.39381991917587,-78.1370098634782,-144.746477533409
7.53142016597437,-78.0313452294308,-144.504499477428
7.6715811767793,-77.9251473802311,-144.275983155229
7.81435060784454,-77.8184709581183,-144.060887942323
7.95977700231498,-77.7113699488672,-143.859166742
8.10790980673169,-77.6038976845565,-143.670766110483
8.25879938784427,-77.4961068460742,-143.495626371666
8.41249704973612,-77.388049465239,-143.33368172195
8.56905505126834,-77.2797769264207,-143.184860325665
8.72852662384837,-77.1713399675488,-143.049084401686
8.89096598952917,-77.0627886804094,-142.926270301835
9.05642837944529,-76.9541725101327,-142.816328581742
9.22497005259217,-76.8455402537859,-142.719164064859
9.39664831495469,-76.7369400579924,-142.63467590037
9.57152153899185,-76.628419415507,-142.562757615766
9.74964918348409,-76.5200251606865,-142.503297164884
9.9310918137498,-76.4118034638029,-142.456176972241
10.1159111222383,-76.3037998241588,-142.421273974523
10.3041699495059,-76.1960590619714,-142.398459660083
10.4959323055823,-76.0886253090033,-142.387600107364
10.6912633917348,-75.9815419979301,-142.388556023124
10.8902296226373,-75.874851850442,-142.401182781375
11.0928986489522,-75.7685968640916,-142.425330463959
11.2993393803322,-75.6628182979081,-142.460843903645
11.5096220088503,-75.5575566568108,-142.507562730661
11.723818032866,-75.4528516748654,-142.565321423535
11.9420002813353,-75.3487422974384,-142.633949365113
12.1642429385737,-75.2452666623153,-142.713270904585
12.3906215694792,-75.1424620798594,-142.803105426332
12.6212131452255,-75.0403650122991,-142.903267426352
12.856096069433,-74.9390110522415,-143.013566597003
13.0953502048267,-74.83843490052,-143.133807920708
13.3390569003906,-74.7386703434935,-143.263791773279
13.5872990190271,-74.6397502299224,-143.403314037364
13.8401609657313,-74.5417064475568,-143.552166226557
14.0977287162897,-74.4445698995766,-143.710135620532
14.3600898465126,-74.3483704810334,-143.87700541158
14.6273335620113,-74.2531370554449,-144.052554862766
14.8995507285285,-74.1588974317011,-144.236559477898
15.176833902834,-74.0656783414427,-144.428791183364
15.4592773641948,-73.973505417074,-144.629018521836
15.7469771464309,-73.8824031705741,-144.837006857717
16.0400310705682,-73.7923949732697,-145.052518594126
16.3385387780986,-73.7035030367293,-145.275313401131
16.642601764859,-73.6157483949392,-145.50514845481
16.9523234155412,-73.5291508879117,-145.741778686668
17.2678090388436,-73.4437291468742,-145.984957042813
17.5891659032773,-73.3595005811806,-146.234434752225
17.916503273639,-73.2764813670734,-146.489961603368
18.2499324481615,-73.1946864384214,-146.751286228296
18.5895667963569,-73.1141294795421,-147.018156393366
18.9355217975629,-73.0348229202089,-147.290319295567
19.2879150802078,-72.9567779329285,-147.567521863452
19.6468664618044,-72.8800044325612,-147.849511061578
20.0124979896904,-72.8045110783427,-148.136034197341
20.3849339825246,-72.7303052783506,-148.426839229045
20.7643010725577,-72.6573931964424,-148.721675074039
21.1507282486879,-72.5857797616788,-149.020291915711
21.5443469003188,-72.5154686802284,-149.322441508176
21.9452908620332,-72.4464624497346,-149.627877477437
22.353696459098,-72.3787623761108,-149.936355617878
22.7697025538168,-72.3123685927148,-150.247634182928
23.1934505927443,-72.2472800818381,-150.561474168792
23.6250846547794,-72.1834946984327,-150.87763959018
24.0647515001543,-72.1210091959852,-151.195897747025
24.5126006203334,-72.0598192544349,-151.516019481233
24.9687842888433,-71.9999195100224,-151.837779422572
25.4334576130465,-71.9413035869445,-152.160956222891
25.9067785868801,-71.8839641306825,-152.485332777918
26.3889081445751,-71.8278928428641,-152.810696435991
26.8800102153761,-71.7730805175112,-153.136839193133
27.3802517792786,-71.7195170785228,-153.463557873996
27.8898029238044,-71.6671916182355,-153.790654298258
28.408836901833,-71.616092436906,-154.117935432181
28.9375301905095,-71.5662070829536,-154.445213525091
29.4760625512486,-71.517522393805,-154.772306230644
30.0246170908555,-71.4700245371824,-155.099036712842
30.5833803237843,-71.4236990526794,-155.425233736812
31.1525422355548,-71.3785308934719,-155.750731744466
31.7322963473498,-71.3345044680155,-156.075370915236
32.3228397818138,-71.2916036815871,-156.398997212122
32.9243733300777,-71.2498119775333,-156.721462413392
33.5371015200293,-71.2091123780954,-157.042624130306
34.1612326858552,-71.1694875246876,-157.362345811314
34.7969790388769,-71.1309197175138,-157.6804967332
35.4445567397043,-71.0933909544165,-157.996951979717
36.1041859717334,-71.0568829688576,-158.311592408279
36.7760910160103,-71.021377266943,-158.624304605305
37.4605003274899,-70.9868551634103,-158.934980830852
38.1576466127125,-70.9532978165061,-159.243518953183
38.8677669089267,-70.920686261691,-159.549822373929
39.5911026646846,-70.8890014441182,-159.853799944526
40.327899821937,-70.8582242498388,-160.155365874604
41.0784088996564,-70.8283355356976,-160.454439633003
41.8428850790158,-70.799316157889,-160.750945842103
42.6215882901532,-70.7711469991526,-161.044814166127
43.4147833005509,-70.7438089945928,-161.335979194073
44.222739805059,-70.7172831561158,-161.624380317933
45.0457325175945,-70.6915505954842,-161.909961606802
45.8840412645476,-70.6665925459923,-162.192671677502
46.7379510799246,-70.6423903827751,-162.47246356229
47.6077523022637,-70.6189256417659,-162.749294574218
48.4937406733523,-70.5961800373238,-163.023126170675
49.3962174387831,-70.5741354785564,-163.293923815616
50.3154894503806,-70.5527740843658,-163.561656840964
51.2518692705333,-70.532078197251,-163.826298307624
52.2056752784697,-70.5120303959009,-164.087824866546
53.1772317785097,-70.4926135066169,-164.346216620219
54.1668691103315,-70.4738106136031,-164.601456984966
55.1749237612913,-70.455605068167,-164.853532554377
56.2017384808319,-70.4379804968728,-165.102432964182
57.2476623970218,-70.4209208086913,-165.348150758862
58.3130511352622,-70.4044102011916,-165.590681260225
59.3982669392036,-70.3884331658183,-165.830022438206
60.5036787939122,-70.3729744923008,-166.066174784074
61.6296625513294,-70.3580192722393,-166.299141186233
62.776601058065,-70.3435529019118,-166.528926808777
63.9448842855694,-70.3295610843479,-166.755538972931
65.1349094627281,-70.3160298307112,-166.978987041493
66.3470812109235,-70.3029454610351,-167.199282306378
67.5818116816111,-70.2902946043527,-167.416437879335
68.839520696455,-70.278064198262,-167.630468585902
70.1206358900718,-70.2662414879665,-167.841390862643
71.4255928554313,-70.2548140248293,-168.049222657702
72.7548352919623,-70.2437696644774,-168.253983334679
74.1088151564157,-70.2330965644937,-168.455693579843
75.4879928165343,-70.2227831817287,-168.654375312678
76.892837207583,-70.212818269267,-168.85005159973
78.323825991792,-70.2031908730787,-169.042746571741
79.7814457207663,-70.1938903283861,-169.232485344037
81.2661920009194,-70.1849062557753,-169.419293940109
82.7785696619847,-70.1762285570777,-169.603199218364
84.3190929286625,-70.1678474110492,-169.784228801973
85.8882855954626,-70.1597532688701,-169.962411011753
87.4866812047991,-70.1519368494893,-170.137774802038
89.114823228402,-70.1443891348337,-170.310349699448
90.7732652521022,-70.1371013649036,-170.480165744501
92.4625711640573,-70.1300650327729,-170.647253435982
94.1833153464796,-70.1232718795113,-170.811643678004
95.9360828709314,-70.1167138890455,-170.973367729667
97.7214696972572,-70.1103832829755,-171.132457157258
99.5400828762152,-70.1042725153578,-171.28894378889
101.392540755881,-70.0983742674722,-171.442859671513
103.279473191895,-70.0926814425806,-171.594237030213
105.201521761616,-70.0871871606925,-171.743108229719
107.159339982267,-70.0818847533448,-171.889505738035
109.153593533139,-70.076767758407,-172.033462092126
111.184960481927,-70.0718299149193,-172.17500986557
113.254131515281,-70.0670651579727,-172.314181638109
115.361810173648,-70.0624676136366,-172.451009967012
117.508713090481,-70.0580315939413,-172.585527360188
119.695570235904,-70.0537515919209,-172.717766250969
121.923125164911,-70.0496222767224,-172.84775897449
124.192135270178,-70.0456384887831,-172.975537745605
126.50337203959,-70.0417952350841,-173.101134638262
128.857621318552,-70.0380876844795,-173.224581566279
131.255683577184,-70.0345111631075,-173.345910265455
133.698374182494,-70.0310611498835,-173.465152276948
136.186523675608,-70.0277332720795,-173.582338931872
138.720978054162,-70.0245233009893,-173.697501337043
141.302599059953,-70.0214271476837,-173.810670361826
143.932264471941,-70.018440858854,-173.921876626027
146.610868404698,-70.0155606127471,-174.031150488776
149.339321612425,-70.0127827151904,-174.138522038348
152.11855179861,-70.0101035957092,-174.24402108289
154.949503931463,-70.0075198037349,-174.347677141979
157.833140565212,-70.0050280049047,-174.449519438995
160.770442167382,-70.0026249774517,-174.549576894249
163.762407452169,-70.0003076086866,-174.647878118826
166.810053720006,-69.998072891568,-174.74445140912
169.914417203463,-69.9959179213625,-174.839324741992
173.076553419572,-69.9938398923928,-174.932525770548
176.29753752872,-69.9918360948724,-175.024081820485
179.57846470021,-69.9899039118272,-175.114019886972
182.920450484629,-69.9880408161009,-175.202366632037
186.324631193156,-69.9862443674444,-175.289148382434
189.79216428391,-69.9845122096871,-175.374391127956
193.324228755505,-69.9828420679891,-175.458120520169
196.922025547917,-69.9812317461721,-175.540361871541
200.586777950823,-69.979679124129,-175.621140154935
204.319732019527,-69.9781821553085,-175.700480003458
208.122156998634,-69.976738864275,-175.778405710626
211.995345753607,-69.9753473443417,-175.854941230835
215.940615210357,-69.974005755274,-175.930110180109
219.959306803007,-69.9727123210644,-176.003935837119
224.052786930002,-69.971465327774,-176.076441144437
228.22244741869,-69.9702631214412,-176.147648710025
232.469705998565,-69.9691041060559,-176.217580808932
236.796006783308,-69.9679867415956,-176.286259385183
241.202820761801,-69.9669095421245,-176.353706053854
245.691646298279,-69.9658710739523,-176.419942103309
250.264009641792,-69.9648699538511,-176.484988497593
254.921465445143,-69.9639048473303,-176.548865878962
259.665597293487,-69.9629744669656,-176.611594570548
264.498018242772,-69.9620775707829,-176.673194579137
269.420371368188,-69.9612129606944,-176.733685598057
274.434330322836,-69.9603794809856,-176.793087010156
279.541599906786,-69.9595760168512,-176.851417890885
284.743916646725,-69.9588014929804,-176.908697011437
290.043049386399,-69.9580548721875,-176.964942841978
295.440799888038,-69.9573351540885,-177.020173554927
300.939003444972,-69.9566413738215,-177.0744070283
306.539529505653,-69.9559726008096,-177.127660849095
312.244282309286,-69.9553279375655,-177.179952316728
318.055201533292,-69.9547065185359,-177.231298446495
323.974262952819,-69.9541075089844,-177.281715973078
330.003479112528,-69.9535301039132,-177.331221354058
336.144900010877,-69.9529735270199,-177.379830773464
342.400613797143,-69.9524370296906,-177.42756014533
348.772747481418,-69.9519198900271,-177.474425117261
355.263467657814,-69.9514214119065,-177.520441074013
361.874981241128,-69.9509409240741,-177.565623141064
368.609536217216,-69.9504777792667,-177.609986188198
375.469422407334,-69.9500313533656,-177.653544833076
382.4569722467,-69.9496010445794,-177.696313444799
389.57456157755,-69.9491862726547,-177.738306147466
396.824610456948,-69.9487864781141,-177.779536823719
404.209583979631,-69.94840112152,-177.820019118268
411.731993116168,-69.948029682765,-177.859766441398
419.394395566719,-69.9476716603857,-177.898791972467
427.199396630678,-69.9473265709011,-177.937108663366
435.149650092504,-69.9469939481741,-177.97472924197
443.24785912404,-69.9466733427943,-178.011666215554
451.49677720361,-69.9463643214838,-178.047931874189
459.899209052244,-69.9460664665222,-178.083538294103
468.458011587304,-69.9457793751931,-178.11849734102
477.176094893874,-69.9455026592492,-178.152820673462
486.056423214214,-69.9452359443961,-178.186519746026
495.102015955635,-69.9449788697948,-178.219605812621
504.315948717136,-69.9447310875813,-178.252089929675
513.701354335134,-69.944492262403,-178.283982959315
523.261423948666,-69.9442620709719,-178.315295572495
532.999408084409,-69.9440402016331,-178.346038252109
542.918617761894,-69.9438263539485,-178.37622129605
553.02242561929,-69.9436202382959,-178.405854820248
563.314267060135,-69.9434215754815,-178.434948761659
573.797641421414,-69.9432300963665,-178.463512881222
584.476113163364,-69.9430455415067,-178.491556766782
595.353313081437,-69.9428676608053,-178.51908983597
606.432939540806,-69.9426962131775,-178.546121339047
617.718759733849,-69.9425309662273,-178.572660361711
629.214610961035,-69.9423716959361,-178.598715827869
640.924401935646,-69.9422181863613,-178.624296502363
652.852114112785,-69.942070229347,-178.649410993664
665.001803043112,-69.9419276242442,-178.674067756532
677.377599751774,-69.9417901776408,-178.698275094628
689.983712143002,-69.9416577031019,-178.722041163095
702.824426430835,-69.9415300209189,-178.745373971106
715.904108596489,-69.9414069578674,-178.768281384361
729.227205872831,-69.9412883469747,-178.790771127559
742.798248256491,-69.9411740272939,-178.812850786833
756.621850048106,-69.941063843688,-178.834527812135
770.70271142123,-69.9409576466204,-178.855809519606
785.045620020451,-69.9408552919531,-178.876703093888
799.655452589235,-69.9407566407529,-178.897215590415
814.537176628074,-69.9406615591034,-178.917353937663
829.695852083491,-69.9405699179246,-178.937124939367
845.136633068472,-69.9404815927986,-178.956535276697
860.864769614924,-69.9403964638017,-178.975591510409
876.885609458742,-69.9403144153422,-178.994300082955
893.204599858096,-69.9402353360045,-179.012667320558
909.827289445557,-69.9401591183984,-179.030699435263
926.759330114688,-69.9400856590141,-179.048402526942
944.00647894176,-69.940014858082,-179.065782585276
961.574600143209,-69.9399466194382,-179.0828454917
979.469667069538,-69.939880850394,-179.099597021319
997.697764236321,-69.939817461611,-179.116042844789
1016.265089393,-69.9397563669797,-179.13218853017
1035.17795563018,-69.9396974835033,-179.148039544745
1054.44279352617,-69.9396407311854,-179.163601256812
1074.06615333343,-69.9395860329215,-179.178878937444
1094.05470720574,-69.9395333143949,-179.193877762221
1114.41525146679,-69.9394825039755,-179.208602812929
1135.154708921,-69.9394335326236,-179.223059079235
1156.28013120738,-69.9393863337955,-179.237251460332
1177.79870119712,-69.9393408433541,-179.251184766554
1199.71773543589,-69.9392969994815,-179.264863720966
1222.04468663149,-69.9392547425953,-179.278292960925
1244.78714618791,-69.9392140152682,-179.291477039618
1267.95284678643,-69.9391747621498,-179.304420427565
1291.54966501488,-69.9391369298914,-179.317127514107
1315.5856240457,-69.9391004670742,-179.329602608863
1340.06889636395,-69.9390653241392,-179.341849943156
1365.00780654601,-69.93903145332,-179.353873671428
1390.41083409007,-69.9389988085782,-179.365677872618
1416.2866162992,-69.9389673455408,-179.377266551519
1442.64395121816,-69.93893702144,-179.38864364012
1469.49180062482,-69.9389077950553,-179.399812998908
1496.83929307726,-69.9388796266575,-179.410778418165
1524.69572701757,-69.9388524779545,-179.421543619229
1553.07057393346,-69.93882631204,-179.43211225574
1581.9734815786,-69.9388010933429,-179.442487914861
1611.41427725302,-69.9387767875789,-179.45267411848
1641.40297114447,-69.9387533617045,-179.462674324386
1671.94975973199,-69.9387307838718,-179.472491927432
1703.06502925284,-69.9387090233851,-179.482130260669
1734.75935923393,-69.9386880506597,-179.491592596466
1767.04352608894,-69.9386678371813,-179.500882147606
1799.92850678248,-69.9386483554675,-179.51000206837
1833.42548256229,-69.9386295790304,-179.518955455588
1867.54584276108,-69.9386114823407,-179.527745349686
1902.30118866895,-69.9385940407929,-179.536374735708
1937.70333747799,-69.9385772306721,-179.544846544315
1973.76432630026,-69.9385610291214,-179.553163652776
2010.49641626049,-69.9385454141114,-179.561328885934
2047.91209666509,-69.9385303644098,-179.569345017158
2086.02408924851,-69.9385158595528,-179.577214769275
2124.84535249888,-69.9385018798173,-179.584940815492
2164.38908606402,-69.9384884061938,-179.592525780292
2204.6687352394,-69.9384754203611,-179.59997224032
2245.69799553977,-69.938462904661,-179.607282725256
2287.49081735571,-69.9384508420744,-179.614459718663
2330.06141069692,-69.9384392161982,-179.621505658828
2373.42425002387,-69.938428011223,-179.628422939584
2417.59407916913,-69.9384172119118,-179.635213911119
2462.58591635055,-69.938406803579,-179.64188088077
2508.41505927754,-69.9383967720704,-179.6484261138
2555.0970903525,-69.9383871037445,-179.654851834167
2602.64788196901,-69.9383777854532,-179.661160225272
2651.08360190853,-69.9383688045247,-179.6673534307
2700.42071883777,-69.9383601487456,-179.673433554942
2750.67600790807,-69.9383518063446,-179.679402664112
2801.86655645919,-69.9383437659769,-179.685262786637
2854.00976982924,-69.9383360167078,-179.691015913952
2907.12337727257,-69.9383285479988,-179.696664001168
2961.22543798803,-69.9383213496929,-179.702208967737
3016.3343472592,-69.9383144120005,-179.707652698101
3072.468842709,-69.9383077254866,-179.712997042327
3129.64801067075,-69.9383012810578,-179.718243816737
3187.89129267764,-69.9382950699496,-179.723394804524
3247.21849207313,-69.9382890837151,-179.728451756351
3307.64978074425,-69.9382833142131,-179.733416390948
3369.20570598026,-69.9382777535969,-179.738290395694
3431.90719745905,-69.9382723943041,-179.743075427185
3495.77557436327,-69.9382672290459,-179.747773111803
3560.83255262928,-69.9382622507977,-179.752385046258
3627.10025233065,-69.9382574527887,-179.756912798137
3694.6012051993,-69.9382528284937,-179.761357906429
3763.35836228654,-69.9382483716233,-179.765721882053
3833.39510176659,-69.9382440761161,-179.770006208365
3904.73523688556,-69.9382399361301,-179.774212341664
3977.40302405804,-69.9382359460346,-179.778341711685
4051.42317111464,-69.9382321004029,-179.782395722083
4126.82084570296,-69.9382283940047,-179.786375750913
4203.6216838447,-69.9382248217992,-179.79028315109
4281.85179865241,-69.9382213789279,-179.794119250856
4361.53778920801,-69.9382180607083,-179.797885354226
4442.70674960688,-69.9382148626274,-179.801582741432
4525.38627817017,-69.9382117803355,-179.805212669356
4609.60448682842,-69.9382088096405,-179.80877637196
4695.39001068006,-69.9382059465021,-179.812275060699
4782.77201772749,-69.9382031870261,-179.815709924938
4871.78021879463,-69.9382005274595,-179.819082132353
4962.44487762892,-69.9381979641849,-179.822392829326
5054.79682119123,-69.9381954937161,-179.825643141338
5148.86745013749,-69.9381931126931,-179.828834173347
5244.68874949512,-69.9381908178774,-179.831967010165
5342.29329953835,-69.9381886061478,-179.835042716828
5441.71428686589,-69.9381864744962,-179.838062338954
5542.98551568466,-69.9381844200234,-179.841026903102
5646.14141930367,-69.9381824399349,-179.843937417117
5751.21707184162,-69.9381805315378,-179.846794870473
5858.24820015253,-69.9381786922363,-179.849600234613
5967.27119597332,-69.9381769195289,-179.852354463272
6078.32312829724,-69.9381752110044,-179.855058492808
6191.44175597784,-69.9381735643391,-179.857713242514
6306.66554056741,-69.9381719772932,-179.860319614935
6424.03365939418,-69.9381704477083,-179.862878496172
6543.58601888323,-69.938168973504,-179.865390756183
6665.36326812493,-69.9381675526751,-179.867857249079
6789.4068126961,-69.9381661832891,-179.870278813415
6915.75882873853,-69.9381648634836,-179.872656272474
7044.46227729903,-69.9381635914633,-179.874990434546
7175.56091893693,-69.9381623654983,-179.877282093203
7309.09932860292,-69.938161183921,-179.879532027572
7445.12291079513,-69.9381600451243,-179.881741002592
7583.6779149972,-69.9381589475594,-179.883909769284
7724.81145140339,-69.9381578897333,-179.886039064995
7868.57150693685,-69.9381568702074,-179.88812961366
8015.00696156542,-69.938155887595,-179.890182126039
8164.16760492146,-69.9381549405595,-179.892197299961
8316.10415323097,-69.9381540278128,-179.894175820565
8470.86826655739,-69.9381531481136,-179.896118360529
8628.5125663669,-69.9381523002652,-179.898025580297
8789.09065341997,-69.9381514831146,-179.899898128309
8952.65712599639,-69.9381506955502,-179.901736641216
9119.26759845931,-69.9381499365009,-179.9035417441
9288.97872016449,-69.9381492049342,-179.905314050683
9461.848194722,-69.9381484998552,-179.907054163541
9637.9347996158,-69.9381478203048,-179.908762674302
9817.29840618883,-69.9381471653588,-179.910440163851
10000,-69.9381465341262,-179.91208720253


==> JOURNAL/RESULTS/CP_3rd.csv <==
f,C_mag,C_phase
0.0001,-53.9803760300901,89.3325746996214
0.0001016265089393,-53.840267887745,89.3217222756429
0.000103279473191895,-53.7001607942255,89.3106935000239
0.000104959323055823,-53.5600547838919,89.2994855125182
0.000106666495827954,-53.4199498922291,89.28809540676
0.000108401435917833,-53.2798461558832,89.2765202295332
0.000110164594963366,-53.1397436126992,89.2647569800318
0.000111956431948388,-52.9996423017607,89.2528026091067
0.000113777413322149,-52.8595422634297,89.2406540185023
0.000115628013120738,-52.7194435393887,89.2283080600828
0.000117508713090481,-52.5793461726836,89.2157615350458
0.000119420002813353,-52.4392502077683,89.2030111931248
0.000121362379834424,-52.2991556905505,89.1900537317799
0.000123336349791378,-52.1590626684395,89.1768857953775
0.00012534242654614,-52.0189711903945,89.1635039743571
0.000127381132318648,-51.8788813069757,89.1499048043862
0.000129452997822792,-51.7387930703962,89.1360847655042
0.00013155856240457,-51.598706534576,89.1220402812518
0.000133698374182495,-51.4586217551974,89.1077677177911
0.000135872990190271,-51.3185387897627,89.09326338301
0.000138082976521809,-51.1784576976533,89.0785235256164
0.000140328908478587,-51.038378540191,89.063544334218
0.000142611370719413,-50.8983013807008,89.0483219363905
0.000144930957412622,-50.7582262845766,89.0328523977328
0.00014728827239075,-50.6181533193483,89.0171317209076
0.000149683929307726,-50.4780825547512,89.0011558446715
0.00015211855179861,-50.3380140627975,88.9849206428889
0.000154592773641948,-50.1979479178511,88.9684219235359
0.000157107238924745,-50.0578841967032,88.9516554276867
0.000159662602210143,-49.9178229786515,88.9346168284909
0.000162259528707809,-49.7777643455816,88.9173017301346
0.000164898694447106,-49.6377083820511,88.8997056667877
0.000167580786453077,-49.4976551753762,88.8818241015396
0.000170306502925284,-49.3576048157213,88.8636524253188
0.000173076553419573,-49.2175573961913,88.8451859558006
0.000175891659032773,-49.077513012927,88.8264199362994
0.000178752552590424,-48.9374717652036,88.8073495346491
0.000181659978837533,-48.7974337555319,88.7879698420677
0.000184614694632455,-48.6573990897635,88.7682758720084
0.000187617469143912,-48.5173678771989,88.7482625589987
0.000190669084051225,-48.3773402306989,88.7279247574628
0.000193770333747799,-48.2373162667996,88.7072572405324
0.000196922025547917,-48.097296105832,88.6862546988425
0.000200124979896904,-47.9572798720436,88.6649117393135
0.000203380030584698,-47.8172676937256,88.6432228839207
0.000206688024962908,-47.6772597033435,88.6211825684485
0.000210049824165391,-47.5372560376712,88.5987851412319
0.000213466303332424,-47.3972568379304,88.5760248618853
0.000216938351838518,-47.2572622499338,88.5528959000166
0.000220466873523941,-47.1172724242332,88.5293923339285
0.000224052786930002,-46.9772875162716,88.5055081493081
0.000227697025538168,-46.8373076865411,88.4812372379016
0.000231400538013065,-46.6973331007449,88.4565733961775
0.000235164288449435,-46.5573639299648,88.4315103239782
0.000238989256623105,-46.4174003508339,88.4060416231573
0.000242876438246045,-46.2774425457149,88.3801607962073
0.000246826845225569,-46.1374907028836,88.353861244874
0.000250841505927754,-45.9975450167185,88.3271362687609
0.000254921465445142,-45.8576056878958,88.2999790639221
0.000259067785868801,-45.7176729235916,88.2723827214445
0.000263281546564802,-45.5777469376888,88.2443402260207
0.000267563844455204,-45.4378279509919,88.2158444545116
0.000271915794303602,-45.2979161914476,88.186888174501
0.000276338529005317,-45.1580118943723,88.1574640428393
0.000280833199882317,-45.0181153026873,88.1275646041827
0.000285400976982924,-44.8782266671601,88.0971822895217
0.000290043049386399,-44.7383462466542,88.0663094147055
0.000294760625512486,-44.5984743083863,88.0349381789587
0.000299554933435981,-44.4586111281906,88.0030606633934
0.00030442722120643,-44.3187569907922,87.9706688295178
0.000309378757173014,-44.1789121900886,87.9377545177391
0.000314410830314726,-44.039077029439,87.9043094458671
0.000319524750575921,-43.8992518219636,87.8703252076131
0.000324721849207313,-43.7594368908506,87.8357932710895
0.000330003479112528,-43.6196325696739,87.8007049773107
0.000335371015200293,-43.479839202719,87.7650515386954
0.000340825854742345,-43.3400571453195,87.7288240375708
0.000346369417737173,-43.2002867642034,87.692013424683
0.000352003147279668,-43.0605284378495,87.6546105177119
0.000357728509936787,-42.9207825568551,87.616605999795
0.000363546996129332,-42.7810495243134,87.5779904180578
0.00036946012051993,-42.641329756203,87.5387541821569
0.000375469422407334,-42.5016236817885,87.4988875628353
0.000381576466127125,-42.3619317440327,87.4583806904906
0.000387782841458946,-42.2222544000207,87.4172235537609
0.000394090164040345,-42.0825921213966,87.3754059981291
0.000400500075787361,-41.9429453948128,87.3329177245467
0.000407014245321944,-41.8033147223913,87.2897482880819
0.000413634368406327,-41.6637006221998,87.2458870965925
0.000420362168384471,-41.5241036287396,87.2013234094261
0.000427199396630678,-41.3845242934484,87.1560463361534
0.000434147833005509,-41.2449631852168,87.1100448353322
0.000441209286319119,-41.105420890919,87.0633077133105
0.000448385594802119,-40.9658980159591,87.0158236230682
0.000455678626584106,-40.826395184831,86.9675810631011
0.000463090280179974,-40.686913041695,86.9185683763551
0.000470622484984128,-40.5474522509694,86.8687737492071
0.000478277201772749,-40.4080134979381,86.8181852105007
0.000486056423214213,-40.2685974893744,86.766790630643
0.000493962174387832,-40.1292049541816,86.7145777207604
0.000501996513311008,-39.9898366440502,86.6615340319233
0.000510161531474983,-39.8504933341328,86.6076469544428
0.000518459354389291,-39.7111758237351,86.5529037172422
0.000526892142135067,-39.5718849370265,86.4972913873117
0.000535462089927361,-39.4326215237668,86.4407968692497
0.000544171428686589,-39.2933864600526,86.383406904896
0.00055302242561929,-39.1541806490812,86.3251080730645
0.000562017384808319,-39.0150050219334,86.2658867893788
0.000571158647812643,-38.8758605383757,86.2057293062202
0.000580448594276898,-38.7367481876809,86.1446217127923
0.00058988964255085,-38.5976689894686,86.0825499353102
0.000599484250318941,-38.4586239945644,86.019499737321
0.000609234915240071,-38.3196142858797,85.9554567201633
0.000619144175597784,-38.1806409793101,85.8904063235743
0.000629214610961034,-38.041705224654,85.8243338264513
0.000639448842855694,-37.9028082065516,85.7572243477766
0.000649849535446989,-37.7639511454426,85.6890628477149
0.00066041939623303,-37.6251352985447,85.6198341288921
0.000671161176749628,-37.4863619608509,85.5495228378643
0.000682077673286568,-37.3476324661474,85.478113466789
0.000693171727615541,-37.2089481880503,85.4055903553054
0.000704446227729904,-37.0703105410621,85.3319376926377
0.000715904108596489,-36.9317209816464,85.2571395199288
0.000727548352919622,-36.7931810093223,85.1811797328201
0.000739381991917586,-36.6546921677766,85.1040420842849
0.000751408106111697,-36.516256045994,85.0257101877301
0.000763629826128224,-36.3778742794044,84.9461675203765
0.000776050333513357,-36.2395485510477,84.8653974269346
0.000788672861561415,-36.1012805927539,84.7833831235827
0.00080150069615654,-35.9630721863391,84.700107702268
0.000814537176628074,-35.8249251648157,84.6155541353389
0.000827785696619847,-35.686841413616,84.5297052805271
0.000841249704973612,-35.548822871829,84.4425438862904
0.000854932706626837,-35.4108715334472,84.3540525975359
0.000868838263525118,-35.2729894486246,84.2642139617338
0.000882969995549409,-35.1351787249423,84.1730104354431
0.000897331581458352,-34.9974415286818,84.0804243912601
0.00091192675984593,-34.8597800861031,83.9864381252105
0.000926759330114687,-34.7221966847261,83.8910338645987
0.000941833153464795,-34.5846936746137,83.7941937763333
0.000957152153899186,-34.447273469654,83.6958999757444
0.000972720319245055,-34.3099385488389,83.5961345359126
0.000988541702191957,-34.1726914575375,83.4948794975235
0.00100462042134681,-34.0355348087606,83.392116879269
0.00102096066230605,-33.8984712844138,83.2878286888111
0.00103756667874519,-33.7615036365361,83.1819969343276
0.00105444279352617,-33.62463468852,83.0746036366543
0.00107159339982267,-33.4878673363105,82.9656308420456
0.00108902296226373,-33.3512045495781,82.8550606355686
0.00110673601809597,-33.2146493728619,82.7428751551483
0.00112473717836475,-33.0782049266793,82.6290566062789
0.00114303112911448,-32.9418744085962,82.5135872774242
0.0011616226326085,-32.8056610942537,82.3964495561145
0.0011805165285688,-32.6695683383455,82.2776259457619
0.00119971773543588,-32.5335995755412,82.1570990832072
0.00121923125164911,-32.3977583213489,82.0348517570096
0.00123906215694792,-32.2620481729107,81.9108669264965
0.00125921561369415,-32.1264728097256,81.7851277415822
0.00127969686821594,-31.9910359942921,81.6576175633678
0.00130051125217341,-31.8557415726634,81.5283199855296
0.00132166418394661,-31.7205934749079,81.3972188565067
0.00134316117004602,-31.5855957154671,81.2642983024905
0.00136500780654601,-31.450752393402,81.1295427512225
0.00138720978054162,-31.3160676925205,80.9929369566009
0.00140977287162897,-31.1815458813757,80.8544660240975
0.00143270295340983,-31.0471913131264,80.7141154369776
0.00145600599502065,-30.9130084252501,80.5718710833229
0.0014796880626864,-30.7790017390983,80.4277192838442
0.00150375532129974,-30.6451758592831,80.2816468204737
0.00152821403602587,-30.5115354728861,80.1336409657206
0.00155307057393346,-30.3780853484764,79.9836895127711
0.00157833140565212,-30.2448303349283,79.8317808063096
0.00160400310705682,-30.1117753600255,79.6779037740318
0.00163009236097974,-29.9789254288408,79.5220479588202
0.00165660595894991,-29.8462856218799,79.36420355154
0.0016835508029612,-29.7138610929742,79.2043614244182
0.00171093390726901,-29.5816570669137,79.0425131649536
0.00173876240021625,-29.449678836805,78.8786511103058
0.00176704352608895,-29.3179317611419,78.7127683821022
0.0017957846470021,-29.1864212605767,78.5448589215976
0.00182499324481615,-29.055152814379,78.3749175251116
0.0018546769230847,-28.924131956569,78.2029398796651
0.0018848434090338,-28.7933642717129,78.0289225987276
0.00191550055557353,-28.6628553903689,77.8528632579802
0.00194665634334226,-28.5326109841696,77.6747604309926
0.00197831888278416,-28.4026367605319,77.4946137247025
0.0020104964162605,-28.2729384569806,77.3124238145771
0.00204319732019527,-28.1435218350763,77.1281924793343
0.00207643010725577,-28.0143926739373,76.9419226350811
0.0021102034285686,-27.8855567633456,76.7536183687328
0.00214452607597167,-27.7570198964295,76.5632849705505
0.00217940698430295,-27.6287878619135,76.3709289656484
0.00221485523372636,-27.5008664359315,76.176558144287
0.00225088005209546,-27.3732613733951,75.9801815907856
0.0022874908173557,-27.2459783989157,75.7818097108594
0.00232469705998565,-27.1190231972763,75.5814542571936
0.00236250846547795,-26.9924014034527,75.379128353045
0.00240093487686065,-26.8661185921846,75.1748465136682
0.00243998629725955,-26.7401802671003,74.9686246653475
0.00247967289250216,-26.6145918493988,74.7604801618106
0.00252000499376409,-26.4893586660959,74.5504317977988
0.00256099310025846,-26.3644859378457,74.3384998195588
0.00260264788196901,-26.2399787663461,74.1247059320229
0.00264498018242772,-26.1158421213453,73.9090733024323
0.00268800102153761,-25.9920808272644,73.6916265601668
0.00273172159844138,-25.8686995494565,73.4723917925369
0.0027761532944368,-25.7457027801249,73.2513965362955
0.00282130767593947,-25.6230948239264,73.0286697646309
0.00286719649749377,-25.5008797832874,72.8042418694037
0.00291383170483279,-25.3790615434655,72.5781446383942
0.00296122543798803,-25.2576437573914,72.3504112273399
0.00300939003444972,-25.1366298303295,72.1210761265412
0.00305833803237843,-25.0160229043988,71.8901751218309
0.00310808217386906,-24.8958258429983,71.6577452497133
0.00315863540826782,-24.7760412151857,71.4238247464925
0.00321001089554317,-24.6566712800603,71.188452991224
0.00326222200971167,-24.5377179712039,70.951670442343
0.00331528234231942,-24.4191828812374,70.7135185678458
0.00336920570598027,-24.3010672465525,70.4740397689162
0.00342400613797142,-24.1833719322821,70.2332772969199
0.00347969790388769,-24.0660974175726,69.9912751637108
0.00353629550135504,-23.9492437812276,69.7480780452247
0.00359381366380463,-23.8328106877901,69.5037311783635
0.00365226736430817,-23.716797374135,69.2582802512081
0.00371167181947576,-23.6012026366436,69.0117712866258
0.003772042493417,-23.4860248190333,68.7642505193789
0.0038333951017666,-23.3712618009155,68.5157642668752
0.0038957456157755,-23.2569109871558,68.2663587937344
0.00395911026646846,-23.1429692981086,68.0160801703926
0.00402350554886929,-23.0294331608009,67.7649741259927
0.00408894822629486,-22.9162985011335,67.5130858958596
0.00415545533471887,-22.803560737171,67.2604600638932
0.00422304418720667,-22.6912147735872,67.0071404002485
0.00429173237842216,-22.5792549973294,66.7531696947202
0.004361537789208,-22.4676752745638,66.4985895862771
0.0044324785912404,-22.3564689489575,66.2434403892341
0.00450457325175946,-22.245628841351,65.9877609165852
0.00457784053837662,-22.1351472508675,65.7315883010535
0.00465229952396019,-22.0250159575032,65.4749578144442
0.00472796959160039,-21.9152262262327,65.2179026859178
0.00480487043965513,-21.8057688126614,64.9604539198299
0.00488302208687788,-21.6966339702474,64.7026401137989
0.00496244487762891,-21.587811459109,64.444487277694
0.00504315948717136,-21.4792905564266,64.1860186542394
0.00512518692705333,-21.3710600684413,63.9272545419594
0.00520854855057766,-21.2631083440402,63.6682121211786
0.00529326605836056,-21.1554232899173,63.4089052838129
0.0053793615039807,-21.0479923872826,63.1493444676715
0.00546685729972018,-20.940802710091,62.889536496001
0.00555577622239888,-20.8338409447484,62.629484422976
0.00564614141930367,-20.7270934112481,62.3691873858418
0.00573797641421413,-20.6205460856806,62.108640464383
0.00583130511352622,-20.5141846240521,61.8478345483813
0.00592615181247555,-20.4079943873393,61.5867562136827
0.00602254120146193,-20.3019604677025,61.325387607478
0.0061204983724767,-20.1960677157683,61.0637063433491
0.00622004882563471,-20.0903007688912,60.8016854066051
0.00632121847581245,-19.9846440802927,60.5392930703796
0.00642403365939419,-19.8790819489765,60.2764928229158
0.00652852114112785,-19.7735985503079,60.0132433064186
0.00663470812109235,-19.6681779671458,59.7494982677947
0.00674262224177834,-19.5628042214093,59.4852065215453
0.00685229159528406,-19.4574613059609,59.2203119250285
0.00696374473062822,-19.3521332166826,58.9547533662333
0.00707701066118189,-19.2468039846247,58.6884647641632
0.00719211887222119,-19.141457708102,58.4213750818587
0.00730909932860291,-19.0360785846154,58.1534083520271
0.00742798248256491,-18.9306509424775,57.8844837151923
0.00754879928165343,-18.8251592720217,57.6145154702195
0.0076715811767793,-18.7195882562783,57.3434131370034
0.00779636013040523,-18.6139228010026,57.0710815310658
0.00792316862486625,-18.5081480639474,56.7974208497448
0.00805203967082547,-18.4022494832717,56.5223267696122
0.00818300681586739,-18.2962128049892,56.2456905547099
0.00831610415323096,-18.1900241093606,55.9673991751449
0.00845136633068472,-18.0836698361423,55.6873354355525
0.00858882855954625,-17.9771368086129,55.4053781128905
0.00872852662384838,-17.8704122563015,55.1214021030039
0.00887049688965441,-17.7634838363544,54.8352785753661
0.00901477631452492,-17.6563396534806,54.5468751353817
0.00916140245713852,-17.5489682784275,54.2560559936177
0.00931041348706907,-17.4413587649451,53.9626821413151
0.009461848194722,-17.3335006652037,53.6666115315242
0.0096157460014321,-17.2253840436433,53.3676992652021
0.00977214696972572,-17.1169994892333,53.0657977816106
0.00993109181374979,-17.0083381261387,52.7607570523596
0.0100926219098705,-16.8993916227871,52.4524247784418
0.0102567793074442,-16.790152199347,52.1406465896332
0.010423606739764,-16.6806126336291,51.8252662456276
0.0105931476351837,-16.5707662654326,51.5061258383179
0.0107654461284232,-16.4606069993644,51.1830659946404
0.0109405470720574,-16.3501293061647,50.8559260794384
0.0111184960481927,-16.2393282225794,50.5245443978199
0.0112993393803322,-16.1281993498237,50.188758396528
0.0114831241454351,-16.0167388506877,49.8484048638622
0.0116698981861715,-15.9049434453377,49.503320127734
0.0118597101233767,-15.7928104058709,49.1533402514729
0.0120526093687084,-15.6803375496861,48.7983012270381
0.0122486461375093,-15.5675232317334,48.438039165324
0.0124478714618791,-15.4543663357092,48.0723904832923
0.012650337203959,-15.3408662642658,47.7011920876993
0.0128560960694329,-15.2270229283027,47.3242815552202
0.0130652016212472,-15.1128367354119,46.9414973088192
0.0132777082935543,-14.998308577546,46.5526787902388
0.0134936714058831,-14.883439817979,46.1576666285246
0.0137131471775395,-14.7682322776305,45.756302804532
0.0139361927422414,-14.6526882208211,45.348430811395
0.014162866162992,-14.536810340526,44.9338958109643
0.0143932264471941,-14.420601743193,44.5125447862474
0.0146273335620113,-14.3040659331878,44.0842266899244
0.0148652484499786,-14.1872067969289,43.6487925890083
0.0151070330448665,-14.0700285867708,43.2060958057685
0.0153527502878042,-13.9525359046917,42.7559920550378
0.0156024641436637,-13.8347336858396,42.2983395780391
0.0158562396177114,-13.7166271819884,41.832999272892
0.0161141427725302,-13.5982219449499,41.3598348219565
0.0163762407452169,-13.4795238099895,40.8787128161889
0.016642601764859,-13.3605388792841,40.3895028766849
0.0169132951702965,-13.2412735054642,39.8920777735916
0.0171883914281715,-13.1217342752732,39.3863135425647
0.0174679621512725,-13.0019279933778,38.8720895989495
0.0177520801171763,-12.88186166636,38.3492888498607
0.0180408192871938,-12.761542486916,37.8177978043211
0.0183342548256229,-12.6409778182874,37.2775066816205
0.0186324631193156,-12.5201751789464,36.7283095180358
0.018935521797563,-12.3991422275527,36.1701042720459
0.0192435097523033,-12.2778867482013,35.6027929281565
0.0195565071586595,-12.1564166359738,35.0262815994327
0.0198745954958098,-12.0347398828064,34.4404806288203
0.0201978575681988,-11.912864563687,33.8453046893189
0.0205263775270925,-11.7907988231879,33.2406728830373
0.020860240892485,-11.6685508623449,32.6265088391551
0.0211995345753607,-11.5461289258872,32.0027408107783
0.0215443469003188,-11.4235412898249,31.3693017706557
0.0218947676285662,-11.3007962493979,30.7261295056981
0.0222508879812837,-11.1779021073911,30.0731667102189
0.0226128006633728,-11.0548671628186,29.4103610777788
0.0229805998875885,-10.9316996999805,28.7376653915057
0.0233543813990648,-10.8084079778947,28.0550376127187
0.0237342425002387,-10.6850002201072,27.362440967668
0.0241202820761801,-10.5614846048843,26.659844032177
0.0245126006203334,-10.4378692557883,25.9472208139408
0.0249113002606779,-10.3141622326426,25.2245508322139
0.0253164847863135,-10.1903715228889,24.4918191946003
0.0257282596744793,-10.0665050333421,23.7490166706252
0.0261467321180109,-9.9425705823475,22.9961397617612
0.0265720110532451,-9.81857589234793,22.2331907675446
0.0270042071883777,-9.69452858286608,21.4601778474148
0.0274434330322836,-9.57043616391124,20.6771150778835
0.0278898029238044,-9.44630602981854,19.8840225046292
0.0283434330615131,-9.32214545353002,19.0809261890997
0.028804441533963,-9.19796158132837,18.2678582491994
0.0292729483504282,-9.07376142803382,17.4448568936243
0.0297490754721444,-8.9495518726764,16.6119664494104
0.0302329468440578,-8.82533965465587,15.7692373822547
0.03072468842709,-8.70113137040217,14.9167263091758
0.0312244282309286,-8.57693347055007,14.05449600308
0.0317322963473498,-8.45275225764143,13.1826153888106
0.0322484249840844,-8.32859388436919,12.3011595302723
0.0327729484992338,-8.20446435237691,11.4102096082345
0.0333060034362459,-8.08036951162745,10.5098528884357
0.0338477285594598,-7.95631506035444,9.60018267964028
0.0343982648902292,-7.83230654560908,8.68129828131782
0.0349577557436327,-7.70834936441454,7.75330492064677
0.0355263467657814,-7.58444876553923,6.81631367858529
0.0361041859717334,-7.46060985189847,5.87044140477292
0.0366914237840249,-7.3368375835939,4.9158106210848
0.0372882130718283,-7.21313678159694,3.9525494136883
0.0378947091907467,-7.08951213208216,2.98079131350778
0.0385110700232557,-6.96596819141353,2.00067516504384
0.0391374560198038,-6.84250939178465,1.0123449835537
0.0397740302405804,-6.719140047512,0.0159498006412377
0.0404209583979631,-6.59586436197709,-0.98835650162971
0.0410784088996565,-6.47268643521133,-2.00041536793765
0.0417465528925313,-6.34961027211433,-3.02006375799283
0.0424255643071778,-6.22663979129352,-4.0471343456411
0.0431156199031823,-6.10377883451,-5.081455728435
0.0438168993151419,-5.98103117671244,-6.12285264728371
0.0445295850994265,-5.85840053663796,-7.17114621571909
0.0452538627817017,-5.7358905879556,-8.22615415827545
0.0459899209052244,-5.61350497092522,-9.28769105741253
0.0467379510799246,-5.49124730454132,-10.3555686083646
0.047498148032285,-5.36912119912903,-11.429595881249
0.0482707096560318,-5.24713026935587,-12.5095795897162
0.0490558370636505,-5.12527814762102,-13.5953243653807
0.0498537346387389,-5.00356849778106,-14.6866330372354
0.0506646100892127,-4.88200502916874,-15.7833069152051
0.0514886745013749,-4.76059151085975,-16.8851460769747
0.0523261423948666,-4.6393317861401,-17.9919496571935
0.0531772317785097,-4.5182297871258,-19.1035161381305
0.0540421642070591,-4.39728954948477,-20.2196436408494
0.0549211648388779,-4.27651522721018,-21.3401302159444
0.0558144624945496,-4.155911107394,-22.464774132887
0.0567222897164454,-4.03548162494853,-23.5933741670181
0.0576448828292588,-3.91523137722439,-24.7257298832317
0.0585824820015254,-3.79516513847326,-25.8616419154076
0.0595353313081437,-3.67528787410421,-27.0009122406549
0.0605036787939122,-3.55560475468362,-28.1433444474617
0.0614877765381002,-3.43612116962947,-29.2887439968616
0.0624878807200689,-3.31684274055245,-30.436918475763
0.0635042516859596,-3.19777533419781,-31.5876778416188
0.064537154016467,-3.07892507494368,-32.740834657658
0.0655868565957143,-2.96029835681406,-33.8962043179385
0.0666536326812491,-2.84190185496626,-35.0536052615319
0.0677377599751775,-2.72374253661568,-36.2128591751998
0.068839520696455,-2.60582767136271,-37.3737911839759
0.0699592016543537,-2.48816484088966,-38.5362300291216
0.0710970943231243,-2.37076194799803,-39.700008232984
0.0722534949178721,-2.25362722495924,-40.8649622503448
0.0734287044716676,-2.13676924115467,-42.0309326059079
0.0746230289139111,-2.0201969099838,-43.197764017637
0.0758367791499719,-1.90391949502156,-44.3653055057179
0.077070271142123,-1.78794661540917,-45.5334104869829
0.0783238259917919,-1.67228825046488,-46.7019368546927
0.0795977700231498,-1.55695474350389,-47.8707470436414
0.0808924348680594,-1.44195680485883,-49.0397080806003
0.0822081575524054,-1.32730551409475,-50.2086916201876
0.0835452805838287,-1.21301232141448,-51.3775739662946
0.0849041520408874,-1.09908904825243,-52.546236079267
0.0862851256636689,-0.985547887056536,-53.7145635690874
0.0876885609458742,-0.872401400260284,-54.8824466748534
0.089114823228402,-0.759662518447644,-56.049780230903
0.0905642837944529,-0.647344537715968,-57.2164636199726
0.0920373199661822,-0.535461116242599,-58.3824007138275
0.0935343152029238,-0.424026270062594,-59.5474998018345
0.0950556592010119,-0.313054368065923,-60.7116735079895
0.0966017479952264,-0.202560126223366,-61.8748386969423
0.0981729840618884,-0.0925586010515821,-63.0369163695946
0.099769776423632,0.0169348176717242,-64.1978315488699
0.101392540755882,0.125904414930546,-65.3575131562819
0.103041699495059,0.234334159218511,-66.5158938799475
0.104717681948552,0.342207711998848,-67.6729100347058
0.106420924406472,0.449508437862127,-68.8285014150242
0.108151870255229,0.556219415367145,-69.9826111413788
0.10991097009295,0.662323448549436,-71.1351855008099
0.111698681846782,0.767803079081062,-72.2861737823548
0.1135154708921,0.872640599064864,-73.4355281080688
0.115361810173648,0.976818064444974,-74.5832032603378
0.11723818032866,1.08031730901498,-75.7291565061968
0.119145069811978,1.18311995900377,-76.8733474193476
0.121082975023204,1.28520744821809,-78.0157377005748
0.123052400435926,1.38656103371981,-79.1562909972484
0.125053858729039,1.48716181201426,-80.2949727225813
0.127087870920206,1.58699073572511,-81.431749875308
0.129154966501488,1.68602863072939,-82.5665908604257
0.131255683577184,1.78425621372483,-83.6994653116284
0.133390569003906,1.88165411020021,-84.8303439160392
0.135560178532937,1.97820287277752,-85.9591982418268
0.137765076954905,2.07388299989303,-87.0860005692724
0.14000583824681,2.1686749547827,-88.210723725821
0.142283045721435,2.26255918473513,-89.3333409256286
0.144597292179202,2.35551614057392,-90.4538256140901
0.146949180062482,2.44752629632916,-91.5721513177975
0.149339321612425,2.53857016905578,-92.6882915003509
0.151768339028341,2.62862833875527,-93.8022194244098
0.154236864629663,2.71768146835495,-94.9139080203383
0.156745541020559,2.80571032369788,-96.0233297617639
0.159295021257212,2.89269579349481,-97.1304565483296
0.16188596901782,2.97861890918814,-98.2352595958854
0.164519058775366,3.06346086467707,-99.3377093343234
0.167194975973199,3.14720303585188,-100.437775313224
0.169914417203463,3.22982699988465,-101.535426115441
0.172678090388436,3.31131455422348,-102.630629278707
0.175486714964815,3.39164773523665,-103.723351225312
0.178341022071001,3.47080883645395,-104.813557199857
0.181241754737424,3.54878042635213,-105.901211215044
0.184189668079971,3.62554536563276,-106.986276005431
0.187185529496558,3.70108682394163,-108.068712989042
0.190230118866894,3.77538829598027,-109.148482236658
0.193324228755505,3.84843361696226,-110.225542448628
0.196468664618045,3.92020697736891,-111.299850938935
0.199664245010979,3.99069293696164,-112.371363626288
0.202911801804668,4.05987643801129,-113.440035031918
0.206212180399914,4.12774281770787,-114.505818283753
0.209566239948043,4.19427781971779,-115.568665126622
0.212974853574552,4.2594676048598,-116.628525938099
0.216438908606402,4.32329876087487,-117.685349749564
0.219959306803007,4.38575831126989,-118.739084272071
0.223536964590979,4.44683372321984,-119.78967592655
0.22717281330269,4.50651291451811,-120.837069877886
0.230867799418717,4.56478425956984,-121.88121007241
0.234622884814226,4.62163659442827,-122.922039278277
0.238439047009372,4.67705922087996,-123.959499128279
0.24231727942376,4.73104190958983,-124.99353016457
0.246258591635055,4.78357490232256,-126.024071884819
0.250264009641792,4.83464891326286,-127.0510627893
0.254334576130465,4.88425512946164,-128.07444042844
0.258471350746956,4.93238521044134,-129.094141450357
0.262675410372384,4.97903128699832,-130.110101647936
0.266947849403432,5.02418595924513,-131.12225600501
0.271289780037247,5.06784229394058,-132.130538741235
0.275702332560958,5.10999382115933,-133.134883355274
0.280186655645919,5.1506345303574,-134.135222665934
0.284743916646725,5.18975886589322,-135.131488850928
0.289375301905095,5.22736172206744,-136.123613482967
0.294082017058706,5.26343843774752,-137.111527562932
0.298865287355038,5.29798479064531,-138.095161549893
0.303726357970331,5.33099699131821,-139.074445387807
0.308666494333727,5.36247167696544,-140.049308528741
0.313686982456688,5.39240590509229,-141.019679952523
0.318789129267764,5.42079714711526,-141.985488182765
0.32397426295282,5.44764328198106,-142.946661299235
0.329243733300777,5.4729425898719,-143.903126946609
0.334598912054997,5.49669374606775,-144.854812339654
0.340041193270371,5.51889581503533,-145.801644264972
0.345571993676214,5.53954824481069,-146.743549079428
0.351192753045073,5.55865086173968,-147.680452705463
0.356904934567523,5.57620386563775,-148.612280623506
0.362710025233065,5.59220782542624,-149.538957861744
0.368609536217216,5.60666367529886,-150.46040898355
0.374605003274899,5.61957271146708,-151.376558072873
0.380697987140228,5.63093658952847,-152.287328717954
0.386890073932797,5.640757322497,-153.192643993745
0.393182875570577,5.64903727952845,-154.092426443418
0.399578030189527,5.65577918536868,-154.986598059391
0.406077202570036,5.66098612054624,-155.875080264306
0.412682084570295,5.66466152232495,-156.7577938924
0.419394395566718,5.66680918642549,-157.634659171736
0.426215882901532,5.66743326951884,-158.505595707749
0.43314832233764,5.66653829248805,-159.370522468576
0.440193518520887,5.66412914444809,-160.229357772643
0.447353305449847,5.66021108750762,-161.082019278958
0.45462954695324,5.65478976224973,-161.92842398057
0.462024137175131,5.64787119390286,-162.768488201637
0.469539001068006,5.63946179916712,-163.60212759853
0.477176094893874,5.62956839365508,-164.429257165379
0.484937406733524,5.61819819990124,-165.249791244452
0.492824957004051,5.60535885588849,-166.063643541736
0.500840798984821,5.59105842403528,-166.870727148048
0.508987019351968,5.57530540058294,-167.670954565997
0.517265738721602,5.55810872531778,-168.464237743063
0.525679112201842,5.53947779155966,-169.250488111042
0.534229329953835,5.51942245634471,-170.029616632068
0.542918617761894,5.49795305072782,-170.801533851372
0.551749237612912,5.47508039012745,-171.56614995692
0.560723488285203,5.45081578463419,-172.323374846012
0.569843705946914,5.42517104920265,-173.073118198907
0.579112264764176,5.39815851364592,-173.815289559466
0.588531577519145,5.36979103235124,-174.549798422799
0.598104096238094,5.34008199363598,-175.27655432983
0.607832312829723,5.30904532866385,-175.995466968682
0.617718759733849,5.2766955198423,-176.706446282707
0.62776601058065,5.24304760862417,-177.409402584996
0.637976680860628,5.20811720263859,-178.104246679116
0.648353428605472,5.17192048207911,-178.790889985822
0.658898955079995,5.13447420527985,-179.469244675432
0.669616005485322,5.09579571341437,179.86077619445
0.68050736967352,5.05590293425545,179.199258536254
0.691575882873852,5.0148143849383,178.546287085169
0.702824426430834,4.97254917367464,177.901945247714
0.714255928554313,4.92912700036891,177.266314946577
0.725873365081725,4.88456815609395,176.639476462196
0.737679760252773,4.83889352138776,176.021508271548
0.749678187496688,4.79212456333867,175.412486884646
0.7618717702323,4.74428333143144,174.812486679239
0.774263682681127,4.69539245213234,174.221579734229
0.786857150693685,4.64547512219657,173.639835662329
0.799655452589235,4.59455510068673,173.067321442469
0.812661920009194,4.54265669969655,172.504101252477
0.825879938784427,4.48980477377917,171.950236302555
0.839312949816636,4.43602470808422,171.405784670054
0.852964449974102,4.38134240521321,170.870801136063
0.866837993001977,4.32578427080716,170.3453370243
0.880937190447399,4.26937719788495,169.829440042792
0.89526571259964,4.21214854995541,169.323154128818
0.909827289445556,4.15412614292989,168.826519297568
0.924625711640574,4.09533822586595,168.339571494958
0.939664831495469,4.03581346057653,167.862342455033
0.954948563979196,3.97558090014183,167.394859562345
0.97048088773803,3.91466996636448,166.937145719715
0.986265846131282,3.85311042621113,166.489219221723
1.00230754828386,3.79093236728595,166.05109363429
1.01861017015598,3.72816617238403,165.622777680669
1.03517795563018,3.66484249317442,165.204275134147
1.05201521761616,3.60099222306427,164.795584717753
1.06912633917348,3.53664646929731,164.396700011229
1.08651577465254,3.47183652434102,164.007609365516
1.10418805085416,3.40659383661805,163.628295824962
1.12214776820798,3.34094998063863,163.258737057488
1.14039960197003,3.27493662659134,162.898905292862
1.15894830343981,3.20858550945055,162.548767269285
1.17779870119712,3.14192839765935,162.208284188407
1.19695570235904,3.07499706144747,161.877411678922
1.21642429385737,3.00782324084412,161.556099768857
1.23620954373677,2.94043861344594,161.244292866646
1.25631660247412,2.872874762001,160.941929751066
1.27675070431926,2.80516314186971,160.64894357011
1.29751716865759,2.73733504842404,160.365261848839
1.31862140139475,2.66942158444669,160.090806506234
1.34006889636395,2.60145362759189,159.825493881082
1.36186523675608,2.53346179797009,159.569234766875
1.38401609657313,2.4654764259185,159.321934455711
1.40652724210524,2.39752752002,159.083492791161
1.42940453343176,2.32964473543268,158.853804230043
1.45265392594678,2.26185734259255,158.632757913039
1.47628147190939,2.19419419635168,158.420237744053
1.50029332201922,2.12668370561403,158.21612247821
1.52469572701757,2.05935380353099,158.020285818364
1.54949503931463,1.99223191831813,157.832596519961
1.57469771464309,1.92534494475431,157.6529185041
1.6003103137387,1.85871921642363,157.481110978588
1.62633950404819,1.79238047875959,157.31702856678
1.65279206146489,1.72635386295034,157.16052144398
1.67967487209265,1.66066386076204,157.011435481136
1.70699493403841,1.59533430033634,156.869612395553
1.73475935923393,1.53038832301601,156.734889908331
1.7629753752872,1.46584836125105,156.6071019082
1.7916503273639,1.40173611763499,156.4860786214
1.82079168009946,1.33807254511928,156.371646787261
1.8504070195423,1.27487782845001,156.263629839077
1.88050405512858,1.21217136686908,156.161848089874
1.91109062168914,1.14997175811795,156.066118922652
1.94217468148902,1.08829678377913,155.97625698465
1.97376432630026,1.02716339598609,155.892074385174
2.00586777950823,0.966587705529027,155.813380896518
2.03849339825246,0.906584971378854,155.739984157489
2.07164967560207,0.847169591647928,155.671689879032
2.1053452427667,0.788355096001049,155.608302051443
2.13958887134342,0.730154139525478,155.549623152669
2.17438947560008,0.672578498063971,155.495454357157
2.2097561147959,0.615639065009549,155.445595744733
2.24569799553978,0.559345849555803,155.399846508995
2.2822244741869,0.503707976391365,155.358005164688
2.31934505927443,0.448733686821956,155.319869753555
2.35706941399673,0.394430341298617,155.285238048148
2.39540735872088,0.340804423325349,155.253907753107
2.43436887354311,0.287861544714868,155.225676703421
2.47396410088681,0.235606452156222,155.200343059195
2.5142033481428,0.184043035053553,155.17770549649
2.55509709035251,0.133174334591037,155.157563393782
2.59665597293487,0.0830025539747489,155.139717013645
2.63889081445751,0.0335290697985801,155.123967679274
2.68181260945301,-0.0152455555221445,155.110117945481
2.72543253128103,-0.0633215603091288,155.09797176384
2.76976193503689,-0.110699969233888,155.087334641678
2.81481236050758,-0.157382578049907,155.078013794637
2.86059553517574,-0.203371937511098,155.069818292572
2.90712337727257,-0.248671336545279,155.062559198577
2.95440799888038,-0.293284784752711,155.056049700958
3.00246170908555,-0.337216994300645,155.050105238013
3.05129701718287,-0.380473361285423,155.044543615521
3.10092663593193,-0.423059946633699,155.039185116841
3.15136348486648,-0.464983456614344,155.033852605597
3.20262069365765,-0.506251223031769,155.028371620932
3.25471160553185,-0.54687118317061,155.022570465347
3.30764978074424,-0.58685185956044,155.016280285168
3.36144900010877,-0.626202339627466,155.009335143741
3.41612326858552,-0.664932255298387,155.001572087441
3.47168681892656,-0.703051762619399,154.992831204632
3.52815411538088,-0.740571521450777,154.982955677749
3.58553985745982,-0.777502675295083,154.971791828667
3.64385898376355,-0.813856831313842,154.959189157565
3.70312667586992,-0.849646040584848,154.945000375516
3.76335836228653,-0.884882778648812,154.929081431033
3.824569722467,-0.91957992639079,154.911291530834
3.88677669089267,-0.953750751298662,154.891493155097
3.94999546122065,-0.987408889137005,154.869552067486
4.01424249049932,-1.02056832607158,154.845337320247
4.07953450345245,-1.05324338127581,154.818721254674
4.14588849683291,-1.08544869004706,154.789579497258
4.21332174384729,-1.1171991874571,154.757790951832
4.28185179865241,-1.1485100925575,154.723237788034
4.35149650092504,-1.17939689315697,154.685805426407
4.4222739805059,-1.20987533118477,154.645382520462
4.49420266211914,-1.23996138865027,154.601860936018
4.56730127016875,-1.26967127420596,154.555135728144
4.64158883361278,-1.29902141031786,154.505105116015
4.71708469091701,-1.32802842104417,154.451670455991
4.79380849508911,-1.35670912042001,154.394736213222
4.87178021879463,-1.38508050144345,154.334209932084
4.95102015955635,-1.41315972565516,154.270002205718
5.03154894503806,-1.44096411330138,154.202026644972
5.11338753841432,-1.46851113406777,154.130199847
5.19655724382766,-1.49581839836902,154.054441363784
5.28107971193433,-1.52290364917717,153.974673670834
5.36697694554047,-1.54978475436962,153.890822136288
5.45427130532984,-1.57647969957558,153.802814990651
5.54298551568466,-1.60300658149848,153.710583297384
5.63314267060135,-1.62938360168968,153.614060924533
5.72476623970218,-1.65562906074782,153.513184517594
5.81788007434493,-1.68176135291643,153.40789347379
5.91250841383188,-1.70779896105138,153.2981299179
6.00867589171969,-1.73376045192875,153.18383867982
6.10640754223204,-1.75966447186223,153.064967273946
6.2057288067765,-1.78552974259901,152.941465880535
6.3066655405674,-1.81137505746167,152.813287329119
6.40924401935646,-1.83721927770344,152.680387084075
6.51349094627281,-1.8630813290434,152.542723232426
6.61943345877439,-1.88898019834786,152.400256473923
6.72709913571234,-1.91493493042379,152.252950113462
6.83651600451024,-1.94096462489005,152.100770055866
6.94771254846024,-1.9670884330919,151.943684803049
7.06071771413778,-1.99332555502456,151.781665453555
7.17556091893692,-2.01969523623119,151.614685704472
7.29227205872831,-2.04621676464146,151.442721855695
7.41088151564157,-2.07290946731668,151.265752816474
7.53142016597437,-2.09979270706808,151.08376011423
7.65391938823015,-2.12688587891552,150.896727905527
7.77841107128648,-2.15420840635406,150.704642989153
7.90492762269642,-2.1817797373971,150.507494821187
8.03350197712473,-2.20961934036513,150.305275531948
8.16416760492147,-2.23774669939063,150.097979944708
8.29695852083491,-2.26618130961012,149.885605596016
8.43190929286625,-2.29494267201623,149.668152757492
8.56905505126834,-2.32405028794325,149.445624458913
8.70843149769072,-2.35352365316187,149.218026512432
8.85007491447344,-2.38338225155954,148.985367537713
8.99402217409205,-2.4136455483854,148.747658987803
9.14031074875622,-2.44433298303987,148.50491517551
9.2889787201645,-2.47546396139145,148.257153300069
9.4400647894176,-2.50705784760506,148.004393473857
9.59360828709315,-2.53913395546866,147.746658748913
9.74964918348409,-2.5717115392072,147.483975142999
9.90822809900379,-2.60480978377533,147.216371664956
10.0693863147603,-2.63844779462313,146.943880339062
10.2331657833024,-2.67264458693156,146.666536228132
10.3996091395412,-2.70741907431753,146.384377455065
10.568759711848,-2.742790057011,146.097445222554
10.7406615333343,-2.77877620951015,145.805783830679
10.9153593533139,-2.81539606772308,145.509440692063
11.0928986489522,-2.85266801560851,145.208466344332
11.2733256371049,-2.89061027133048,144.902914459557
11.4566872863487,-2.92924087294602,144.592841850414
11.6430313292088,-2.96857766364772,144.278308472749
11.8324062745838,-3.00863827658662,143.959377424298
12.0248614203741,-3.04944011930435,143.636114939265
12.2204468663149,-3.09100035780674,143.308590378508
12.4192135270178,-3.13333590031416,142.976876215082
12.6212131452255,-3.1764633807278,142.641048014887
12.8264983052806,-3.22039914185336,142.301184412216
13.0351224468151,-3.26515921842744,141.957367079979
13.2471398786612,-3.31075931999442,141.609680694417
13.4626057929891,-3.35721481368435,141.258212894146
13.6815762796747,-3.40454070694514,140.903054233367
13.9041083409007,-3.45275163028456,140.544298129133
14.1302599059953,-3.50186182007946,140.182040802561
14.3600898465126,-3.55188510151188,139.816381213925
14.5936579915576,-3.60283487169265,139.447420991573
14.831025143361,-3.654724083035,139.075264354668
15.0722530931076,-3.70756522694099,138.700018029742
15.3174046370208,-3.76137031786432,138.321791161131
15.5665435927106,-3.8161508778135,137.940695215346
15.819734815786,-3.8719179213587,137.55684387949
16.0770442167382,-3.92868194120539,137.17035295387
16.3385387780986,-3.98645289439667,136.781340238955
16.6042865718753,-4.0452401892049,136.38992541689
16.8743567772738,-4.10505267277155,135.996229927803
17.1488196987054,-4.16589861955164,135.600376841148
17.4277467840892,-4.22778572061713,135.202490722395
17.7112106434509,-4.2907210738702,134.802697495371
17.9992850678248,-4.35471117521431,134.401124300605
18.2920450484629,-4.41976191072713,133.997899350038
18.5895667963569,-4.48587854987573,133.593151778499
18.8919277620767,-4.55306573980973,133.18701149236
19.1992066559328,-4.62132750076405,132.779609015785
19.5114834684662,-4.69066722259781,132.371075335045
19.8288394912707,-4.76108766249102,131.961541741345
20.1513573381556,-4.83259094381578,131.551139672629
20.4791209666509,-4.90517855619321,131.140000554859
20.8122156998634,-4.97885135674203,130.728255643239
21.1507282486879,-5.05360957251961,130.316035863869
21.4947467343798,-5.12945280415037,129.90347165633
21.8443607114943,-5.20638003063176,129.490692817654
22.1996611911996,-5.28438961530211,129.077828348188
22.5607406649686,-5.36347931294996,128.665006299779
22.9276931286565,-5.44364627803935,128.252353626766
23.3006141069692,-5.5248870740204,127.839996040193
23.6796006783308,-5.6071976836907,127.42805786568
24.0647515001543,-5.6905735205679,127.016661905336
24.4561668345244,-5.7750094412303,126.605929304109
24.853948574298,-5.86049975857854,126.195979420917
25.2582002696278,-5.94703825596776,125.786929704894
25.6690271549195,-6.03461820215705,125.37889557705
26.0865361762255,-6.12323236701996,124.971990317626
26.5108360190854,-6.2128730379577,124.566324959383
26.9420371368188,-6.30353203695485,124.16200818704
27.3802517792786,-6.39520073821569,123.759146243054
27.8255940220713,-6.48787008631837,123.357842839885
28.2781797962534,-6.5815306148233,122.958199078873
28.7381269185106,-6.67617246527179,122.56031337583
29.2055551218274,-6.77178540651105,122.164281393383
29.680586086656,-6.8683588542819,121.770195980135
30.163343472592,-6.9658818910066,121.378147116616
30.6539529505653,-7.06434328571489,120.98822186802
31.1525422355548,-7.16373151404773,120.600504343667
31.6592411198352,-7.26403477828034,120.215075663114
32.1741815067637,-7.36524102730711,119.832013928821
32.6974974451177,-7.46733797653416,119.451394205233
33.2293251639897,-7.57031312762675,119.073288504156
33.7698031082509,-7.6741537880618,118.697765776233
34.3190719745904,-7.77884709043826,118.324891908369
34.8772747481418,-7.88438001150074,117.954729726883
35.4445567397043,-7.99073939083511,117.587339006184
36.0210656235707,-8.09791194919736,117.22277648275
36.606951475969,-8.2058843064401,116.861095874163
37.2023668141306,-8.31464299900461,116.502347902969
37.8074666359935,-8.42417449694862,116.1465803251
38.4224084605506,-8.5344652204839,115.793837962606
39.0473523688556,-8.64550155600033,115.444162740435
39.6824610456948,-8.75726987155596,115.097593726994
40.327899821937,-8.86975653181617,114.754167178231
40.9838367175726,-8.98294791242703,114.413916584964
41.6504424854518,-9.09683041381149,114.076872723206
42.3278906557355,-9.21139047437918,113.743063707216
43.0163575810679,-9.32661458314342,113.412515045015
43.716022482485,-9.44248929174125,113.085249696132
44.4270674960688,-9.5590012258549,112.761288131315
45.149677720361,-9.67613709603495,112.440648393976
45.8840412645476,-9.7938837079277,112.123346163135
46.6303492974273,-9.91222797191105,111.80939481764
47.3887960971765,-10.0311569121451,111.498805501441
48.1595791019235,-10.1506576750448,111.191587189719
48.9428989611453,-10.2707175371845,110.887746755655
49.7389595879007,-10.3913239126441,110.587289037672
50.5479682119123,-10.5124643598091,110.290216906951
51.3701354335134,-10.6341265876374,109.996531335053
52.2056752784697,-10.7562984614062,109.706231461503
53.0548052536957,-10.8789680079535,109.41931466116
53.917746403875,-11.0021234204301,109.135776611256
54.7947233690028,-11.1257530625773,108.855611357958
55.6859644428641,-11.249845472547,108.578811382334
56.5917016324624,-11.3743893662809,108.305367665616
57.5121707184161,-11.4993736404656,108.035269753653
58.4476113163364,-11.6247873750808,107.768505820459
59.3982669392036,-11.7506198355586,107.505062730773
60.3643850607586,-11.87686047457,107.244926101554
61.3462171799251,-12.0034989334575,106.98808036234
62.3440188862786,-12.1305250433294,106.734508814409
63.3580499265825,-12.2579288258343,106.484193688696
64.3885742724043,-12.3857004936316,106.237116202408
65.4358601888323,-12.5138304505757,105.993256614301
66.5001803043112,-12.6423092916289,105.752594278592
67.5818116816111,-12.7711278025198,105.51510769747
68.6810358899531,-12.9002769591633,105.280774572186
69.7981390783067,-13.029747926856,105.049571852707
70.9334120498799,-13.1595320592633,104.821475785922
72.0871503378213,-13.2896208972107,104.596461962391
73.2596542821523,-13.4200061672959,104.374505361634
74.4512291079514,-13.550679780332,104.155580395969
75.6621850048106,-13.6816338296372,103.939660952887
76.892837207583,-13.812860589182,103.726720435993
78.1435060784454,-13.9443525116068,103.516731804506
79.4145171902934,-14.07610222612,103.309667611344
80.7062014114951,-14.2081025362894,103.105500039804
82.0188949920221,-14.3403464177362,102.904200938862
83.3529396509819,-14.4728270157408,102.705741857104
84.708682665574,-14.6055376427724,102.510094075323
86.0864769614924,-14.7384717759488,102.3172286378
87.4866812047991,-14.8716230544363,102.127116382289
88.9096598952917,-15.0049852767979,101.939727968747
90.3557834613892,-15.1385523982963,101.755033906825
91.8254283565628,-15.2723185281613,101.573004582152
93.3189771573324,-15.4062779268246,101.393610281447
94.8368186628593,-15.5404250031327,101.216821216481
96.3793479961579,-15.6747543115408,101.042607546925
97.9469667069538,-15.8092605492946,100.870939402113
99.5400828762152,-15.943938553605,100.701786901754
101.159111222383,-16.0787832988204,100.535120175616
102.804473209331,-16.2137898936022,100.370909382226
104.476597156081,-16.3489535781059,100.209124726606
106.1759183483,-16.4842697211734,100.049736477079
107.902879151618,-16.6197338175393,99.8927149811801
109.657929126781,-16.7553414850548,99.738030680699
111.441525146679,-16.8910884619321,99.5856541258832
113.254131515281,-17.0269706040123,99.4355559888338
115.096220088503,-17.1629838820597,99.2877070761246
116.968270397038,-17.2991243790831,99.1420783406665
118.87076977119,-17.4353882876897,98.9986408928541
120.804213467733,-17.5717719074693,98.8573660110153
122.769104798836,-17.7082716424138,98.7182251511951
124.765955263087,-17.8448839983721,98.5811899562966
126.795284678643,-17.9816055805418,98.4462322646074
128.857621318552,-18.1184330909994,98.3133241177361
130.953502048267,-18.255363326269,98.182437767983
133.083472465408,-18.3923931749322,98.0535456851678
135.248087041787,-18.529519615278,97.92662056294
137.447909267754,-18.6667397129945,97.8016353245911
139.683511798874,-18.8040506189026,97.6785631283936
141.95547660501,-18.9414495667321,97.5573773724869
144.264395121816,-19.0789338709408,97.438051699328
146.610868404698,-19.2165009245759,97.3205599997312
148.995507285285,-19.3541481971791,97.2048764165135
151.418932530435,-19.4918732327343,97.0909753477625
153.881775003835,-19.6296736476587,96.9788314497494
156.384675830225,-19.7675471288364,96.8684196394999
158.928286562298,-19.9054914316955,96.7597150970415
161.513269350309,-20.0435043783266,96.6526932673435
164.140297114447,-20.1815838556444,96.5473298619646
166.810053720006,-20.3197278135913,96.4436008604227
169.523234155412,-20.4579342633817,96.3414825113025
172.280544713139,-20.5962012757881,96.2409513331119
175.082703173572,-20.7345269794676,96.1419841149048
177.930438991858,-20.8729095593285,96.0445579166786
180.824493487795,-21.0113472549365,95.9486500695603
183.765620038817,-21.1498383589604,95.8542381757943
186.754584276108,-21.2883812156559,95.7613001085415
189.79216428391,-21.426974219387,95.669814011499
192.879150802078,-21.565615813186,95.5797582983558
196.016347431919,-21.7043044873486,95.4911116520873
199.204570845387,-21.8430387780661,95.403853024105
202.444650997681,-21.9818172660932,95.3179616332642
205.737431343291,-22.1206385754495,95.233416964745
209.083769055575,-22.2595013721564,95.1501987688071
212.484535249888,-22.3984043630064,95.068287059433
215.940615210357,-22.5373462943661,94.987662112864
219.452908620332,-22.6763259510103,94.9083044660361
223.022329796594,-22.815342154989,94.8301949149239
226.649807927369,-22.9543937645235,94.7533145127974
230.336287314213,-23.093479672934,94.6776445683998
234.082727617829,-23.2325988075959,94.6031666440519
237.89010410789,-23.3717501289252,94.5298625536855
241.759407916913,-23.5109326293923,94.4577143608173
245.691646298279,-23.6501453325624,94.3867043764623
249.687842888433,-23.7893872921639,94.316815156996
253.749037973357,-23.9286575911822,94.2480295019675
257.87628875938,-24.0679553409795,94.1803304518682
262.070669648385,-24.2072796804393,94.1137012858623
266.333272517498,-24.3466297751358,94.0481255194798
270.665207003324,-24.486004816526,93.9835869022792
275.067600790807,-24.6254040211664,93.9200694154797
279.541599906786,-24.764826629951,93.857557269571
284.08836901833,-24.9042719073718,93.7960349018983
288.709091735923,-25.0437391408012,93.7354869742311
293.404970921579,-25.1832276397944,93.675898370315
298.177229001967,-25.3227367354126,93.6172541934092
303.02710828664,-25.4622657795661,93.5595397638153
307.955871291422,-25.6018141443766,93.5027406163967
312.964801067075,-25.7413812215579,93.446842498092
318.055201533292,-25.8809664218154,93.3918313654256
323.228397818138,-26.0205691742629,93.3376933820147
328.485736603005,-26.1601889258572,93.2844149160788
333.828586473176,-26.2998251408487,93.2319825379486
339.258338274099,-26.4394773002492,93.180383017581
344.776405473446,-26.5791449013152,93.1296033220773
350.384224529067,-26.7188274570463,93.0796306132091
356.083255262928,-26.8585244956994,93.0304522449528
361.874981241128,-26.9982355603169,92.9820557610318
367.760910160103,-27.1379602082691,92.934428892471
373.742574239106,-27.2776980108108,92.8875595551625
379.821530619074,-27.4174485526507,92.8414358474437
385.999361767977,-27.5572114315345,92.7960460476899
392.277675892771,-27.69698625784,92.751378611921
398.658107358044,-27.8367726541847,92.7074221714252
405.142317111465,-27.9765702550457,92.6641655303963
411.731993116168,-28.1163787063902,92.6215976635915
418.428850790158,-28.2561976653185,92.5797077140046
425.234633452868,-28.3960267997169,92.5384849905584
432.151112778976,-28.5358657879218,92.4979189658167
439.180089259609,-28.6757143183934,92.4579992737144
446.32339267104,-28.8155720894003,92.4187157073091
453.582882551019,-28.9554388087131,92.3800582165525
460.960448682843,-29.0953141933075,92.3420169060817
468.458011587304,-29.2351979690767,92.3045820330339
476.077523022637,-29.3750898705527,92.2677440048804
483.820966492596,-29.5149896406357,92.2314933772834
491.690357762803,-29.6548970303326,92.1958208519751
499.687745385488,-29.7948117985029,92.160717274658
507.815211232767,-29.9347337116126,92.1261736329286
516.074871038591,-30.0746625434962,92.0921810542237
524.468874949512,-30.2145980751253,92.0587308037883
532.999408084409,-30.3545400943847,92.0258142826678
541.668691103315,-30.4944883958559,91.993423025722
550.478980785497,-30.6344427806065,91.9615486996629
559.432570616938,-30.7744030559865,91.9301831011147
568.531791387375,-30.9143690354313,91.8993181546972
577.779011797051,-31.05434053827,91.8689459111331
587.176639073326,-31.1943173895406,91.8390585453767
596.727119597331,-31.3342994198102,91.809648354767
606.432939540806,-31.474286465001,91.7807077572029
616.296625513294,-31.6142783662221,91.7522292893417
626.320745219869,-31.7542749696061,91.7242056048204
636.507908129558,-31.8942761261508,91.6966294724996
646.860766154632,-32.0342816915663,91.6694937747304
657.382014340958,-32.1742915261263,91.6427915056435
668.074391569561,-32.3143054945245,91.6165157694603
678.940681269611,-32.4543234657351,91.5906597788277
689.983712143002,-32.5943453128781,91.5652168531731
701.206358900718,-32.7343709130883,91.5401804170837
712.611543011174,-32.874400147389,91.5155439987049
724.202233460731,-33.0144329005692,91.491301228164
735.981447526577,-33.1544690610647,91.4674458360112
747.952251562183,-33.294508520843,91.4439716516859
760.117761795532,-33.4345511752922,91.4208726020012
772.48114514034,-33.5745969231124,91.3981427096518
785.045620020451,-33.7146456662117,91.3757760917406
797.814457207663,-33.8546973096045,91.3537669583275
810.790980673169,-33.9947517613137,91.332109610998
823.978568452851,-34.1348089322753,91.3107984414523
837.380653526649,-34.2748687362466,91.289827930114
851.000724712224,-34.414931089717,91.2691926447591
864.842327573172,-34.5549959118217,91.2488872391641
878.909065341996,-34.6950631242578,91.2289064517747
893.204599858096,-34.8351326512036,91.2092451043929
907.732652521022,-34.9752044192401,91.1898981008817
922.497005259217,-35.1152783572748,91.1708604258926
937.501501514529,-35.2553543964684,91.1521271436066
952.75004724273,-35.3954324701634,91.1336933964984
968.246611930311,-35.535512513815,91.1155544041148
983.995229627822,-35.6755944649242,91.0977054618739
1000,-35.8156782629735,91.0801419398807


==> JOURNAL/RESULTS/CP_constraints.csv <==
f_out_low,BPF_mag_low,f_out_high,BPF_mag_high
0.0001,-53.9794174585735,10,-0.969208702343892
0.001,-33.9811369281624,100,-14.1497345654442
0.01,-14.1497345654443,1000,-33.9811369281624


==> JOURNAL/RESULTS/CP_constraints_3rd.csv <==
f_out_low,BPF_mag_low,f_out_high,BPF_mag_high
0.0001,-53.9794174585735,10,-0.969208702343892
0.001,-33.9811369281624,100,-14.1497345654442
0.01,-14.1497345654443,1000,-33.9811369281624


==> JOURNAL/RESULTS/CP_error.csv <==
f,error,error_avg,mark
0.599,2.886,14.841,1
0.6,2.801,14.841,1
0.638,26.978,14.841,1
0.639,27.34,14.841,1
0.724,13.67,14.841,1
0.731,4.771,14.841,1
0.735,0.698,14.841,1
0.741,5.679,14.841,1
0.743,0.293,14.841,1
0.744,20.105,14.841,1
0.745,8.837,14.841,1
0.746,22.777,14.841,1
0.75,9.743,14.841,1
0.751,10.022,14.841,1
0.752,12.149,14.841,1
0.752,17.733,14.841,1
0.753,12.443,14.841,1
0.754,9.328,14.841,1
0.754,6.981,14.841,1
0.756,10.206,14.841,1
0.757,18.844,14.841,1
0.758,0.561,14.841,1
0.758,16.872,14.841,1
0.759,13.659,14.841,1
0.76,27.624,14.841,1
0.76,22.91,14.841,1
0.761,20.575,14.841,1
0.761,21.338,14.841,1
0.973,4.435,14.841,1
1.011,4.662,14.841,1
1.013,4.55,14.841,1
1.029,2.361,14.841,1
1.034,24.218,14.841,1
1.037,2.692,14.841,1
1.045,17.431,14.841,1
1.05,21.149,14.841,1
1.051,20.744,14.841,1
1.053,16.73,14.841,1
1.055,26.573,14.841,1
1.056,16.309,14.841,1
1.058,16.149,14.841,1
1.059,17.046,14.841,1
1.06,19.452,14.841,1
1.061,24.289,14.841,1
1.061,17.345,14.841,1
1.062,17.474,14.841,1
1.062,18.511,14.841,1
1.063,16.948,14.841,1
1.063,15.31,14.841,1
1.063,25.428,14.841,1
1.064,15.599,14.841,1
1.064,17.555,14.841,1
1.065,24.282,14.841,1
1.066,17.159,14.841,1
1.067,2.442,14.841,1
1.118,11.722,14.841,1
1.119,0.391,14.841,1
1.124,16.467,14.841,1
1.127,10.723,14.841,1
1.128,7.315,14.841,1
1.129,17.161,14.841,1
1.133,9.427,14.841,1
1.134,15.492,14.841,1
1.141,19.423,14.841,1
1.156,20.347,14.841,1
1.157,19.758,14.841,1
1.158,18.693,14.841,1
1.159,20.527,14.841,1
1.159,19.79,14.841,1
1.16,19.426,14.841,1
1.16,19.021,14.841,1
1.161,20.391,14.841,1
1.161,20.822,14.841,1
1.162,23.018,14.841,1
1.17,12.096,14.841,1
1.173,11.24,14.841,1


==> JOURNAL/RESULTS/CP_error_3rd.csv <==
f,error,error_avg,mark
0.599,1.346,14.96,1
0.6,1.362,14.96,1
0.638,24.351,14.96,1
0.639,24.749,14.96,1
0.724,13.874,14.96,1
0.731,4.828,14.96,1
0.735,0.683,14.96,1
0.741,5.561,14.96,1
0.743,0.445,14.96,1
0.744,19.921,14.96,1
0.745,8.635,14.96,1
0.746,22.56,14.96,1
0.75,9.462,14.96,1
0.751,9.724,14.96,1
0.752,11.837,14.96,1
0.752,18.047,14.96,1
0.753,12.114,14.96,1
0.754,8.985,14.96,1
0.754,6.637,14.96,1
0.756,9.832,14.96,1
0.757,18.454,14.96,1
0.758,0.964,14.96,1
0.758,16.467,14.96,1
0.759,13.24,14.96,1
0.76,27.191,14.96,1
0.76,23.345,14.96,1
0.761,20.126,14.96,1
0.761,20.889,14.96,1
0.973,3.248,14.96,1
1.011,3.727,14.96,1
1.013,3.635,14.96,1
1.029,3.146,14.96,1
1.034,24.956,14.96,1
1.037,3.407,14.96,1
1.045,18.071,14.96,1
1.05,21.739,14.96,1
1.051,21.323,14.96,1
1.053,17.293,14.96,1
1.055,27.109,14.96,1
1.056,16.835,14.96,1
1.058,16.658,14.96,1
1.059,17.545,14.96,1
1.06,19.941,14.96,1
1.061,24.77,14.96,1
1.061,17.823,14.96,1
1.062,17.945,14.96,1
1.062,18.979,14.96,1
1.063,17.408,14.96,1
1.063,15.767,14.96,1
1.063,25.881,14.96,1
1.064,16.049,14.96,1
1.064,17.998,14.96,1
1.065,24.715,14.96,1
1.066,17.584,14.96,1
1.067,2.857,14.96,1
1.118,11.911,14.96,1
1.119,0.189,14.96,1
1.124,16.729,14.96,1
1.127,11.022,14.96,1
1.128,7.628,14.96,1
1.129,17.487,14.96,1
1.133,9.802,14.96,1
1.134,15.88,14.96,1
1.141,19.913,14.96,1
1.156,21.038,14.96,1
1.157,20.464,14.96,1
1.158,19.413,14.96,1
1.159,21.259,14.96,1
1.159,20.524,14.96,1
1.16,20.173,14.96,1
1.16,19.769,14.96,1
1.161,21.152,14.96,1
1.161,21.584,14.96,1
1.162,23.794,14.96,1
1.17,12.998,14.96,1
1.173,12.185,14.96,1


==> JOURNAL/RESULTS/CQ.csv <==
f,C_mag,C_phase
0.0001,-40.0004330630783,89.4358627264219
0.0001016265089393,-39.8603071243903,89.4266876195066
0.000103279473191895,-39.7201816513862,89.4173633102091
0.000104959323055823,-39.5800566593345,89.4078873733039
0.000106666495827954,-39.4399321640046,89.3982573441965
0.000108401435917833,-39.2998081816825,89.388470718287
0.000110164594963366,-39.1596847291883,89.3785249503233
0.000111956431948388,-39.0195618238933,89.3684174537444
0.000113777413322149,-38.8794394837382,89.3581456000128
0.000115628013120738,-38.7393177272519,89.3477067179362
0.000117508713090481,-38.5991965735704,89.3370980929791
0.000119420002813353,-38.4590760424571,89.3263169665624
0.000121362379834424,-38.3189561543231,89.3153605353528
0.000123336349791378,-38.1788369302486,89.3042259505405
0.00012534242654614,-38.0387183920045,89.2929103171053
0.000127381132318648,-37.8986005620753,89.2814106930714
0.000129452997822792,-37.7584834636826,89.2697240887501
0.00013155856240457,-37.6183671208087,89.2578474659706
0.000133698374182495,-37.4782515582222,89.2457777372987
0.000135872990190271,-37.3381368015031,89.2335117652431
0.000138082976521809,-37.1980228770699,89.221046361449
0.000140328908478587,-37.0579098122068,89.2083782858796
0.000142611370719413,-36.9177976350919,89.1955042459836
0.000144930957412622,-36.7776863748269,89.1824208958507
0.00014728827239075,-36.637576061467,89.169124835353
0.000149683929307726,-36.497466726052,89.1556126092738
0.00015211855179861,-36.3573584006392,89.1418807064215
0.000154592773641948,-36.2172511183357,89.127925558731
0.000157107238924745,-36.0771449133338,89.1137435403495
0.000159662602210143,-35.9370398209458,89.0993309667097
0.000162259528707809,-35.7969358776409,89.0846840935875
0.000164898694447106,-35.656833121083,89.0697991161445
0.000167580786453077,-35.5167315901699,89.0546721679572
0.000170306502925284,-35.3766313250739,89.0392993200297
0.000173076553419573,-35.2365323672827,89.0236765797917
0.000175891659032773,-35.0964347596434,89.0077998900807
0.000178752552590424,-34.9563385464064,88.9916651281092
0.000181659978837533,-34.8162437732714,88.9752681044144
0.000184614694632455,-34.676150487435,88.9586045617937
0.000187617469143912,-34.5360587376393,88.9416701742219
0.000190669084051225,-34.3959685742228,88.9244605457533
0.000193770333747799,-34.2558800491725,88.9069712094062
0.000196922025547917,-34.1157932161777,88.8891976260304
0.000200124979896904,-33.9757081306858,88.8711351831574
0.000203380030584698,-33.8356248499596,88.8527791938336
0.000206688024962908,-33.6955434331368,88.8341248954348
0.000210049824165391,-33.5554639412914,88.8151674484641
0.000213466303332424,-33.4153864374965,88.7959019353301
0.000216938351838518,-33.2753109868902,88.7763233591075
0.000220466873523941,-33.1352376567427,88.7564266422795
0.000224052786930002,-32.9951665165261,88.7362066254605
0.000227697025538168,-32.8550976379864,88.7156580660998
0.000231400538013065,-32.7150310952174,88.6947756371664
0.000235164288449435,-32.574966964738,88.6735539258141
0.000238989256623105,-32.4349053255708,88.6519874320267
0.000242876438246045,-32.2948462593242,88.6300705672432
0.000246826845225569,-32.1547898502766,88.6077976529627
0.000250841505927754,-32.0147361854638,88.5851629193293
0.000254921465445142,-31.8746853547685,88.5621605036957
0.000259067785868801,-31.734637451014,88.5387844491661
0.000263281546564802,-31.5945925700592,88.5150287031186
0.000267563844455204,-31.4545508108983,88.4908871157051
0.000271915794303602,-31.3145122757628,88.4663534383305
0.000276338529005317,-31.1744770702271,88.4414213221102
0.000280833199882317,-31.0344453033172,88.4160843163049
0.000285400976982924,-30.8944170876238,88.3903358667341
0.000290043049386399,-30.754392539418,88.3641693141665
0.000294760625512486,-30.6143717787711,88.3375778926884
0.000299554933435981,-30.4743549296788,88.310554728049
0.00030442722120643,-30.3343421201889,88.2830928359828
0.000309378757173014,-30.1943334825329,88.2551851205091
0.000314410830314726,-30.0543291532626,88.226824372208
0.000319524750575921,-29.9143292733905,88.198003266473
0.000324721849207313,-29.7743339885347,88.1687143617402
0.000330003479112528,-29.6343434490692,88.1389500976932
0.000335371015200293,-29.4943578102782,88.1087027934448
0.000340825854742345,-29.3543772325158,88.0779646456943
0.000346369417737173,-29.2144018813707,88.0467277268607
0.000352003147279668,-29.0744319278365,88.0149839831916
0.000357728509936787,-28.9344675484868,87.982725232848
0.000363546996129332,-28.794508925657,87.9499431639642
0.00036946012051993,-28.6545562476306,87.9166293326842
0.000375469422407334,-28.5146097088328,87.882775161172
0.000381576466127125,-28.3746695100294,87.848371935599
0.000387782841458946,-28.2347358585324,87.8134108041056
0.000394090164040345,-28.0948089684121,87.7778827747388
0.000400500075787361,-27.9548890607165,87.7417787133649
0.000407014245321944,-27.8149763636965,87.7050893415579
0.000413634368406327,-27.6750711130398,87.6678052344635
0.000420362168384471,-27.5351735521112,87.6299168186381
0.000427199396630678,-27.395283932201,87.5914143698644
0.000434147833005509,-27.255402512781,87.552288010942
0.000441209286319119,-27.1155295617691,87.5125277094546
0.000448385594802119,-26.9756653558023,87.4721232755131
0.000455678626584106,-26.8358101805174,87.431064359475
0.000463090280179974,-26.6959643308423,87.389340449641
0.000470622484984128,-26.5561281112949,87.3469408699282
0.000478277201772749,-26.4163018362927,87.3038547775199
0.000486056423214213,-26.2764858304713,87.2600711604947
0.000493962174387832,-26.1366804290134,87.2155788354319
0.000501996513311008,-25.9968859779881,87.1703664449968
0.000510161531474983,-25.8571028347012,87.1244224555037
0.000518459354389291,-25.7173313680558,87.0777351544598
0.000526892142135067,-25.577571958925,87.0302926480878
0.000535462089927361,-25.4378250005357,86.9820828588306
0.000544171428686589,-25.2980908988649,86.9330935228366
0.00055302242561929,-25.1583700730481,86.8833121874273
0.000562017384808319,-25.0186629558003,86.8327262085486
0.000571158647812643,-24.878969993851,86.7813227482053
0.000580448594276898,-24.7392916483911,86.7290887718806
0.00058988964255085,-24.599628395536,86.6760110459424
0.000599484250318941,-24.4599807268005,86.6220761350352
0.000609234915240071,-24.3203491495903,86.5672703994615
0.000619144175597784,-24.1807341877083,86.511579992552
0.000629214610961034,-24.0411363818755,86.454990858027
0.000639448842855694,-23.9015562902692,86.39748872735
0.000649849535446989,-23.7619944890772,86.3390591170749
0.00066041939623303,-23.6224515730687,86.2796873261893
0.000671161176749628,-23.4829281561831,86.2193584334546
0.000682077673286568,-23.3434248721367,86.1580572947455
0.000693171727615541,-23.2039423750474,86.0957685403906
0.000704446227729904,-23.0644813400787,86.0324765725163
0.000715904108596489,-22.9250424641033,85.968165562396
0.000727548352919622,-22.7856264663866,85.9028194478076
0.000739381991917586,-22.6462340892903,85.8364219304011
0.000751408106111697,-22.5068660989976,85.7689564730794
0.000763629826128224,-22.3675232862603,85.7004062973953
0.000776050333513357,-22.2282064671673,85.6307543809669
0.000788672861561415,-22.0889164839363,85.5599834549154
0.00080150069615654,-21.9496542057296,85.4880760013286
0.000814537176628074,-21.8104205294926,85.4150142507528
0.000827785696619847,-21.6712163808182,85.3407801797178
0.000841249704973612,-21.5320427148354,85.2653555082983
0.000854932706626837,-21.3929005171244,85.1887216977163
0.000868838263525118,-21.2537908046581,85.1108599479884
0.000882969995549409,-21.1147146267708,85.0317511956228
0.000897331581458352,-20.9756730661543,84.9513761113709
0.00091192675984593,-20.8366672398829,84.8697150980388
0.000926759330114687,-20.6976983004677,84.7867482883629
0.000941833153464795,-20.5587674369399,84.7024555429574
0.000957152153899186,-20.4198758759655,84.6168164483369
0.000972720319245055,-20.2810248829903,84.5298103150225
0.000988541702191957,-20.1422157634176,84.4414161757371
0.00100462042134681,-20.0034498638177,84.351612783696
0.00102096066230605,-19.8647285731709,84.2603786110012
0.00103756667874519,-19.7260533241441,84.1676918471461
0.00105444279352617,-19.5874255944027,84.0735303976389
0.00107159339982267,-19.4488469079563,83.977871882752
0.00108902296226373,-19.3103188365421,83.8806936364071
0.00110673601809597,-19.1718430010429,83.7819727052049
0.00112473717836475,-19.0334210729439,83.6816858476074
0.00114303112911448,-18.8950547758264,83.5798095332843
0.0011616226326085,-18.7567458868999,83.4763199426337
0.0011805165285688,-18.6184962385741,83.3711929664853
0.00119971773543588,-18.480307720069,83.2644042060012
0.00121923125164911,-18.342182279067,83.1559289727827
0.00123906215694792,-18.2041219234041,83.0457422891968
0.00125921561369415,-18.0661287228031,82.9338188889347
0.00127969686821594,-17.9282048106487,82.8201332178153
0.00130051125217341,-17.7903523858037,82.7046594348479
0.00132166418394661,-17.6525737144691,82.5873714135678
0.00134316117004602,-17.5148711320858,82.46824274366
0.00136500780654601,-17.3772470452804,82.3472467328857
0.00138720978054162,-17.2397039338537,82.2243564093294
0.00140977287162897,-17.1022443528136,82.0995445239808
0.00143270295340983,-16.9648709344509,81.9727835536702
0.00145600599502065,-16.8275863904596,81.8440457043754
0.0014796880626864,-16.6903935141004,81.7133029149171
0.00150375532129974,-16.5532951824088,81.5805268610641
0.00152821403602587,-16.4162943584455,81.4456889600658
0.00155307057393346,-16.2793940935911,81.3087603756341
0.00157833140565212,-16.1425975298831,81.1697120233949
0.00160400310705682,-16.0059079023954,81.0285145768317
0.00163009236097974,-15.8693285416594,80.8851384737425
0.00165660595894991,-15.7328628761266,80.7395539232348
0.0016835508029612,-15.5965144346708,80.5917309132804
0.00171093390726901,-15.46028684913,80.4416392188568
0.00173876240021625,-15.3241838568853,80.2892484106982
0.00176704352608895,-15.1882093034779,80.1345278646831
0.0017957846470021,-15.0523671452601,79.9774467718835
0.00182499324481615,-14.9166614520798,79.8179741493054
0.0018546769230847,-14.7810964099975,79.6560788513442
0.0018848434090338,-14.6456763240316,79.4917295819866
0.00191550055557353,-14.5104056209318,79.324894907786
0.00194665634334226,-14.3752888519766,79.1555432716405
0.00197831888278416,-14.2403306957926,78.9836430074036
0.0020104964162605,-14.1055359611931,78.8091623553576
0.00204319732019527,-13.9709095900318,78.6320694785798
0.00207643010725577,-13.8364566600682,78.4523324802322
0.0021102034285686,-13.7021823878414,78.2699194218058
0.00214452607597167,-13.5680921315478,78.0847983423509
0.00217940698430295,-13.4341913939173,77.8969372787236
0.00221485523372636,-13.3004858250849,77.7063042868804
0.00225088005209546,-13.1669812254505,77.5128674642526
0.0022874908173557,-13.0336835485235,77.3165949732298
0.00232469705998565,-12.9005989037435,77.1174550657845
0.00236250846547795,-12.7677335592739,76.9154161092667
0.00240093487686065,-12.6350939447587,76.7104466134
0.00243998629725955,-12.5026866540375,76.5025152585054
0.00247967289250216,-12.3705184478101,76.2915909249834
0.00252000499376409,-12.238596256242,76.0776427240791
0.00256099310025846,-12.1069271815043,75.8606400299577
0.00260264788196901,-11.975518500237,75.640552513114
0.00264498018242772,-11.8443776659272,75.4173501751387
0.00268800102153761,-11.7135123111922,75.191003384862
0.00273172159844138,-11.5829302499571,74.961482915894
0.0027761532944368,-11.4526394795158,74.7287599855781
0.00282130767593947,-11.3226481824642,74.4928062953717
0.00286719649749377,-11.1929647284938,74.2535940726648
0.00291383170483279,-11.0635976760328,74.0110961140447
0.00296122543798803,-10.934555773723,73.7652858300125
0.00300939003444972,-10.8058479617175,73.5161372911513
0.00305833803237843,-10.6774833727867,73.2636252757435
0.00310808217386906,-10.5494713332182,73.0077253188304
0.00315863540826782,-10.4218213634954,72.7484137627022
0.00321001089554317,-10.2945431787396,72.4856678088006
0.00326222200971167,-10.167646688901,72.2194655710133
0.00331528234231942,-10.0411419986815,71.949786130332
0.00336920570598027,-9.91503940717428,71.6766095908396
0.00342400613797142,-9.78934940720261,71.3999171369874
0.00347969790388769,-9.66408268434186,71.1196910921147
0.00353629550135504,-9.53925011560734,70.8359149781576
0.00359381366380463,-9.414862767791,70.5485735764851
0.00365226736430817,-9.29093189542986,70.2576529897933
0.00371167181947576,-9.16746893838871,69.9631407049814
0.003772042493417,-9.0444855190402,69.6650256569235
0.0038333951017666,-8.92199343902495,69.3632982930417
0.0038957456157755,-8.80000467557502,69.0579506385786
0.00395911026646846,-8.67853137738414,68.7489763624556
0.00402350554886929,-8.55758586000853,68.4363708435965
0.00408894822629486,-8.43718060078253,68.1201312375847
0.00415545533471887,-8.31732823323414,67.8002565435135
0.00422304418720667,-8.19804154098603,67.4767476708786
0.00429173237842216,-8.0793334511283,67.1496075063534
0.004361537789208,-7.96121702705085,66.8188409802755
0.0044324785912404,-7.84370546072335,66.4844551326655
0.00450457325175946,-7.72681206441292,66.1464591785893
0.00457784053837662,-7.61055026183031,65.8048645726635
0.00465229952396019,-7.49493357869742,65.4596850724978
0.00472796959160039,-7.37997563273002,65.1109368008569
0.00480487043965513,-7.26569012303182,64.7586383063169
0.00488302208687788,-7.1520908188977,64.4028106221855
0.00496244487762891,-7.03919154802592,64.0434773234439
0.00504315948717136,-6.92700618414145,63.6806645814661
0.00512518692705333,-6.81554863403479,63.314401216264
0.00520854855057766,-6.70483282402311,62.9447187460014
0.00529326605836056,-6.59487268584295,62.5716514335171
0.0053793615039807,-6.48568214198679,62.1952363295949
0.00546685729972018,-6.37727509049809,61.8155133127171
0.00555577622239888,-6.2696653892425,61.4325251250355
0.00564614141930367,-6.16286683967605,61.0463174042999
0.00573797641421413,-6.05689317013366,60.6569387114812
0.00583130511352622,-5.95175801866488,60.2644405538353
0.00592615181247555,-5.84747491544655,59.8688774031564
0.00602254120146193,-5.74405726480509,59.4703067089779
0.0061204983724767,-5.64151832688456,59.0687889064859
0.00622004882563471,-5.53987119899927,58.6643874189249
0.00632121847581245,-5.43912879671293,58.2571686542829
0.00642403365939419,-5.33930383468933,57.847201996063
0.00652852114112785,-5.24040880736195,57.4345597879595
0.00663470812109235,-5.14245596947305,57.0193173122788
0.00674262224177834,-5.04545731653494,56.6015527619629
0.00685229159528406,-4.94942456526873,56.1813472060927
0.00696374473062822,-4.8543691340776,55.7587845487779
0.00707701066118189,-4.76030212361409,55.3339514813545
0.00719211887222119,-4.66723429750184,54.9069374278474
0.00730909932860291,-4.57517606327432,54.4778344836738
0.00742798248256491,-4.48413745359326,54.0467373475977
0.00754879928165343,-4.39412810781118,53.6137432469699
0.0076715811767793,-4.30515725394182,53.1789518563221
0.00779636013040523,-4.21723369110307,52.7424652094104
0.00792316862486625,-4.13036577249619,52.3043876048378
0.00805203967082547,-4.04456138898454,51.8648255054129
0.00818300681586739,-3.95982795333375,51.4238874314364
0.00831610415323096,-3.87617238517418,50.9816838481351
0.00845136633068472,-3.79360109674387,50.5383270474934
0.00858882855954625,-3.71211997946873,50.0939310247646
0.00872852662384838,-3.63173439143322,49.6486113499678
0.00887049688965441,-3.55244914579254,49.2024850347077
0.00901477631452492,-3.47426850017307,48.7556703946786
0.00916140245713852,-3.39719614710492,48.3082869082355
0.00931041348706907,-3.32123520552578,47.8604550714421
0.009461848194722,-3.24638821339111,47.4122962500206
0.0096157460014321,-3.17265712142129,46.9639325286483
0.00977214696972572,-3.1000432880112,46.5154865580608
0.00993109181374979,-3.02854747532303,46.0670814004333
0.0100926219098705,-2.95816984657755,45.6188403735218
0.0102567793074442,-2.88890996455424,45.1708868940531
0.010423606739764,-2.82076679130483,44.7233443208559
0.0105931476351837,-2.75373868907979,44.2763357982275
0.0107654461284232,-2.68782342246168,43.8299841000275
0.0109405470720574,-2.62301816169397,43.3844114749857
0.0111184960481927,-2.55931948718865,42.9397394937051
0.0112993393803322,-2.49672339519086,42.4960888978276
0.0114831241454351,-2.43522530457365,42.0535794518203
0.0116698981861715,-2.37482006473139,41.6123297978217
0.0118597101233767,-2.31550196453554,41.1724573139704
0.0120526093687084,-2.25726474231241,40.7340779766195
0.0122486461375093,-2.20010159679846,40.2973062268138
0.0124478714618791,-2.14400519902487,39.8622548413869
0.012650337203959,-2.08896770508016,39.4290348090064
0.0128560960694329,-2.03498076969601,38.9977552114678
0.0130652016212472,-1.98203556059957,38.5685231105112
0.0132777082935543,-1.93012277357261,38.1414434404023
0.0134936714058831,-1.87923264815664,37.7166189064901
0.0137131471775395,-1.82935498394108,37.2941498899238
0.0139361927422414,-1.78047915737107,36.8741343586771
0.014162866162992,-1.73259413901038,36.4566677849995
0.0143932264471941,-1.68568851119495,36.0418430693831
0.0146273335620113,-1.63975048601241,35.6297504710985
0.0148652484499786,-1.59476792354351,35.220477545331
0.0151070330448665,-1.55072835030217,34.8141090869104
0.0153527502878042,-1.5076189778119,34.4107270806056
0.0156024641436637,-1.46542672125788,34.0104106579255
0.0158562396177114,-1.42413821815547,33.6132360603418
0.0161141427725302,-1.38373984697816,33.2192766088252
0.0163762407452169,-1.34421774568986,32.8286026795631
0.016642601764859,-1.30555783012899,32.4412816857066
0.0169132951702965,-1.26774581219452,32.0573780649726
0.0171883914281715,-1.23076721778639,31.6769532729108
0.0174679621512725,-1.19460740445629,31.3000657816286
0.0177520801171763,-1.15925157872705,30.9267710837515
0.0180408192871938,-1.12468481304239,30.5571217013848
0.0183342548256229,-1.09089206231176,30.1911671998304
0.0186324631193156,-1.05785818001812,29.8289542058043
0.018935521797563,-1.02556793385969,29.4705264298925
0.0192435097523033,-0.99400602089968,29.1159246929749
0.0195565071586595,-0.963157082201583,28.7651869563468
0.0198745954958098,-0.93300571693006,28.4183483552599
0.0201978575681988,-0.903536495900991,28.0754412356064
0.0205263775270925,-0.874733974566958,27.7364951934684
0.020860240892485,-0.846582705427259,27.401537117256
0.0211995345753607,-0.819067249854408,27.0705912321603
0.0215443469003188,-0.79217218933177,26.7436791466498
0.0218947676285662,-0.765882136099326,26.4208199007456
0.0222508879812837,-0.74018174320713,26.1020300158109
0.0226128006633728,-0.715055713978367,25.7873235456038
0.0229805998875885,-0.690488810885808,25.4767121283415
0.0233543813990648,-0.666465863847936,25.1702050395371
0.0237342425002387,-0.642971777952374,24.8678092453754
0.0241202820761801,-0.619991540616591,24.5695294564024
0.0245126006203334,-0.597510228196972,24.2753681813134
0.0249113002606779,-0.575513012059344,23.9853257806322
0.0253164847863135,-0.553985164124972,23.6994005200843
0.0257282596744793,-0.532912061907745,23.4175886234751
0.0261467321180109,-0.512279193059076,23.1398843248948
0.0265720110532451,-0.492072159438357,22.8662799200815
0.0270042071883777,-0.4722766807275,22.5967658167812
0.0274434330322836,-0.452878597609213,22.3313305839562
0.0278898029238044,-0.433863874529125,22.0699609997011
0.0283434330615131,-0.41521860206276,21.8126420977338
0.028804441533963,-0.396928998908824,21.5593572123414
0.0292729483504282,-0.378981413530717,21.3100880216661
0.0297490754721444,-0.361362325468879,21.0648145892275
0.0302329468440578,-0.344058346346537,20.8235154035863
0.03072468842709,-0.327056220592187,20.586167416061
0.0312244282309286,-0.310342825902024,20.3527460764192
0.0317322963473498,-0.293905173466059,20.1232253664733
0.0322484249840844,-0.277730407981669,19.8975778315149
0.0327729484992338,-0.261805807478442,19.6757746095348
0.0333060034362459,-0.246118782978602,19.4577854581796
0.0338477285594598,-0.230656878016957,19.2435787794028
0.0343982648902292,-0.215407768044826,19.0331216417768
0.0349577557436327,-0.200359259742059,18.8263798004394
0.0355263467657814,-0.18549929026183,18.6233177146536
0.0361041859717334,-0.170815926432271,18.423898562966
0.0366914237840249,-0.156297363939777,18.2280842559583
0.0372882130718283,-0.141931926518232,18.0358354465893
0.0378947091907467,-0.12770806516885,17.8471115381335
0.0385110700232557,-0.113614357435192,17.6618706897291
0.0391374560198038,-0.0996395067579273,17.4800698195518
0.0397740302405804,-0.0857723419341498,17.3016646056417
0.0404209583979631,-0.0720018167057964,17.126609484412
0.0410784088996565,-0.0583170095020504,16.9548576468805
0.0417465528925313,-0.0447071233604573,16.7863610326656
0.0424255643071778,-0.0311614860516116,16.6210703218023
0.0431156199031823,-0.01766955043227,16.4589349244331
0.0438168993151419,-0.00422089505186386,16.2999029684444
0.0445295850994265,0.00919477496285811,16.1439212851193
0.0452538627817017,0.0225876267198613,15.9909353928901
0.0459899209052244,0.0359676980459033,15.8408894792821
0.0467379510799246,0.0493448956176122,15.6937263811448
0.047498148032285,0.0627289927148333,15.5493875632815
0.0482707096560318,0.0761296265715178,15.4078130955926
0.0490558370636505,0.0895562952996615,15.2689416288603
0.0498537346387389,0.103018354361872,15.1327103693125
0.0506646100892127,0.116525012568478,14.9990550521132
0.0514886745013749,0.130085327575409,14.8679099139392
0.0523261423948666,0.143708200859409,14.739207664812
0.0531772317785097,0.157402372147698,14.6128794593704
0.0540421642070591,0.17117641327967,14.4888548677758
0.0549211648388779,0.185038721478983,14.3670618464601
0.0558144624945496,0.198997512015088,14.2474267089367
0.0567222897164454,0.21306081023432,14.1298740969094
0.0576448828292588,0.227236442941413,14.0143269519295
0.0585824820015254,0.241532029113942,13.900706487863
0.0595353313081437,0.255954969933082,13.7889321644461
0.0605036787939122,0.270512438116048,13.6789216622258
0.0614877765381002,0.285211366537003,13.5705908591881
0.0624878807200689,0.30005843612523,13.4638538094038
0.0635042516859596,0.315060063031631,13.3586227240262
0.064537154016467,0.330222385056728,13.2548079549981
0.0655868565957143,0.345551247336211,13.1523179818372
0.0666536326812491,0.361052187282665,13.0510594018824
0.0677377599751775,0.376730418785459,12.950936924404
0.068839520696455,0.392590815673885,12.8518533689864
0.0699592016543537,0.408637894452502,12.7537096686128
0.0710970943231243,0.42487579632141,12.6564048778893
0.0722534949178721,0.44130826849849,12.5598361868596
0.0734287044716676,0.457938644865024,12.4638989408691
0.0746230289139111,0.474769825961036,12.368486666951
0.0758367791499719,0.491804258361628,12.2734911072085
0.077070271142123,0.509043913471093,12.1788022596772
0.0783238259917919,0.526490265777123,12.0843084271533
0.0795977700231498,0.54414427061338,11.9898962744756
0.0808924348680594,0.562006341484954,11.8954508947476
0.0822081575524054,0.580076327017486,11.800855884981
0.0835452805838287,0.598353487597613,11.7059934316393
0.0849041520408874,0.616836471778975,11.6107444065436
0.0862851256636689,0.635523292535373,11.5149884735971
0.0876885609458742,0.654411303449459,11.4186042067606
0.089114823228402,0.673497174932996,11.3214692196951
0.0905642837944529,0.692776870581748,11.223460307461
0.0920373199661822,0.712245623775681,11.1244536006343
0.0935343152029238,0.731897914642276,11.0243247321643
0.0950556592010119,0.75172744750819,10.9229490172641
0.0966017479952264,0.771727128971486,10.820201646575
0.0981729840618884,0.791889046733621,10.7159578928035
0.099769776423632,0.812204449337013,10.6100933309724
0.101392540755882,0.832663726960306,10.5024840723714
0.103041699495059,0.853256393429302,10.3930070122292
0.104717681948552,0.873971069606962,10.2815400910587
0.106420924406472,0.894795468330623,10.1679625695549
0.108151870255229,0.915716381068855,10.0521553168475
0.10991097009295,0.936719666473682,9.93400111182683
0.111698681846782,0.957790241006502,9.81338495717238
0.1135154708921,0.9789120718179,9.6901944056253
0.115361810173648,1.00006817206196,9.56431989794852
0.11723818032866,1.02124059882572,9.43565511192011
0.119145069811978,1.04241045385257,9.30409732160472
0.121082975023204,1.06355788723572,9.16954776604393
0.123052400435926,1.08466210425441,9.03191202639889
0.125053858729039,1.10570137551912,8.8911004104761
0.127087870920206,1.1266530505866,8.74702834345598
0.129154966501488,1.14749357519635,8.59961676353899
0.131255683577184,1.16819851227095,8.44879252111947
0.133390569003906,1.18874256681161,8.2944887799924
0.135560178532937,1.20909961480731,8.13664541899839
0.137765076954905,1.22924273626192,7.97520943241627
0.14000583824681,1.24914425242795,7.81013532732032
0.142283045721435,1.2687757673183,7.64138551603279
0.144597292179202,1.28810821354884,7.4689307017251
0.146949180062482,1.3071119025446,7.29275025514706
0.149339321612425,1.32575657912078,7.11283258040461
0.151768339028341,1.34401148042758,6.92917546764934
0.154236864629663,1.36184539922364,6.74178643050543
0.156745541020559,1.37922675141844,6.55068302602506
0.159295021257212,1.3961236477981,6.35589315494861
0.16188596901782,1.41250396982269,6.1574553400379
0.164519058775366,1.42833544935613,5.95541898026178
0.167194975973199,1.44358575216202,5.74984457863453
0.169914417203463,1.45822256497147,5.54080394154867
0.172678090388436,1.47221368590072,5.32838034749328
0.175486714964815,1.48552711796896,5.11266868312245
0.178341022071001,1.4981311654395,4.89377554472076
0.181241754737424,1.50999453268052,4.67181930321548
0.184189668079971,1.52108642521573,4.44693013100223
0.187185529496558,1.53137665261066,4.21924998898165
0.190230118866894,1.54083573281599,3.98893257235735
0.193324228755505,1.54943499756765,3.7561432139029
0.196468664618045,1.55714669842271,3.52105874358796
0.199664245010979,1.56394411299102,3.28386730364272
0.202911801804668,1.56980165090657,3.04476811834046
0.206212180399914,1.5746949590678,2.80397121800092
0.209566239948043,1.57860102566428,2.56169711693316
0.212974853574552,1.58149828249816,2.31817644527899
0.216438908606402,1.58336670510219,2.07364953495605
0.219959306803007,1.58418791015249,1.82836596015076
0.223536964590979,1.58394524967401,1.58258403306184
0.22717281330269,1.58262390153904,1.33657025585496
0.230867799418717,1.5802109557648,1.09059873004074
0.234622884814226,1.57669549612552,0.844950524752094
0.238439047009372,1.57206867660633,0.599913005643354
0.24231727942376,1.56632379224183,0.355779126388212
0.246258591635055,1.55945634390104,0.112846684993861
0.250264009641792,1.55146409660207,-0.128582452613651
0.254334576130465,1.54234713096492,-0.368203159057449
0.258471350746956,1.5321078874381,-0.605707879137912
0.262675410372384,1.5207512029662,-0.840787487532202
0.266947849403432,1.50828433979779,-1.07313216729001
0.271289780037247,1.49471700616933,-1.30243230568507
0.275702332560958,1.48006136863823,-1.52837940383245
0.280186655645919,1.46433205587823,-1.75066699635252
0.284743916646725,1.44754615379167,-1.96899157725271
0.289375301905095,1.42972319183619,-2.18305352811728
0.294082017058706,1.41088512050784,-2.39255804462375
0.298865287355038,1.39105627996712,-2.5972160573706
0.303726357970331,1.37026335984063,-2.79674514298281
0.308666494333727,1.34853535027637,-2.9908704214686
0.313686982456688,1.32590348437679,-3.17932543583542
0.318789129267764,1.30240117217913,-3.36185301002803
0.32397426295282,1.27806392639686,-3.53820608133383
0.329243733300777,1.25292928018028,-3.70814850350517
0.334598912054997,1.2270366971963,-3.87145581697465
0.340041193270371,1.20042747436805,-4.02791598269102
0.345571993676214,1.17314463765419,-4.17733007627349
0.351192753045073,1.14523283128409,-4.31951293937311
0.356904934567523,1.11673820089936,-4.45429378534165
0.362710025233065,1.08770827108372,-4.58151675653149
0.368609536217216,1.05819181779204,-4.70104143079941
0.374605003274899,1.02823873621482,-4.81274327503773
0.380697987140228,0.99789990463687,-4.91651404383043
0.386890073932797,0.967227044867976,-5.01226212160867
0.393182875570577,0.936272579839039,-5.09991280696956
0.399578030189527,0.905089488968913,-5.1794085381164
0.406077202570036,0.873731161915948,-5.25070905867731
0.412682084570295,0.842251251332693,-5.31379152346166
0.419394395566718,0.8107035252436,-5.36865054401283
0.426215882901532,0.779141719662888,-5.41529817411842
0.43314832233764,0.747619392063893,-5.45376383573584
0.440193518520887,0.716189776301512,-5.48409418607713
0.447353305449847,0.684905639576693,-5.50635292688676
0.45462954695324,0.653819142015504,-5.520620557215
0.462024137175131,0.622981699416432,-5.5269940712538
0.469539001068006,0.592443849697098,-5.52558660305491
0.477176094893874,0.562255123546982,-5.5165270201811
0.484937406733524,0.532463919765123,-5.49995946857022
0.492824957004051,0.503117385732346,-5.47604287108583
0.500840798984821,0.474261303435566,-5.44495038242706
0.508987019351968,0.445939981428412,-5.40686880322803
0.517265738721602,0.418196153077221,-5.361997956333
0.525679112201842,0.39107088140507,-5.31055002836182
0.534229329953835,0.364603470809271,-5.25274887978516
0.542918617761894,0.338831385889377,-5.18882932682532
0.551749237612912,0.31379017758445,-5.11903639855913
0.560723488285203,0.28951341677925,-5.04362457265221
0.569843705946914,0.266032635500381,-4.96285699317839
0.579112264764176,0.243377275784846,-4.87700467398868
0.588531577519145,0.22157464626565,-4.78634569107933
0.598104096238094,0.20064988648172,-4.6911643673805
0.607832312829723,0.180625938883403,-4.59175045333696
0.617718759733849,0.161523528469591,-4.48839830658857
0.62776601058065,0.14336114995912,-4.38140607397545
0.637976680860628,0.126155062366687,-4.27107487899658
0.648353428605472,0.109919290823463,-4.15770801774073
0.658898955079995,0.0946656354535875,-4.04161016618381
0.669616005485322,0.0804036870915184,-3.9230866016157
0.68050736967352,0.0671408496001997,-3.80244244080938
0.691575882873852,0.0548823685276299,-3.67998189739866
0.702824426430834,0.0436313658191884,-3.55600756076133
0.714255928554313,0.0333888802847323,-3.43081969854605
0.725873365081725,0.0241539135034111,-3.30471558480081
0.737679760252773,0.0159234808358781,-3.17798885549017
0.749678187496688,0.00869266720139631,-3.05092889300751
0.7618717702323,0.00245468726853841,-2.92382024110757
0.774263682681127,-0.00279905029938159,-2.79694205150889
0.786857150693685,-0.00707887490810182,-2.67056756322864
0.799655452589235,-0.0103967827724894,-2.54496361554324
0.812661920009194,-0.0127663627011884,-2.42039019528751
0.825879938784427,-0.0142027192937101,-2.29710001903664
0.839312949816636,-0.0147223939150737,-2.1753381505463
0.852964449974102,-0.0143432838095497,-2.05534165366889
0.866837993001977,-0.0130845597092077,-1.93733928080297
0.880937190447399,-0.0109665822860079,-1.82155119678444
0.89526571259964,-0.00801081778792978,-1.70818873798983
0.909827289445556,-0.00423975319005153,-1.59745420627787
0.924625711640574,0.000323188819219123,-1.48954069727481
0.939664831495469,0.00565373470824124,-1.38463196238607
0.954948563979196,0.0117268445324211,-1.28290230379811
0.97048088773803,0.0185167956422043,-1.18451650164283
0.986265846131282,0.0259972654000064,-1.08962977238785
1.00230754828386,0.034141412652127,-0.99838775743372
1.01861017015598,0.0429219577167364,-0.910926540820021
1.03517795563018,0.0523112606645287,-0.827372694870668
1.05201521761616,0.0622813976843813,-0.747843352540275
1.06912633917348,0.0728042353424037,-0.672446305176053
1.08651577465254,0.0838515025590082,-0.601280124358586
1.10418805085416,0.0953948601446228,-0.53443430644131
1.12214776820798,0.107405967751032,-0.471989438384546
1.14039960197003,0.119856548111397,-0.414017383451126
1.15894830343981,0.132718448457885,-0.360581485310792
1.17779870119712,0.145963699021665,-0.31173678909465
1.19695570235904,0.159564568535419,-0.267530277936441
1.21642429385737,0.173493616673616,-0.228001123536123
1.23620954373677,0.187723743380736,-0.193180949296026
1.25631660247412,0.202228235051604,-0.163094104587157
1.27675070431926,0.216980807542221,-0.1377579487318
1.29751716865759,0.231955646002519,-0.117183143306582
1.31862140139475,0.247127441535371,-0.10137395140325
1.34006889636395,0.262471424698373,-0.0903285425204431
1.36186523675608,0.277963395876412,-0.0840393017954092
1.38401609657313,0.293579752564101,-0.0824931423313349
1.40652724210524,0.309297513607169,-0.0856718194175761
1.42940453343176,0.325094340461826,-0.0935522454942428
1.45265392594678,0.340948555539505,-0.10610680476141
1.47628147190939,0.356839157713085,-0.12330366638794
1.50029332201922,0.37274583506757,-0.145107095335098
1.52469572701757,0.388648974985352,-0.171477759863421
1.54949503931463,0.40452967166168,-0.202373034854656
1.57469771464309,0.420369731151762,-0.237747300139208
1.6003103137387,0.436151674054753,-0.277552233083194
1.62633950404819,0.451858735944269,-0.321737094746565
1.65279206146489,0.467474865657816,-0.370249008989661
1.67967487209265,0.482984721559976,-0.423033233966056
1.70699493403841,0.498373665896098,-0.480033425494299
1.73475935923393,0.513627757354169,-0.541191891871787
1.7629753752872,0.52873374195315,-0.60644983973883
1.7916503273639,0.543679042375917,-0.675747610672718
1.82079168009946,0.558451745864349,-0.749024908231072
1.8504070195423,0.573040590792947,-0.826221015231249
1.88050405512858,0.587434952035745,-0.907275001094424
1.91109062168914,0.601624825239009,-0.992125919135318
1.94217468148902,0.615600810110139,-1.08071299372564
1.97376432630026,0.629354092829693,-1.17297579730351
2.00586777950823,0.64287642769092,-1.26885441723732
2.03849339825246,0.656160118067071,-1.36828961260252
2.07164967560207,0.669197996803461,-1.47122296095129
2.1053452427667,0.681983406126898,-1.57759699520188
2.13958887134342,0.694510177161164,-1.68735533079477
2.17438947560008,0.706772609132847,-1.800442783297
2.2097561147959,0.718765448347177,-1.91680547665674
2.24569799553978,0.730483867009378,-2.03639094233395
2.2822244741869,0.741923441962076,-2.15914820955338
2.31934505927443,0.753080133404942,-2.2850278869413
2.35706941399673,0.763950263658072,-2.41398223582207
2.39540735872088,0.774530496026092,-2.54596523546446
2.43436887354311,0.784817813815351,-2.68093264057399
2.47396410088681,0.794809499552342,-2.81884203133833
2.5142033481428,0.804503114446916,-2.95965285633463
2.55509709035251,0.813896478139864,-3.10332646861611
2.59665597293487,0.822987648770226,-3.24982615529057
2.63889081445751,0.831774903393779,-3.39911716090786
2.68181260945301,0.840256718780379,-3.55116670496941
2.72543253128103,0.84843175261427,-3.70594399387176
2.76976193503689,0.856298825117874,-3.86342022758864
2.81481236050758,0.863856901116574,-4.02356860139251
2.86059553517574,0.871105072558616,-4.1863643029089
2.90712337727257,0.878042541501632,-4.35178450478988
2.95440799888038,0.884668603574448,-4.51980835328393
3.00246170908555,0.890982631920318,-4.69041695296828
3.05129701718287,0.896984061625529,-4.8635933479053
3.10092663593193,0.902672374635009,-5.03932249946629
3.15136348486648,0.908047085154744,-5.217591261065
3.20262069365765,0.913107725539031,-5.39838835001997
3.25471160553185,0.917853832658873,-5.58170431676527
3.30764978074424,0.922284934746567,-5.76753151161175
3.36144900010877,0.926400538710173,-5.95586404924733
3.41612326858552,0.930200117910347,-6.14669777115874
3.47168681892656,0.933683100391324,-6.34003020614198
3.52815411538088,0.936848857556806,-6.53586052905898
3.58553985745982,0.939696693280838,-6.73418951798262
3.64385898376355,0.94222583344342,-6.93501950987018
3.70312667586992,0.944435415879972,-7.13835435488383
3.76335836228653,0.946324480733478,-7.34419936947131
3.824569722467,0.947891961198217,-7.55256128831447
3.88677669089267,0.949136674643446,-7.76344821523141
3.94999546122065,0.950057314105916,-7.97686957312035
4.01424249049932,0.950652440139772,-8.19283605301854
4.07953450345245,0.950920473012853,-8.41135956233871
4.14588849683291,0.950859685238598,-8.63245317234301
4.21332174384729,0.950468194433025,-8.85613106490277
4.28185179865241,0.949743956486768,-9.08240847858343
4.35149650092504,0.94868475904258,-9.31130165409322
4.4222739805059,0.94728821526917,-9.54282777911725
4.49420266211914,0.945551757922953,-9.77700493256551
4.56730127016875,0.943472633689786,-10.0138520282455
4.64158883361278,0.941047897799483,-10.2533887579727
4.71708469091701,0.938274408906593,-10.4956355341248
4.79380849508911,0.935148824231692,-10.740613431639
4.87178021879463,0.931667594958123,-10.9883441294551
4.95102015955635,0.927826961880006,-11.2388498513916
5.03154894503806,0.92362295129807,-11.4921533064549
5.11338753841432,0.919051371160759,-11.7482776285625
5.19655724382766,0.91410780744887,-12.0072463156738
5.28107971193433,0.908787620802808,-12.269083168309
5.36697694554047,0.903085943392529,-12.5338122274448
5.45427130532984,0.896997676031038,-12.8014577117683
5.54298551568466,0.890517485533042,-13.0720439542737
5.63314267060135,0.883639802321596,-13.3455953381849
5.72476623970218,0.876358818286102,-13.6221362321934
5.81788007434493,0.868668484896022,-13.9016909249894
5.91250841383188,0.860562511575568,-14.1842835590828
6.00867589171969,0.852034364345413,-14.4699380638999
6.10640754223204,0.843077264738229,-14.7586780881477
6.2057288067765,0.833684188995769,-15.050526931446
6.3066655405674,0.823847867556001,-15.3455074752218
6.40924401935646,0.813560784839301,-15.6436421128741
6.51349094627281,0.802815179343821,-15.9449526792152
6.61943345877439,0.791603044060345,-16.2494603792021
6.72709913571234,0.77991612721813,-16.5571857159749
6.83651600451024,0.767745933373145,-16.8681484182321
6.94771254846024,0.755083724851342,-17.1823673669655
7.06071771413778,0.741920523559473,-17.4998605216008
7.17556091893692,0.728247113176687,-17.8206448455818
7.29227205872831,0.714054041740532,-18.1447362314556
7.41088151564157,0.699331624640906,-18.472149425515
7.53142016597437,0.684069948036025,-18.8028979520701
7.65391938823015,0.668258872704424,-19.136994037424
7.77841107128648,0.651888038346982,-19.4744485336398
7.90492762269642,0.634946868352916,-19.815270842196
8.03350197712473,0.617424575043448,-20.1594688376291
8.16416760492147,0.599310165406578,-20.5070487912887
8.29695852083491,0.580592447335982,-20.8580152953178
8.43190929286625,0.561260036386322,-21.212371187002
8.56905505126834,0.541301363056938,-21.5701174736263
8.70843149769072,0.520704680614661,-21.9312532579987
8.85007491447344,0.499458073465932,-22.2957756648004
8.99402217409205,0.477549466087021,-22.6636797679408
9.14031074875622,0.454966632520151,-23.0349585191007
9.2889787201645,0.431697206441828,-23.4096026776551
9.4400647894176,0.407728691808189,-23.7876007421808
9.59360828709315,0.38304847408061,-24.1689388837592
9.74964918348409,0.3576438320329,-24.5536008812931
9.90822809900379,0.331501950139495,-24.9415680590633
10.0693863147603,0.304609931542033,-25.332819226764
10.2331657833024,0.276954811589435,-25.7273306222481
10.3996091395412,0.248523571944129,-26.1250758572339
10.568759711848,0.219303155244899,-26.5260258662208
10.7406615333343,0.189280480313819,-26.9301488588624
10.9153593533139,0.158442457892313,-27.3374102760556
11.0928986489522,0.126776006888606,-27.7477727499962
11.2733256371049,0.0942680711156489,-28.1611960684563
11.4566872863487,0.0609056364959692,-28.5776371435348
11.6430313292088,0.0266757487067458,-28.9970499851275
11.8324062745838,-0.00843446876469552,-29.4193856793601
12.0248614203741,-0.0444377961876702,-29.8445923722185
12.2204468663149,-0.0813468988130204,-30.2726152586034
12.4192135270178,-0.11917430779508,-30.7033965770246
12.6212131452255,-0.157932400852362,-31.1368756101398
12.8264983052806,-0.197633382711842,-31.5729886913277
13.0351224468151,-0.238289265384187,-32.0116692174671
13.2471398786612,-0.279911848320271,-32.4528476680829
13.4626057929891,-0.322512698501465,-32.8964516309932
13.6815762796747,-0.366103130518888,-33.3424058345738
13.9041083409007,-0.410694186698713,-33.7906321867372
14.1302599059953,-0.456296617332446,-34.2410498206906
14.3600898465126,-0.502920861073088,-34.6935751475235
14.5936579915576,-0.550577025559067,-35.1481219156374
14.831025143361,-0.599274868329123,-35.6046012770106
15.0722530931076,-0.649023778091991,-36.0629218602572
15.3174046370208,-0.699832756415122,-36.522989850413
15.5665435927106,-0.751710399896889,-36.9847090753475
15.819734815786,-0.804664882886056,-37.4479810986739
16.0770442167382,-0.858703940811973,-37.9127053189954
16.3385387780986,-0.91383485418768,-38.3787790752977
16.6042865718753,-0.97006443334652,-38.8460977582617
16.8743567772738,-1.02739900397132,-39.3145549272506
17.1488196987054,-1.08584439347256,-39.7840424326825
17.4277467840892,-1.14540591826952,-40.2544505434839
17.7112106434509,-1.20608837202559,-40.725668079285
17.9992850678248,-1.26789601488485,-41.1975825469918
18.2920450484629,-1.3308325637543,-41.6700802813525
18.5895667963569,-1.39490118367129,-42.1430465891045
18.8919277620767,-1.46010448029185,-42.6163658962755
19.1992066559328,-1.52644449353078,-43.089921898191
19.5114834684662,-1.59392269237992,-43.5635977117263
19.8288394912707,-1.66253997092544,-44.0372760293267
20.1513573381556,-1.73229664558052,-44.5108392743118
20.4791209666509,-1.80319245354403,-44.9841697569727
20.8122156998634,-1.87522655249048,-45.4571498309607
21.1507282486879,-1.94839752149157,-45.9296620494773
21.4947467343798,-2.02270336316353,-46.4015893207595
21.8443607114943,-2.09814150702974,-46.8728150623743
22.1996611911996,-2.17470881408252,-47.3432233538365
22.5607406649686,-2.25240158252284,-47.812699087071
22.9276931286565,-2.33121555465162,-48.2811281142622
23.3006141069692,-2.41114592488183,-48.748397392639
23.6796006783308,-2.49218734883541,-49.2143951257696
24.0647515001543,-2.57433395348554,-49.6790109009544
24.4561668345244,-2.65757934829971,-50.1421358223316
24.853948574298,-2.74191663733637,-50.6036626393329
25.2582002696278,-2.82733843224377,-51.0634858701494
25.6690271549195,-2.91383686610706,-51.5215019199024
26.0865361762255,-3.00140360808672,-51.9776091932332
26.5108360190854,-3.09002987878943,-52.4317082010643
26.9420371368188,-3.17970646631029,-52.8837016613073
27.3802517792786,-3.27042374288404,-53.3334945933281
27.8255940220713,-3.36217168208172,-53.7809944060102
28.2781797962534,-3.45493987648854,-54.2261109792863
28.7381269185106,-3.54871755579825,-54.6687567390425
29.2055551218274,-3.64349360525964,-55.1088467253265
29.680586086656,-3.73925658441081,-55.5462986538224
30.163343472592,-3.83599474603792,-55.9810329705857
30.6539529505653,-3.93369605529596,-56.4129729000589
31.1525422355548,-4.03234820893055,-56.8420444864121
31.6592411198352,-4.13193865454152,-57.2681766282864
32.1741815067637,-4.23245460983049,-57.6913011070316
32.6974974451177,-4.33388308177751,-58.1113526085653
33.2293251639897,-4.43621088569348,-58.5282687389895
33.7698031082509,-4.53942466409801,-58.9419900341291
34.3190719745904,-4.64351090537497,-59.3524599631701
34.8772747481418,-4.74845596216054,-59.7596249265938
35.4445567397043,-4.85424606942198,-60.163434248616
36.0210656235707,-4.96086736218796,-60.5638401643539
36.606951475969,-5.06830589289426,-60.9607978019537
37.2023668141306,-5.17654764831226,-61.3542651599217
37.8074666359935,-5.28557856602998,-61.7442030799084
38.4224084605506,-5.39538455045929,-62.1305752151997
39.0473523688556,-5.50595148834528,-62.5133479951783
39.6824610456948,-5.61726526375739,-62.8924905860136
40.327899821937,-5.7293117725443,-63.2679748478467
40.9838367175726,-5.84207693623774,-63.6397752887317
41.6504424854518,-5.95554671539329,-64.007869015598
42.3278906557355,-6.06970712235855,-64.3722356824892
43.0163575810679,-6.18454423346172,-64.7328574363367
43.716022482485,-6.30004420061649,-65.0897188605216
44.4270674960688,-6.41619326234063,-65.4428069164621
45.149677720361,-6.53297775418879,-65.7921108834751
45.8840412645476,-6.65038411860114,-66.1376222971369
46.6303492974273,-6.76839891417235,-66.4793348863703
47.3887960971765,-6.88700882434615,-66.8172445094737
48.1595791019235,-7.00620066554321,-67.1513490892983
48.9428989611453,-7.12596139473098,-67.4816485477724
49.7389595879007,-7.2462781164459,-67.8081447399618
50.5479682119123,-7.36713808927923,-68.1308413878455
51.3701354335134,-7.48852873183909,-68.449744013974
52.2056752784697,-7.61043762820208,-68.764859875175
53.0548052536957,-7.73285253286886,-69.0761978964511
53.917746403875,-7.85576137523868,-69.3837686052129
54.7947233690028,-7.97915226361836,-69.6875840659771
55.6859644428641,-8.10301348878193,-69.9876578156518
56.5917016324624,-8.22733352709724,-70.2840047995185
57.5121707184161,-8.35210104323647,-70.5766413080157
58.4476113163364,-8.47730489248752,-70.8655849144167
59.3982669392036,-8.6029341226832,-71.1508544134871
60.3643850607586,-8.72897797576551,-71.4324697611964
61.3462171799251,-8.8554258890022,-71.7104520155586
62.3440188862786,-8.98226749587234,-71.9848232786542
63.3580499265825,-9.10949262663815,-72.2556066398941
64.3885742724043,-9.23709130861951,-72.5228261205687
65.4358601888323,-9.36505376618763,-72.7865066197232
66.5001803043112,-9.49337042049415,-73.0466738613912
67.5818116816111,-9.62203188895114,-73.3033543432162
68.6810358899531,-9.75102898447786,-73.5565752864808
69.7981390783067,-9.88035271452896,-73.806364587563
70.9334120498799,-10.0099942799189,-74.0527507708264
72.0871503378213,-10.1399450734569,-74.2957629429571
73.2596542821523,-10.2701966784058,-74.5354307487461
74.4512291079514,-10.4007408667783,-74.7717843283179
75.6621850048106,-10.5315695974835,-75.0048542757991
76.892837207583,-10.6626750143358,-75.2346715994194
78.1435060784454,-10.7940494439382,-75.4612676830344
79.4145171902934,-10.9256853934509,-75.6846742490549
80.7062014114951,-11.0575755482564,-75.9049233227677
82.0188949920221,-11.1897127695317,-76.1220471980255
83.3529396509819,-11.3220900917364,-76.3360784042906
84.708682665574,-11.4547007200273,-76.5470496750046
86.0864769614924,-11.5875380276081,-76.7549939172613
87.4866812047991,-11.7205955530215,-76.9599441827591
88.9096598952917,-11.8538669973935,-77.1619336400025
90.3557834613892,-11.9873462216363,-77.3609955477277
91.8254283565628,-12.1210272436172,-77.5571632295214
93.3189771573324,-12.2549042353001,-77.750470049605
94.8368186628593,-12.388971519866,-77.9409493897517
96.3793479961579,-12.5232235688189,-78.128634627309
97.9469667069538,-12.6576549990812,-78.3135591142936
99.5400828762152,-12.7922605700862,-78.4957561575274
101.159111222383,-12.9270351808691,-78.6752589997847
102.804473209331,-13.0619738671648,-78.8521008019211
104.476597156081,-13.1970717985137,-79.026314625947
106.1759183483,-13.3323242753807,-79.1979334190218
107.902879151618,-13.4677267262906,-79.3669899983349
109.657929126781,-13.6032747049838,-79.5335170368419
111.441525146679,-13.7389638875938,-79.6975470498297
113.254131515281,-13.8747900698512,-79.8591123822769
115.096220088503,-14.0107491643152,-80.0182451969839
116.968270397038,-14.1468371976354,-80.1749774634422
118.87076977119,-14.2830503078463,-80.3293409474147
120.804213467733,-14.4193847416955,-80.481367201201
122.769104798836,-14.5558368520085,-80.6310875545585
124.765955263087,-14.6924030950903,-80.7785331062571
126.795284678643,-14.8290800281657,-80.923734716236
128.857621318552,-14.9658643068595,-81.0667229983432
130.953502048267,-15.1027526827179,-81.2075283136301
133.083472465408,-15.2397420007706,-81.3461807641771
135.248087041787,-15.3768291971363,-81.4827101874318
137.447909267754,-15.5140112966703,-81.6171461510303
139.683511798874,-15.651285410656,-81.749517948086
141.95547660501,-15.7886487345398,-81.8798545929223
144.264395121816,-15.9260985457104,-82.008184817228
146.610868404698,-16.063632201322,-82.1345370666186
148.995507285285,-16.2012471361619,-82.2589394975816
151.418932530435,-16.3389408605621,-82.3814199747877
153.881775003835,-16.4767109583556,-82.5020060687535
156.384675830225,-16.6145550848763,-82.6207250538332
158.928286562298,-16.7524709650024,-82.7376039065275
161.513269350309,-16.8904563912446,-82.852669304091
164.140297114447,-17.028509221876,-82.9659476234236
166.810053720006,-17.1666273791062,-83.0774649402312
169.523234155412,-17.3048088472967,-83.1872470284423
172.280544713139,-17.4430516712193,-83.2953193598649
175.082703173572,-17.5813539543552,-83.4017071040723
177.930438991858,-17.7197138572359,-83.5064351285038
180.824493487795,-17.858129595824,-83.609527998771
183.765620038817,-17.996599439934,-83.7110099791541
186.754584276108,-18.1351217116925,-83.8109050332797
189.79216428391,-18.2736947840369,-83.9092368249703
192.879150802078,-18.4123170792526,-84.0060287192513
196.016347431919,-18.5509870675471,-84.1013037835116
199.204570845387,-18.689703265661,-84.195084788802
202.444650997681,-18.8284642355154,-84.2873942112678
205.737431343291,-18.9672685828943,-84.3782542337047
209.083769055575,-19.1061149561621,-84.4676867472294
212.484535249888,-19.2450020450147,-84.5557133530589
215.940615210357,-19.3839285792648,-84.6423553643875
219.452908620332,-19.5228933276589,-84.727633808361
223.022329796594,-19.661895096727,-84.811569428134
226.649807927369,-19.8009327296633,-84.8941826850079
230.336287314213,-19.9400051052378,-84.9754937606429
234.082727617829,-20.0791111367378,-85.0555225593379
237.89010410789,-20.218249770938,-85.1342887103735
241.759407916913,-20.3574199871006,-85.2118115704096
245.691646298279,-20.496620796002,-85.288110225938
249.687842888433,-20.6358512389877,-85.3632034957806
253.749037973357,-20.7751103870532,-85.4371099336301
257.87628875938,-20.9143973399514,-85.5098478306299
262.070669648385,-21.0537112253252,-85.5814352179879
266.333272517498,-21.1930511978647,-85.6518898696204
270.665207003324,-21.3324164384887,-85.7212293048239
275.067600790807,-21.4718061535498,-85.7894707909667
279.541599906786,-21.6112195740619,-85.8566313462067
284.08836901833,-21.7506559549509,-85.9227277422184
288.709091735923,-21.8901145743264,-85.98777650694
293.404970921579,-22.0295947327751,-86.0517939273276
298.177229001967,-22.1690957526744,-86.1147960521202
303.02710828664,-22.3086169775264,-86.1767986946084
307.955871291422,-22.4481577713115,-86.2378174354093
312.964801067075,-22.5877175178608,-86.29786762524
318.055201533292,-22.7272956202471,-86.3569643876923
323.228397818138,-22.8668915001941,-86.4151226220038
328.485736603005,-23.0065045975028,-86.4723570058245
333.828586473176,-23.1461343694953,-86.5286819979779
339.258338274099,-23.285780290475,-86.584111841213
344.776405473446,-23.4254418512027,-86.6386605649476
350.384224529067,-23.5651185583889,-86.6923419880006
356.083255262928,-23.7048099342009,-86.7451697213121
361.874981241128,-23.8445155157847,-86.7971571706507
367.760910160103,-23.9842348548017,-86.848317539304
373.742574239106,-24.1239675169787,-86.898663830757
379.821530619074,-24.2637130816723,-86.9482088513508
385.999361767977,-24.4034711414457,-86.9969652129248
392.277675892771,-24.5432413016588,-87.0449453354403
398.658107358044,-24.6830231800708,-87.0921614495856
405.142317111465,-24.8228164064542,-87.1386255993599
411.731993116168,-24.9626206222215,-87.1843496446373
418.428850790158,-25.1024354800628,-87.229345263709
425.234633452868,-25.2422606435939,-87.2736239558043
432.151112778976,-25.3820957870166,-87.317197043588
439.180089259609,-25.5219405947877,-87.3600756756371
446.32339267104,-25.6617947612995,-87.4022708288923
453.582882551019,-25.8016579905693,-87.4437933110852
460.960448682843,-25.9415299959387,-87.4846537631451
468.458011587304,-26.0814104997823,-87.5248626615771
476.077523022637,-26.2212992332251,-87.5644303208186
483.820966492596,-26.3611959358686,-87.6033668955698
491.690357762803,-26.5011003555256,-87.6416823830996
499.687745385488,-26.6410122479628,-87.679386625526
507.815211232767,-26.780931376652,-87.7164893120712
516.074871038591,-26.9208575125282,-87.7529999812919
524.468874949512,-27.0607904337557,-87.7889280232831
532.999408084409,-27.2007299255011,-87.8242826818566
541.668691103315,-27.3406757797141,-87.8590730566952
550.478980785497,-27.4806277949139,-87.8933081054788
559.432570616938,-27.6205857759832,-87.9269966459867
568.531791387375,-27.7605495339682,-87.960147358174
577.779011797051,-27.9005188858851,-87.9927687862219
587.176639073326,-28.0404936545318,-88.0248693405629
596.727119597331,-28.180473668307,-88.0564572998797
606.432939540806,-28.320458761033,-88.0875408130804
616.296625513294,-28.4604487717859,-88.1181279012466
626.320745219869,-28.6004435447297,-88.1482264595573
636.507908129558,-28.7404429289561,-88.1778442591877
646.860766154632,-28.8804467783298,-88.2069889491828
657.382014340958,-29.0204549513375,-88.2356680583061
668.074391569561,-29.1604673109427,-88.2638889968648
678.940681269611,-29.3004837244444,-88.2916590585082
689.983712143002,-29.4405040633404,-88.3189854220047
701.206358900718,-29.5805282031952,-88.3458751529921
712.611543011174,-29.7205560235113,-88.3723352057062
724.202233460731,-29.8605874076051,-88.3983724246837
735.981447526577,-30.000622242487,-88.4239935464429
747.952251562183,-30.1406604187441,-88.4492052011396
760.117761795532,-30.2807018304278,-88.4740139142027
772.48114514034,-30.4207463749443,-88.4984261079433
785.045620020451,-30.5607939529485,-88.5224481031441
797.814457207663,-30.7008444682417,-88.5460861206236
810.790980673169,-30.8408978276719,-88.5693462827807
823.978568452851,-30.9809539410378,-88.5922346151156
837.380653526649,-31.1210127209955,-88.6147570477292
851.000724712224,-31.2610740829679,-88.6369194168014
864.842327573172,-31.4011379450578,-88.6587274660468
878.909065341996,-31.5412042279626,-88.6801868481514
893.204599858096,-31.6812728548928,-88.7013031261859
907.732652521022,-31.8213437514919,-88.7220817750009
922.497005259217,-31.9614168457603,-88.7425281825991
937.501501514529,-32.1014920679799,-88.7626476514899
952.75004724273,-32.2415693506423,-88.7824454000218
968.246611930311,-32.3816486283791,-88.8019265636972
983.995229627822,-32.521729837894,-88.8210961964647
1000,-32.6618129178968,-88.8399592719968


==> JOURNAL/RESULTS/CQ_4th.csv <==
f,C_mag,C_phase
0.0001,-40.000432719026,89.4371264186438
0.0001016265089393,-39.8603067690549,89.427971865709
0.000103279473191895,-39.7201812843977,89.4186684447
0.000104959323055823,-39.5800562803107,89.4092137358287
0.000106666495827954,-39.4399317725509,89.3996052800263
0.000108401435917833,-39.2998077773912,89.3898405783086
0.000110164594963366,-39.1596843116384,89.3799170911304
0.000111956431948388,-39.01956139265,89.3698322377305
0.000113777413322149,-38.8794390383524,89.3595833954656
0.000115628013120738,-38.7393172672598,89.3491678991331
0.000117508713090481,-38.599196098493,89.3385830402851
0.000119420002813353,-38.4590755517997,89.3278260665286
0.000121362379834424,-38.3189556475748,89.3168941808176
0.000123336349791378,-38.1788364068816,89.3057845407313
0.00012534242654614,-38.0387178514738,89.2944942577426
0.000127381132318648,-37.8986000038181,89.2830203964744
0.000129452997822792,-37.7584828871175,89.2713599739441
0.00013155856240457,-37.6183665253354,89.2595099587959
0.000133698374182495,-37.4782509432205,89.2474672705214
0.000135872990190271,-37.3381361663327,89.2352287786679
0.000138082976521809,-37.1980222210693,89.2227913020338
0.000140328908478587,-37.0579091346929,89.2101516078512
0.000142611370719413,-36.9177969353592,89.1973064109566
0.000144930957412622,-36.7776856521467,89.1842523729471
0.00014728827239075,-36.6375753150867,89.1709861013249
0.000149683929307726,-36.4974659551944,89.1575041486267
0.00015211855179861,-36.3573576045016,89.143803011541
0.000154592773641948,-36.2172502960891,89.1298791300105
0.000157107238924745,-36.0771440641219,89.1157288863209
0.000159662602210143,-35.9370389438843,89.1013486041755
0.000162259528707809,-35.7969349718164,89.0867345477549
0.000164898694447106,-35.6568321855524,89.0718829207627
0.000167580786453077,-35.516730623959,89.056789865456
0.000170306502925284,-35.3766303271764,89.0414514616605
0.000173076553419573,-35.2365313366595,89.0258637257712
0.000175891659032773,-35.0964336952214,89.0100226097367
0.000178752552590424,-34.956337447077,88.9939240000284
0.000181659978837533,-34.81624263789,88.9775637165933
0.000184614694632455,-34.6761493148191,88.9609375117912
0.000187617469143912,-34.5360575265679,88.9440410693154
0.000190669084051225,-34.3959673234348,88.9268700030962
0.000193770333747799,-34.2558787573655,88.9094198561886
0.000196922025547917,-34.1157918820064,88.8916860996423
0.000200124979896904,-33.9757067527609,88.8736641313545
0.000203380030584698,-33.8356234268462,88.8553492749059
0.000206688024962908,-33.6955419633531,88.8367367783779
0.000210049824165391,-33.5554624233067,88.817821813153
0.000213466303332424,-33.4153848697302,88.7985994726962
0.000216938351838518,-33.2753093677097,88.7790647713186
0.000220466873523941,-33.1352359844619,88.7592126429222
0.000224052786930002,-32.9951647894036,88.7390379397258
0.000227697025538168,-32.8550958542236,88.7185354309718
0.000231400538013065,-32.715029252957,88.6976998016141
0.000235164288449435,-32.5749650620615,88.6765256509862
0.000238989256623105,-32.4349033604969,88.6550074914495
0.000242876438246045,-32.2948442298066,88.6331397470217
0.000246826845225569,-32.154787754202,88.6109167519854
0.000250841505927754,-32.0147340206494,88.5883327494757
0.000254921465445142,-31.8746831189602,88.5653818900475
0.000259067785868801,-31.7346351418834,88.542058230222
0.000263281546564802,-31.5945901852019,88.518355731012
0.000267563844455204,-31.4545483478308,88.494268256426
0.000271915794303602,-31.3145097319204,88.4697895719506
0.000276338529005317,-31.1744744429607,88.4449133430117
0.000280833199882317,-31.0344425898911,88.4196331334133
0.000285400976982924,-30.8944142852124,88.3939424037542
0.000290043049386399,-30.754389645103,88.3678345098228
0.000294760625512486,-30.6143687895387,88.3413027009691
0.000299554933435981,-30.4743518424164,88.3143401184541
0.00030442722120643,-30.3343389316815,88.2869397937762
0.000309378757173014,-30.1943301894604,88.2590946469745
0.000314410830314726,-30.0543257521958,88.2307974849094
0.000319524750575921,-29.9143257607878,88.2020409995193
0.000324721849207313,-29.7743303607385,88.1728177660536
0.000330003479112528,-29.6343397023018,88.1431202412829
0.000335371015200293,-29.494353940638,88.1129407616842
0.000340825854742345,-29.3543732359734,88.0822715416032
0.000346369417737173,-29.2143977537645,88.051104671392
0.000352003147279668,-29.0744276648683,88.0194321155226
0.000357728509936787,-28.9344631457177,87.9872457106763
0.000363546996129332,-28.7945043785023,87.9545371638089
0.00036946012051993,-28.6545515513555,87.9212980501909
0.000375469422407334,-28.5146048585469,87.887519811424
0.000381576466127125,-28.3746645006822,87.853193753433
0.000387782841458946,-28.2347306849076,87.8183110444321
0.000394090164040345,-28.0948036251226,87.7828627128683
0.000400500075787361,-27.9548835421982,87.7468396453391
0.000407014245321944,-27.8149706642031,87.7102325844865
0.000413634368406327,-27.6750652266365,87.6730321268659
0.000420362168384471,-27.5351674726686,87.6352287207913
0.000427199396630678,-27.3952776533886,87.5968126641559
0.000434147833005509,-27.2553960280608,87.5577741022291
0.000441209286319119,-27.1155228643888,87.5181030254289
0.000448385594802119,-26.9756584387879,87.477789267071
0.000455678626584106,-26.8358030366665,87.4368225010946
0.000463090280179974,-26.6959569527161,87.3951922397646
0.000470622484984128,-26.5561204912109,87.3528878313511
0.000478277201772749,-26.4162939663163,87.309898457786
0.000486056423214213,-26.2764777024076,87.2662131322973
0.000493962174387832,-26.136672034399,87.2218206970225
0.000501996513311008,-25.9968773080821,87.1767098205991
0.000510161531474983,-25.8570938804759,87.1308689957352
0.000518459354389291,-25.7173221201877,87.0842865367597
0.000526892142135067,-25.5775624077846,87.0369505771523
0.000535462089927361,-25.4378151361779,86.9888490670545
0.000544171428686589,-25.2980807110185,86.9399697707625
0.00055302242561929,-25.158359551105,86.8903002642025
0.000562017384808319,-25.0186520888047,86.839827932388
0.000571158647812643,-24.8789587704876,86.788539966863
0.000580448594276898,-24.739280056974,86.7364233631289
0.00058988964255085,-24.5996164239957,86.6834649180576
0.000599484250318941,-24.459968362672,86.6296512272924
0.000609234915240071,-24.3203363799998,86.5749686826367
0.000619144175597784,-24.1807209993598,86.5194034694325
0.000629214610961034,-24.0411227610371,86.4629415639295
0.000639448842855694,-23.9015422227587,86.405568730648
0.000649849535446989,-23.7619799602475,86.3472705197334
0.00066041939623303,-23.6224365677923,86.2880322643092
0.000671161176749628,-23.4829126588367,86.227839077825
0.000682077673286568,-23.3434088665845,86.1666758514053
0.000693171727615541,-23.2039258446245,86.1045272511987
0.000704446227729904,-23.0644642675741,86.0413777157313
0.000715904108596489,-22.9250248317415,85.9772114532652
0.000727548352919622,-22.7856082558092,85.9120124391651
0.000739381991917586,-22.646215281537,85.8457644132757
0.000751408106111697,-22.5068466744867,85.7784508773123
0.000763629826128224,-22.3675032247679,85.7100550922672
0.000776050333513357,-22.2281857478063,85.6405600758356
0.000788672861561415,-22.088895085135,85.5699485998635
0.00080150069615654,-21.9496321052089,85.4982031878213
0.000814537176628074,-21.8103977042432,85.4253061123062
0.000827785696619847,-21.6711928070762,85.3512393925781
0.000841249704973612,-21.5320183680578,85.2759847921317
0.000854932706626837,-21.3928753719637,85.1995238163095
0.000868838263525118,-21.2537648349358,85.1218377099608
0.000882969995549409,-21.11468780545,85.0429074551496
0.000897331581458352,-20.9756453653118,84.9627137689179
0.00091192675984593,-20.8366386306803,84.8812371011084
0.000926759330114687,-20.6976687531209,84.7984576322528
0.000941833153464795,-20.5587369206884,84.7143552715302
0.000957152153899186,-20.4198443590406,84.6289096548028
0.000972720319245055,-20.2809923325817,84.5421001427336
0.000988541702191957,-20.1421821456396,84.4539058189949
0.00100462042134681,-20.0034151436737,84.364305488571
0.00102096066230605,-19.8646927145171,84.2732776761658
0.00103756667874519,-19.7260162896519,84.1808006247207
0.00105444279352617,-19.5873873455199,84.0868522940507
0.00107159339982267,-19.4488074048671,83.9914103596075
0.00108902296226373,-19.3102780381253,83.894452211379
0.00110673601809597,-19.1718008648297,83.7959549529317
0.00112473717836475,-19.0333775550735,83.6958954006077
0.00114303112911448,-18.8950098310001,83.5942500828855
0.0011616226326085,-18.7566994683346,83.4909952399146
0.0011805165285688,-18.6184482979531,83.3861068232339
0.00119971773543588,-18.4802582074923,83.279560495687
0.00121923125164911,-18.342131142999,83.1713316315443
0.00123906215694792,-18.20406911062,83.0613953168446
0.00125921561369415,-18.0660741783342,82.9497263499693
0.00127969686821594,-17.9281484777244,82.8362992424616
0.00130051125217341,-17.7902942057932,82.7210882201047
0.00132166418394661,-17.6525136268202,82.604067224274
0.00134316117004602,-17.514809074262,82.4852099135769
0.00136500780654601,-17.3771829526958,82.3644896657963
0.00138720978054162,-17.2396377398063,82.2418795801537
0.00140977287162897,-17.1021759884154,82.1173524799086
0.00143270295340983,-16.9648003285569,81.9908809153114
0.00145600599502065,-16.8275134695936,81.8624371669269
0.0014796880626864,-16.6903182023788,81.7319932493483
0.00150375532129974,-16.5532174014618,81.5995209153193
0.00152821403602587,-16.4162140273356,81.4649916602857
0.00155307057393346,-16.2793111287293,81.328376727395
0.00157833140565212,-16.1425118449419,81.1896471129666
0.00160400310705682,-16.0058194082191,81.0487735724541
0.00163009236097974,-15.8692371461719,80.9057266269214
0.00165660595894991,-15.7327684842357,80.7604765700566
0.0016835508029612,-15.5964169481694,80.6129934757467
0.00171093390726901,-15.4601861665941,80.4632472062381
0.00173876240021625,-15.3240798735692,80.3112074209079
0.00176704352608895,-15.1881019112051,80.156843585671
0.0017957846470021,-15.0522562323113,80.0001249830509
0.00182499324481615,-14.916546903077,79.8410207229389
0.0018546769230847,-14.7809781057843,79.6794997540718
0.0018848434090338,-14.6455541415499,79.5155308762537
0.00191550055557353,-14.5102794330938,79.3490827533533
0.00194665634334226,-14.3751585275333,79.1801239271025
0.00197831888278416,-14.240196099198,79.0086228317293
0.0020104964162605,-14.1053969524633,78.8345478094526
0.00204319732019527,-13.9707660246002,78.6578671268702
0.00207643010725577,-13.8363083886358,78.478548992271
0.0021102034285686,-13.7020292562221,78.2965615739013
0.00214452607597167,-13.5679339805086,78.1118730192174
0.00217940698430295,-13.4340280590137,77.9244514751552
0.00221485523372636,-13.3003171364904,77.7342651094474
0.00225088005209546,-13.1668070077812,77.5412821330204
0.0022874908173557,-13.0335036206562,77.3454708235016
0.00232469705998565,-12.9004130786287,77.1467995498664
0.00236250846547795,-12.767541643742,76.9452367982572
0.00240093487686065,-12.6348957393205,76.7407511990017
0.00243998629725955,-12.5024819526781,76.5333115548615
0.00247967289250216,-12.3703070377754,76.3228868705366
0.00252000499376409,-12.2383779178194,76.1094463834552
0.00256099310025846,-12.1067016877956,75.8929595958727
0.00260264788196901,-11.9752856169239,75.6733963083047
0.00264498018242772,-11.8441371510295,75.4507266543175
0.00268800102153761,-11.713263914818,75.2249211366955
0.00273172159844138,-11.5826737140449,74.9959506650056
0.0027761532944368,-11.4523745375684,74.7637865945743
0.00282130767593947,-11.3223745592737,74.5284007668923
0.00286719649749377,-11.192682139858,74.2897655514565
0.00291383170483279,-11.0633058284624,74.047853889059
0.00296122543798803,-10.9342543641389,73.802639336527
0.00300939003444972,-10.8055366771388,73.5540961129137
0.00305833803237843,-10.6771618900087,73.3021991471401
0.00310808217386906,-10.5491393184795,73.0469241270765
0.00315863540826782,-10.4214784721348,72.7882475500559
0.00321001089554317,-10.2941890548414,72.5261467747992
0.00326222200971167,-10.1672809649293,72.260600074732
0.00331528234231942,-10.0407642951027,71.9915866926643
0.00336920570598027,-9.91464933206704,71.7190868967992
0.00342400613797142,-9.78894655585577,71.443082038032
0.00347969790388769,-9.66366663883908,71.1635546084897
0.00353629550135504,-9.53882044439849,70.8804883012606
0.00359381366380463,-9.41441902524991,70.5938680712494
0.00365226736430817,-9.29047362139769,70.3036801970913
0.00371167181947576,-9.16699565770287,70.0099123440459
0.003772042493417,-9.04399674104802,69.7125536277865
0.0038333951017666,-8.92148865708189,69.4115946789911
0.0038957456157755,-8.79948336652679,69.1070277086296
0.00395911026646846,-8.67799300103233,68.7988465738383
0.00402350554886929,-8.55702985855906,68.4870468442573
0.00408894822629486,-8.43660639827665,68.171625868701
0.00415545533471887,-8.31673523496123,67.8525828420201
0.00422304418720667,-8.19742913287767,67.5299188720056
0.00429173237842216,-8.07870099913317,67.2036370461724
0.004361537789208,-7.96056387648969,66.8737424982551
0.0044324785912404,-7.84303093562348,66.5402424742326
0.00450457325175946,-7.72611546682166,66.2031463976958
0.00457784053837662,-7.6098308711067,65.8624659343562
0.00465229952396019,-7.49419065078148,65.5182150554894
0.00472796959160039,-7.37920839938897,65.1704101000968
0.00480487043965513,-7.26489779108253,64.81906983556
0.00488302208687788,-7.15127256940462,64.464215516555
0.00496244487762891,-7.03834653547377,64.105870941988
0.00504315948717136,-6.926133535582,63.7440625097049
0.00512518692705333,-6.81464744820678,63.3788192687241
0.00520854855057766,-6.70390217044465,63.0101729687352
0.00529326605836056,-6.59391160387557,62.6381581066046
0.0053793615039807,-6.48468963987023,62.2628119696242
0.00546685729972018,-6.37625014435501,61.8841746752401
0.00555577622239888,-6.26860694205228,61.5022892069961
0.00564614141930367,-6.16177380021666,61.1172014464297
0.00573797641421413,-6.05576441189077,60.7289602006604
0.00583130511352622,-5.95059237870726,60.3376172254128
0.00592615181247555,-5.84627119326667,59.9432272432265
0.00602254120146193,-5.7428142211241,59.5458479566067
0.0061204983724767,-5.64023468242047,59.1455400558851
0.00622004882563471,-5.5385456331974,58.7423672215656
0.00632121847581245,-5.43775994643753,58.3363961209451
0.00642403365939419,-5.33789029287522,57.9276963988143
0.00652852114112785,-5.23894912162516,57.5163406620574
0.00663470812109235,-5.14094864067928,57.1024044579901
0.00674262224177834,-5.04390079732469,56.6859662462928
0.00685229159528406,-4.94781725853782,56.2671073644178
0.00696374473062822,-4.85270939141211,55.845911986373
0.00707701066118189,-4.75858824367819,55.4224670748089
0.00719211887222119,-4.6654645243775,54.9968623263586
0.00730909932860291,-4.57334858475146,54.5691901102127
0.00742798248256491,-4.48225039940917,54.1395453999341
0.00754879928165343,-4.39217954783776,53.7080256985501
0.0076715811767793,-4.30314519631943,53.2747309569865
0.00779636013040523,-4.21515608031951,52.8397634859426
0.00792316862486625,-4.12822048740953,52.403227861332
0.00805203967082547,-4.04234624078827,51.9652308234487
0.00818300681586739,-3.95754068346305,51.5258811700484
0.00831610415323096,-3.87381066315161,51.0852896435637
0.00845136633068472,-3.79116251796328,50.6435688127041
0.00858882855954625,-3.7096020629157,50.2008329487198
0.00872852662384838,-3.62913457734079,49.757197896638
0.00887049688965441,-3.54976479323054,49.3127809418043
0.00901477631452492,-3.47149688456973,48.8677006720928
0.00916140245713852,-3.39433445769914,48.4220768361654
0.00931041348706907,-3.31828054274861,47.9760301981904
0.009461848194722,-3.24333758617502,47.5296823894424
0.0096157460014321,-3.16950744443556,47.0831557572305
0.00977214696972572,-3.09679137882218,46.6365732116111
0.00993109181374979,-3.02519005147754,46.190058070357
0.0100926219098705,-2.95470352260817,45.7437339026636
0.0102567793074442,-2.88533124890494,45.2977243720798
0.010423606739764,-2.81707208317556,44.8521530791547
0.0105931476351837,-2.74992427518859,44.4071434042935
0.0107654461284232,-2.68388547372308,43.9628183513132
0.0109405470720574,-2.61895272981216,43.5193003921838
0.0111184960481927,-2.55512250116436,43.0767113134335
0.0112993393803322,-2.49239065774062,42.6351720646872
0.0114831241454351,-2.43075248846027,42.1948026097908
0.0116698981861715,-2.37020270900467,41.7557217809628
0.0118597101233767,-2.31073547068207,41.318047136392
0.0120526093687084,-2.25234437031364,40.8818948216832
0.0122486461375093,-2.19502246109617,40.4473794355288
0.0124478714618791,-2.13876226439336,40.0146138999576
0.012650337203959,-2.08355578240445,39.5837093354911
0.0128560960694329,-2.02939451165579,39.1547749415049
0.0130652016212472,-1.97626945725835,38.7279178820655
0.0132777082935543,-1.92417114787205,38.3032431774862
0.0134936714058831,-1.87308965131601,37.8808536018091
0.0137131471775395,-1.82301459076203,37.4608495863947
0.0139361927422414,-1.77393516144815,37.0433291297667
0.014162866162992,-1.72584014784791,36.628387713828
0.0143932264471941,-1.67871794123111,36.2161182265336
0.0146273335620113,-1.63255655755161,35.8066108910754
0.0148652484499786,-1.58734365559856,35.3999532016031
0.0151070330448665,-1.54306655534787,34.9962298654761
0.0153527502878042,-1.49971225645215,34.5955227520134
0.0156024641436637,-1.45726745680861,34.1979108476812
0.0158562396177114,-1.41571857114635,33.8034702176315
0.0161141427725302,-1.37505174957608,33.4122739734803
0.0163762407452169,-1.33525289604788,33.0243922471922
0.016642601764859,-1.29630768666498,32.6398921709155
0.0169132951702965,-1.25820158780389,32.2588378625917
0.0171883914281715,-1.22091987399424,31.8812904171475
0.0174679621512725,-1.18444764551455,31.507307903058
0.0177520801171763,-1.14876984566306,31.1369453640584
0.0180408192871938,-1.11387127766589,30.7702548257655
0.0183342548256229,-1.07973662118799,30.4072853069626
0.0186324631193156,-1.04635044841542,30.0480828352895
0.018935521797563,-1.01369723968087,29.692690467072
0.0192435097523033,-0.981761398607297,29.3411483110224
0.0195565071586595,-0.950527266747939,28.9934935555334
0.0198745954958098,-0.919979137703985,28.6497604992885
0.0201978575681988,-0.890101270704211,28.3099805849095
0.0205263775270925,-0.860877903634023,27.9741824353618
0.020860240892485,-0.832293265504174,27.6423918928393
0.0211995345753607,-0.804331588352168,27.3146320598529
0.0215443469003188,-0.776977118572306,26.9909233422515
0.0218947676285662,-0.750214127672662,26.6712834939075
0.0222508879812837,-0.724026922459992,26.3557276628048
0.0226128006633728,-0.69839985465575,26.0442684382748
0.0229805998875885,-0.673317329948814,25.7369158991301
0.0233543813990648,-0.648763816492408,25.4336776624574
0.0237342425002387,-0.624723852854926,25.1345589328362
0.0241202820761801,-0.601182055436002,24.8395625517593
0.0245126006203334,-0.578123125361026,24.5486890470421
0.0249113002606779,-0.55553185486884,24.2619366820148
0.0253164847863135,-0.533393133208793,23.979301504304
0.0257282596744793,-0.511691952064808,23.7007773940175
0.0261467321180109,-0.490413410525165,23.426356111159
0.0265720110532451,-0.469542719618003,23.1560273421082
0.0270042071883777,-0.449065206433364,22.8897787450119
0.0274434330322836,-0.428966317853796,22.6275959939443
0.0278898029238044,-0.409231623916009,22.3694628217016
0.0283434330615131,-0.389846820827091,22.1153610611106
0.028804441533963,-0.370797733659285,21.8652706847375
0.0292729483504282,-0.352070318747894,21.6191698428956
0.0297490754721444,-0.33365066581745,21.3770348998598
0.0302329468440578,-0.315524999861609,21.1388404682068
0.03072468842709,-0.297679682802646,20.9045594412082
0.0312244282309286,-0.280101214956708,20.6741630232143
0.0317322963473498,-0.262776236331214,20.4476207579777
0.0322484249840844,-0.245691527780956,20.224900554871
0.0327729484992338,-0.228834012049728,20.0059687129678
0.0333060034362459,-0.212190754724173,19.7907899429607
0.0338477285594598,-0.195748965126893,19.5793273869026
0.0343982648902292,-0.179495997175641,19.3715426357644
0.0349577557436327,-0.163419350235533,19.1673957448129
0.0355263467657814,-0.147506669991161,18.9668452468209
0.0361041859717334,-0.131745749365414,18.7698481631313
0.0366914237840249,-0.116124529511615,18.5763600126039
0.0372882130718283,-0.100631100905582,18.3863348184861
0.0378947091907467,-0.0852537045639724,18.1997251132542
0.0385110700232557,-0.0699807334150277,18.0164819414838
0.0391374560198038,-0.0548007338476914,17.8365548608147
0.0397740302405804,-0.0397024074646585,17.6598919410875
0.0404209583979631,-0.0246746130647814,17.4864397617354
0.0410784088996565,-0.00970636887965988,17.3161434075271
0.0417465528925313,0.0052131449109532,17.1489464627639
0.0424255643071778,0.0200945833609048,16.984791004046
0.0431156199031823,0.0349484336129308,16.8236175917301
0.0438168993151419,0.0497850114045941,16.6653652602141
0.0445295850994265,0.0646144572024258,16.50997150719
0.0452538627817017,0.0794467319427148,16.3573722820227
0.0459899209052244,0.0942916123580892,16.2075019734155
0.0467379510799246,0.109158685869931,16.0602933965404
0.047498148032285,0.124057345027638,15.9156777798173
0.0482707096560318,0.138996781476833,15.77358475154
0.0490558370636505,0.153985979439696,15.6339423265544
0.0498537346387389,0.16903370869205,15.4966768932096
0.0506646100892127,0.184148517023042,15.3617132008094
0.0514886745013749,0.199338722164871,15.2289743478041
0.0523261423948666,0.21461240318172,15.0983817709743
0.0531772317785097,0.229977391308727,14.9698552358671
0.0540421642070591,0.245441260233842,14.8433128287556
0.0549211648388779,0.261011315817463,14.7186709504045
0.0558144624945496,0.276694585247063,14.5958443119326
0.0567222897164454,0.292497805626224,14.4747459330721
0.0576448828292588,0.308427412000324,14.3552871431342
0.0585824820015254,0.324489524823555,14.2373775849989
0.0595353313081437,0.340689936875104,14.1209252224526
0.0605036787939122,0.357034099635127,14.0058363512055
0.0614877765381002,0.373527109134562,13.8920156139253
0.0624878807200689,0.390173691296065,13.7793660196286
0.0635042516859596,0.406978186787009,13.6677889677746
0.064537154016467,0.423944535408967,13.5571842774088
0.0655868565957143,0.441076260052224,13.4474502217026
0.0666536326812491,0.458376450247484,13.3384835682385
0.0677377599751775,0.475847745351357,13.2301796253814
0.068839520696455,0.493492317406119,13.1224322950796
0.0699592016543537,0.511311853718702,13.0151341324284
0.0710970943231243,0.529307539208259,12.9081764123204
0.0722534949178721,0.547480038575885,12.8014492035013
0.0734287044716676,0.565829478354798,12.6948414503322
0.0746230289139111,0.584355428903589,12.5882410625477
0.0758367791499719,0.603056886409656,12.4815350132817
0.077070271142123,0.621932254974452,12.3746094456115
0.0783238259917919,0.64097932885646,12.2673497878522
0.0795977700231498,0.660195274952125,12.1596408778037
0.0808924348680594,0.679576615599095,12.0513670961311
0.0822081575524054,0.699119211790131,11.9424125090248
0.0835452805838287,0.718818246889872,11.8326610202565
0.0849041520408874,0.738668210950078,11.7219965327122
0.0862851256636689,0.758662885722462,11.6103031194453
0.0876885609458742,0.77879533047098,11.4974652042523
0.089114823228402,0.799057868688369,11.3833677517334
0.0905642837944529,0.819442075823755,11.2678964667529
0.0920373199661822,0.839938768130256,11.1509380031699
0.0935343152029238,0.860537992742728,11.0323801816604
0.0950556592010119,0.881229019096956,10.9121122163994
0.0966017479952264,0.902000331801966,10.7900249503239
0.0981729840618884,0.922839625076971,10.6660110986397
0.099769776423632,0.943733798864056,10.5399655001825
0.101392540755882,0.964668956726284,10.4117853761881
0.103041699495059,0.985630405639125,10.2813705959709
0.104717681948552,1.00660265778077,10.1486239489506
0.106420924406472,1.02756943442369,10.013451422415
0.108151870255229,1.04851367202614,9.87576248434611
0.10991097009295,1.06941753061788,9.73547037058443
0.111698681846782,1.09026240456931,9.59249237554932
0.1135154708921,1.11102893582763,9.44675014568093
0.115361810173648,1.13169702969715,9.29816997471767
0.11723818032866,1.15224587323379,9.14668309987175
0.119145069811978,1.17265395631651,8.99222599791938
0.121082975023204,1.19289909544957,8.83474068017579
0.123052400435926,1.21295846034125,8.67417498528347
0.125053858729039,1.23280860329474,8.51048286870358
0.127087870920206,1.25242549143717,8.34362468776408
0.129154966501488,1.27178454180204,8.17356748108763
0.131255683577184,1.29086065926952,8.00028524119425
0.133390569003906,1.30962827735743,7.82375917905015
0.135560178532937,1.32806140184376,7.64397797931774
0.137765076954905,1.34613365718977,7.46093804504632
0.14000583824681,1.36381833571949,7.27464373053517
0.142283045721435,1.38108844949925,7.08510756109887
0.144597292179202,1.39791678484723,6.89235043846595
0.146949180062482,1.4142759593902,6.696401830551
0.149339321612425,1.430138481571,6.49729994435364
0.151768339028341,1.44547681249692,6.29509188075987
0.154236864629663,1.46026343000587,6.08983377004468
0.156745541020559,1.47447089481351,5.88159088691008
0.159295021257212,1.48807191859175,5.6704377439294
0.16188596901782,1.50103943381536,5.45645816231543
0.164519058775366,1.51334666520115,5.23974531897983
0.167194975973199,1.52496720255141,5.02040176891015
0.169914417203463,1.53587507480102,4.79853944195452
0.172678090388436,1.5460448250565,4.57427961317376
0.175486714964815,1.55545158640343,4.347752845999
0.178341022071001,1.56407115824882,4.11909890751233
0.181241754737424,1.57188008295461,3.88846665525979
0.184189668079971,1.57885572250969,3.6560138950975
0.187185529496558,1.58497633497929,3.42190720967216
0.190230118866894,1.5902211504635,3.18632175724248
0.193324228755505,1.59457044628969,2.94944104065566
0.196468664618045,1.59800562115879,2.71145664641011
0.199664245010979,1.60050926796059,2.47256795384961
0.202911801804668,1.60206524497027,2.23298181466038
0.206212180399914,1.60265874513633,1.99291220296351
0.209566239948043,1.6022763631694,1.7525798364252
0.212974853574552,1.60090616014223,1.51221176893634
0.216438908606402,1.5985377253129,1.2720409555432
0.219959306803007,1.59516223488698,1.03230579044324
0.223536964590979,1.59077250743907,0.793249618993826
0.22717281330269,1.58536305572063,0.555120224809131
0.230867799418717,1.57893013458872,0.318169293154834
0.234622884814226,1.57147178479974,0.0826518519747121
0.238439047009372,1.5629878724228,-0.151174307989517
0.24231727942376,1.55348012363996,-0.383049232403598
0.246258591635055,1.54295215471401,-0.612711420173093
0.250264009641792,1.53140949691972,-0.839898456091525
0.254334576130465,1.51885961625093,-1.06434765739006
0.258471350746956,1.50531192773376,-1.28579673217305
0.262675410372384,1.49077780419498,-1.50398444763543
0.266947849403432,1.47527057935512,-1.71865130587292
0.271289780037247,1.4588055451369,-1.92954022502405
0.275702332560958,1.44139994310185,-2.13639722341765
0.280186655645919,1.42307294995113,-2.33897210434649
0.284743916646725,1.40384565705042,-2.5370191390429
0.289375301905095,1.3837410439631,-2.73029774540287
0.294082017058706,1.36278394600098,-2.91857315998115
0.298865287355038,1.34100101582718,-3.10161710077388
0.303726357970331,1.31842067917119,-3.2792084183076
0.308666494333727,1.29507308474187,-3.45113373256924
0.313686982456688,1.27099004844965,-3.61718805333929
0.318789129267764,1.24620499207438,-3.77717538153159
0.32397426295282,1.22075287654055,-3.93090928919507
0.329243733300777,1.19467012998567,-4.07821347589734
0.334598912054997,1.16799457083171,-4.21892229928668
0.340041193270371,1.14076532609241,-4.35288127771816
0.345571993676214,1.11302274517119,-4.47994756292529
0.351192753045073,1.08480830942585,-4.59999038083339
0.356904934567523,1.0561645377955,-4.71289143872618
0.362710025233065,1.0271348888043,-4.81854529710852
0.368609536217216,0.997763659273432,-4.91685970474793
0.374605003274899,0.968095880088353,-5.00775589551964
0.380697987140228,0.938177209382597,-5.09116884583913
0.386890073932797,0.908053823511697,-5.1670474916216
0.393182875570577,0.877772306201378,-5.23535490387735
0.399578030189527,0.847379536263029,-5.29606842222101
0.406077202570036,0.816922574276413,-5.34917974574874
0.412682084570295,0.786448548644658,-5.39469498091346
0.419394395566718,0.756004541429502,-5.43263464621189
0.426215882901532,0.725637474376193,-5.46303363367301
0.43314832233764,0.695393995536398,-5.48594112732428
0.440193518520887,0.665320366894749,-5.50142047898744
0.447353305449847,0.635462353400135,-5.50954904193887
0.45462954695324,0.605865113795899,-5.51041796314105
0.462024137175131,0.576573093634787,-5.50413193492692
0.469539001068006,0.547629920854228,-5.49080890718618
0.477176094893874,0.519078304275004,-5.47057976126236
0.484937406733524,0.49095993537301,-5.44358794692731
0.492824957004051,0.463315393658096,-5.40998908394997
0.500840798984821,0.436184055976764,-5.36995052991079
0.508987019351968,0.409604010037557,-5.32365091605188
0.517265738721602,0.383611972437689,-5.27127965307198
0.525679112201842,0.358243211448635,-5.21303640888715
0.534229329953835,0.333531474796409,-5.14913056048169
0.542918617761894,0.309508922648871,-5.07978062206377
0.551749237612912,0.286206065998687,-5.00521365181987
0.560723488285203,0.263651710605899,-4.92566463962749
0.569843705946914,0.241872906638734,-4.84137587814403
0.579112264764176,0.220894904125824,-4.7525963197301
0.588531577519145,0.200741114307006,-4.65958092169527
0.598104096238094,0.181433076944014,-4.56258998237504
0.607832312829723,0.162990433626282,-4.46188847054905
0.617718759733849,0.145430907081314,-4.35774535070742
0.62776601058065,0.128770286473759,-4.25043290664875
0.637976680860628,0.113022418652116,-4.14022606586557
0.648353428605472,0.0981992052777736,-4.0274017271283
0.658898955079995,0.0843106057472997,-3.91223809362568
0.669616005485322,0.0713646457961041,-3.79501401395449
0.68050736967352,0.059367431649787,-3.67600833317822
0.691575882873852,0.0483231695686239,-3.55549925608904
0.702824426430834,0.0382341906109761,-3.43376372471586
0.714255928554313,0.0291009804232097,-3.31107681201916
0.725873365081725,0.0209222138464398,-3.18771113360789
0.737679760252773,0.0136947941148832,-3.06393627919549
0.749678187496688,0.00741389640642463,-2.94001826539589
0.7618717702323,0.00207301549314618,-2.81621901133148
0.774263682681127,-0.00233598277146557,-2.69279583839945
0.786857150693685,-0.00582280640171325,-2.57000099540682
0.799655452589235,-0.00839867894632159,-2.44808121015247
0.812661920009194,-0.0100762781602943,-2.32727726839738
0.825879938784427,-0.0108696719744722,-2.20782362102527
0.839312949816636,-0.0107942520590661,-2.08994802006115
0.852964449974102,-0.00986666527923305,-1.97387118407606
0.866837993001977,-0.00810474334124847,-1.85980649337409
0.880937190447399,-0.00552743092710074,-1.7479597152202
0.89526571259964,-0.0021547126128558,-1.6385287592428
0.909827289445556,0.0019924611372826,-1.53170346301166
0.924625711640574,0.00689224861419725,-1.4276654076732
0.939664831495469,0.0125219918633114,-1.3265877634048
0.954948563979196,0.0188582917663676,-1.22863516433412
0.97048088773803,0.0258770829397947,-1.13396361246407
0.986265846131282,0.0335537081929589,-1.04272041003707
1.00230754828386,0.0418629922996452,-0.955044119678236
1.01861017015598,0.0507793148469231,-0.871064551564909
1.03517795563018,0.0602766819370017,-0.79090277678423
1.05201521761616,0.0703287965298209,-0.714671165965806
1.06912633917348,0.0809091272268914,-0.642473452202072
1.08651577465254,0.0919909753099231,-0.574404817207527
1.10418805085416,0.103547539861497,-0.51055199960934
1.12214776820798,0.115551980808724,-0.450993424213483
1.14039960197003,0.12797747974502,-0.395799351044886
1.15894830343981,0.140797298399379,-0.345032042928522
1.17779870119712,0.153984834636743,-0.298745950344402
1.19695570235904,0.167513675887474,-0.256987912270946
1.21642429385737,0.1813576499181,-0.219797371714063
1.23620954373677,0.195490872869722,-0.187206604611043
1.25631660247412,0.20988779450422,-0.15924096079545
1.27675070431926,0.224523240612237,-0.135919115712885
1.29751716865759,0.239372452550013,-0.117253331586415
1.31862140139475,0.254411123885265,-0.103249726747315
1.34006889636395,0.269615434144755,-0.093908551864463
1.36186523675608,0.284962079668123,-0.0892244718341469
1.38401609657313,0.300428301584286,-0.0891868521197015
1.40652724210524,0.315991910937349,-0.093780048366477
1.42940453343176,0.33163131099965,-0.102983698156136
1.45265392594678,0.347325516818951,-0.116773013805534
1.47628147190939,0.363054172056172,-0.135119075162783
1.50029332201922,0.378797563178138,-0.157989121398709
1.52469572701757,0.394536631077776,-0.185346840846506
1.54949503931463,0.410252980200961,-0.217152657993137
1.57469771464309,0.42592888526567,-0.253364016780572
1.6003103137387,0.441547295664541,-0.293935659433162
1.62633950404819,0.4570918376468,-0.338819900083983
1.65279206146489,0.472546814379742,-0.387966892529671
1.67967487209265,0.487897203993241,-0.441324891503305
1.70699493403841,0.50312865571364,-0.49884050691248
1.73475935923393,0.518227484195485,-0.560458950546089
1.7629753752872,0.533180662160842,-0.626124274813961
1.7916503273639,0.547975811456935,-0.695779603134318
1.82079168009946,0.562601192643122,-0.769367351645224
1.8504070195423,0.577045693217548,-0.846829441963305
1.88050405512858,0.591298814593526,-0.928107504769576
1.91109062168914,0.605350657933826,-1.01314307404892
1.94217468148902,0.619191908949532,-1.10187777185899
1.97376432630026,0.632813821767871,-1.19425348354784
2.00586777950823,0.646208201970719,-1.29021252338536
2.03849339825246,0.659367388902658,-1.38969779061035
2.07164967560207,0.672284237344079,-1.49265291593591
2.1053452427667,0.68495209864142,-1.59902239858962
2.13958887134342,0.697364801382788,-1.70875173399609
2.17438947560008,0.709516631703307,-1.8217875322439
2.2097561147959,0.721402313300448,-1.93807762749832
2.24569799553978,0.73301698723531,-2.05757117855369
2.2822244741869,0.744356191591644,-2.18021876073413
2.31934505927443,0.755415841059859,-2.30597244937606
2.35706941399673,0.766192206509007,-2.43478589513643
2.39540735872088,0.776681894605345,-2.56661439139135
2.43436887354311,0.786881827531569,-2.70141493399551
2.47396410088681,0.796789222856699,-2.83914627368492
2.5142033481428,0.806401573602244,-2.97976896141492
2.55509709035251,0.815716628546067,-3.12324538692433
2.59665597293487,0.824732372801565,-3.26953981082753
2.63889081445751,0.833447008705609,-3.41861839053185
2.68181260945301,0.841858937045047,-3.57044920028062
2.72543253128103,0.849966738648076,-3.72500224561933
2.76976193503689,0.857769156362991,-3.88224947257984
2.81481236050758,0.865265077443989,-4.04216477187292
2.86059553517574,0.872453516360098,-4.20472397837388
2.90712337727257,0.879333598040881,-4.36990486617912
2.95440799888038,0.885904541569303,-4.53768713950573
3.00246170908555,0.892165644329975,-4.70805241969462
3.05129701718287,0.89811626661846,-4.88098422857178
3.10092663593193,0.903755816714953,-5.05646796841337
3.15136348486648,0.909083736424011,-5.23449089874418
3.20262069365765,0.914099487079685,-5.41504211019839
3.25471160553185,0.918802536014181,-5.59811249565059
3.30764978074424,0.923192343486385,-5.78369471882317
3.36144900010877,0.927268350065226,-5.97178318055726
3.41612326858552,0.931029964462003,-6.16237398292931
3.47168681892656,0.934476551804293,-6.35546489138194
3.52815411538088,0.937607422343606,-6.55105529502396
3.58553985745982,0.940421820587865,-6.74914616524938
3.64385898376355,0.942918914849478,-6.94974001280869
3.70312667586992,0.945097787199042,-7.15284084345835
3.76335836228653,0.946957423814492,-7.35845411230373
3.824569722467,0.948496705715207,-7.56658667693824
3.88677669089267,0.949714399870468,-7.77724674947542
3.94999546122065,0.950609150671612,-7.99044384755839
4.01424249049932,0.951179471757188,-8.20618874442295
4.07953450345245,0.951423738180775,-8.42449341808188
4.14588849683291,0.951340178911051,-8.64537099968912
4.21332174384729,0.950926869654238,-8.86883572113676
4.28185179865241,0.950181725989294,-9.09490286192589
4.35149650092504,0.949102496806631,-9.32358869535117
4.4222739805059,0.947686758041719,-9.55491043402608
4.49420266211914,0.945931906695359,-9.78888617477522
4.56730127016875,0.943835155133096,-10.0255348429105
4.64158883361278,0.941393525656802,-10.2648761359044
4.71708469091701,0.938603845342192,-10.5069304664683
4.79380849508911,0.935462741136645,-10.75171890504
4.87178021879463,0.93196663521264,-10.9992631216793
4.95102015955635,0.928111740572554,-11.2495853273689
5.03154894503806,0.923894056901805,-11.502708214714
5.11338753841432,0.919309366667643,-11.75865489803
5.19655724382766,0.914353231462163,-12.0174488528093
5.28107971193433,0.909020988588689,-12.2791138545533
5.36697694554047,0.903307747891555,-12.5436739169541
5.45427130532984,0.897208388830334,-12.8111532294154
5.54298551568466,0.890717557800241,-13.0815760938931
5.63314267060135,0.883829665701379,-13.3549668610451
5.72476623970218,0.876538885760404,-13.6313498656731
5.81788007434493,0.868839151608958,-13.910749361448
5.91250841383188,0.860724155624103,-14.1931894549027
6.00867589171969,0.852187347536852,-14.4786940386894
6.10640754223204,0.843221933315597,-14.7672867240901
6.2057288067765,0.833820874332242,-15.0589907727809
6.3066655405674,0.823976886819291,-15.3538290278497
6.40924401935646,0.813682441627249,-15.6518238440696
6.51349094627281,0.802929764292091,-15.9529970174414
6.61943345877439,0.791710835423417,-16.2573697140149
6.72709913571234,0.780017391424444,-16.5649623980105
6.83651600451024,0.767840925555573,-16.8757947592668
6.94771254846024,0.755172689353819,-17.1898856400436
7.06071771413778,0.742003694420807,-17.507252961221
7.17556091893692,0.72832471459258,-17.8279136479367
7.29227205872831,0.714126288504486,-18.1518835547193
7.41088151564157,0.699398722565121,-18.479177390172
7.53142016597437,0.684132094353059,-18.8098086412813
7.65391938823015,0.668316256450394,-19.1437894974255
7.77841107128648,0.651940840727186,-19.4811307741703
7.90492762269642,0.6349952630906,-19.8218418369468
8.03350197712473,0.617468728712482,-20.1659305247184
8.16416760492147,0.599350237748801,-20.5134030737508
8.29695852083491,0.580628591563758,-20.8642640416089
8.43190929286625,0.561292399471184,-21.2185162315173
8.56905505126834,0.541330086004787,-21.5761606172289
8.70843149769072,0.520729898728248,-21.9371962685537
8.85007491447344,0.4994799165951,-22.3016202777168
8.99402217409205,0.477568058867389,-22.6694276867171
9.14031074875622,0.454982094600694,-23.0406114158717
9.2889787201645,0.431709652701917,-23.4151621937413
9.4400647894176,0.407738232564556,-23.793068488637
9.59360828709315,0.383055215284741,-24.174316441921
9.74964918348409,0.357647875459282,-24.5588898033214
9.90822809900379,0.331503393565178,-24.9467698684862
10.0693863147603,0.304608868917883,-25.3379354190128
10.2331657833024,0.276951333203505,-25.7323626651897
10.3996091395412,0.248517764577531,-26.1300251916976
10.568759711848,0.219295102320474,-26.530893906518
10.7406615333343,0.189270262038004,-26.9349369933009
10.9153593533139,0.158430151390577,-27.3421198674463
11.0928986489522,0.126761686334612,-27.7524051361523
11.2733256371049,0.0942518078545965,-28.165752562686
11.4566872863487,0.0608874991623245,-28.5821190351245
11.6430313292088,0.0266558033366141,-29.0014585398182
11.8324062745838,-0.00845615862624864,-29.4237221398156
12.0248614203741,-0.0444611693841156,-29.8488579584842
12.2204468663149,-0.0813718964785254,-30.2768111685579
12.4192135270178,-0.119200873260992,-30.7075239868223
12.6212131452255,-0.15796047955788,-31.1409356746451
12.8264983052806,-0.197662922118685,-31.5769825445401
13.0351224468151,-0.238320214895019,-32.0155979729396
13.2471398786612,-0.279944159200725,-32.4567124193302
13.4626057929891,-0.322546323805621,-32.9002534518921
13.6815762796747,-0.366138025018026,-33.3461457797555
13.9041083409007,-0.410730306813149,-33.7943112919711
14.1302599059953,-0.456333921066343,-34.2446691032606
14.3600898465126,-0.502959307952127,-34.6971356065951
14.5936579915576,-0.550616576570767,-35.1516245326183
14.831025143361,-0.599315485865742,-35.6080470159021
15.0722530931076,-0.649065425895894,-36.0663116679996
15.3174046370208,-0.699875399526472,-36.5263246572215
15.5665435927106,-0.75175400460354,-36.9879897950422
15.819734815786,-0.804709416675591,-37.451208629002
16.0770442167382,-0.858749372325752,-37.9158805419467
16.3385387780986,-0.91388115317683,-38.3819028574118
16.6042865718753,-0.970111570629756,-38.8491709509307
16.8743567772738,-1.02744695139452,-39.317578367012
17.1488196987054,-1.08589312387,-39.7870169415088
17.4277467840892,-1.14545540542679,-40.2573769290634
17.7112106434509,-1.2061385906439,-40.7285471352975
17.9992850678248,-1.2679469405469,-41.200415053378
18.2920450484629,-1.33088417289151,-41.6728670045769
18.5895667963569,-1.39495345353237,-42.1457882824129
18.8919277620767,-1.46015738891259,-42.6190632999472
19.1992066559328,-1.52649801970515,-43.0925757397847
19.5114834684662,-1.59397681563222,-43.566208706321
19.8288394912707,-1.66259467148366,-44.0398448797567
20.1513573381556,-1.73235190435069,-44.513366671398
20.4791209666509,-1.80324825208557,-44.9866563797463
20.8122156998634,-1.87528287299262,-45.4595963468854
21.1507282486879,-1.9484543467506,-45.9320691146632
21.4947467343798,-2.02276067656096,-46.4039575801745
21.8443607114943,-2.09819929251134,-46.8751451500512
22.1996611911996,-2.17476705613815,-47.3455158930734
22.5607406649686,-2.25246026616703,-47.8149546906303
22.9276931286565,-2.33127466540497,-48.2833473845627
23.3006141069692,-2.41120544875303,-48.7505809219457
23.6796006783308,-2.49224727230405,-49.2165434963789
24.0647515001543,-2.57439426348546,-49.6811246853751
24.4561668345244,-2.65764003220305,-50.1442155834624
24.853948574298,-2.74197768293824,-50.6057089306359
25.2582002696278,-2.82739982774741,-51.0654992358206
25.6690271549195,-2.91389860010966,-51.523482895038
26.0865361762255,-3.00146566956568,-51.9795583039928
26.5108360190854,-3.09009225708915,-52.4336259648307
26.9420371368188,-3.17976915112951,-52.8855885868427
27.3802517792786,-3.27048672426358,-53.3353511809276
27.8255940220713,-3.36223495039268,-53.7828211476517
28.2781797962534,-3.45500342242093,-54.2279083587781
28.7381269185106,-3.54878137035009,-54.6705252321671
29.2055551218274,-3.64355767972638,-55.1105867999817
29.680586086656,-3.73932091037518,-55.5480107701598
30.163343472592,-3.83605931536012,-55.9827175811467
30.6539529505653,-3.93376086010424,-56.4146304499076
31.1525422355548,-4.03241324161208,-56.8436754132654
31.6592411198352,-4.13200390773363,-57.2697813626417
32.1741815067637,-4.23252007641219,-57.6928800722925
32.6974974451177,-4.33394875486134,-58.1129062211643
33.2293251639897,-4.43627675861763,-58.5297974085086
33.7698031082509,-4.5394907304187,-58.9434941634174
34.3190719745904,-4.64357715885917,-59.3539399484606
34.8772747481418,-4.74852239677884,-59.7610811576163
35.4445567397043,-4.85431267934183,-60.1648671087089
36.0210656235707,-4.96093414176702,-60.5652500305733
36.606951475969,-5.06837283667411,-60.9621850451811
37.2023668141306,-5.17661475101223,-61.3556301449693
37.8074666359935,-5.28564582254123,-61.7455461656218
38.4224084605506,-5.39545195583909,-62.1318967545599
39.0473523688556,-5.50601903781154,-62.514648335401
39.6824610456948,-5.61733295268327,-62.8937700686466
40.327899821937,-5.7293795964531,-63.269233808866
40.9838367175726,-5.84214489079793,-63.6410140586357
41.6504424854518,-5.9556147964137,-64.0090879194993
42.3278906557355,-6.06977532578375,-64.3734350402054
43.0163575810679,-6.18461255536754,-64.7340375624801
43.716022482485,-6.3001126372057,-65.0908800645854
44.4270674960688,-6.41626180993877,-65.4439495029071
45.149677720361,-6.53304640924009,-65.7932351518137
45.8840412645476,-6.65045287766472,-66.1387285420152
46.6303492974273,-6.76846777391834,-66.4804233976505
47.3887960971765,-6.88707778155213,-66.8183155723131
48.1595791019235,-7.00626971709066,-67.1524029842275
48.9428989611453,-7.12603053760189,-67.4826855507727
49.7389595879007,-7.2463473477195,-67.8091651225408
50.5479682119123,-7.36720740612879,-68.1318454171108
51.3701354335134,-7.48859813152887,-68.4507319527069
52.2056752784697,-7.61050710808433,-68.7658319819017
53.0548052536957,-7.73292209038102,-69.0771544255132
53.917746403875,-7.85583100790056,-69.3847098068363
54.7947233690028,-7.97922196902946,-69.6885101863406
55.6859644428641,-8.10308326461887,-69.9885690969532
56.5917016324624,-8.22740337111125,-70.2849014800408
57.5121707184161,-8.35217095325097,-70.5775236221911
58.4476113163364,-8.47737486639577,-70.8664530928902
59.3982669392036,-8.60300415844604,-71.1517086831782
60.3643850607586,-8.72904807140917,-71.4333103453616
61.3462171799251,-8.8554960426162,-71.7112791338502
62.3440188862786,-8.98233770560743,-71.98563714718
63.3580499265825,-9.10956289070432,-72.2564074712755
64.3885742724043,-9.2371616252841,-72.5236141239978
65.4358601888323,-9.36512413377345,-72.7872820010186
66.5001803043112,-9.49344083737771,-73.0474368230536
67.5818116816111,-9.62210235356092,-73.3041050844825
68.6810358899531,-9.75109949529261,-73.5573140033775
69.7981390783067,-9.8804232700761,-73.8070914729579
70.9334120498799,-10.010064878773,-74.053466014481
72.0871503378213,-10.140015714238,-74.2964667315768
73.2596542821523,-10.2702673597781,-74.5361232660305
74.4512291079514,-10.4008115874487,-74.7724657550093
75.6621850048106,-10.5316403562003,-75.0055247897304
76.892837207583,-10.6627458098872,-75.2353313755619
78.1435060784454,-10.7941202751511,-75.4619168935442
79.4145171902934,-10.9257562591897,-75.6853130633189
80.7062014114951,-11.0576464474218,-75.9055519074477
82.0188949920221,-11.1897837010594,-76.1226657171037
83.3529396509819,-11.3221610545961,-76.3366870191123
84.708682665574,-11.4547717132218,-76.5476485443208
86.0864769614924,-11.5876090501716,-76.7555831972715
87.4866812047991,-11.7206666040193,-76.960524027152
88.9096598952917,-11.8539380759207,-77.1625041999974
90.3557834613892,-11.9874173268168,-77.3615569721134
91.8254283565628,-12.1210983746029,-77.5577156646969
93.3189771573324,-12.2549753912698,-77.7510136396168
94.8368186628593,-12.3890427000248,-77.9414842763329
96.3793479961579,-12.5232947723973,-78.1291609499166
97.9469667069538,-12.6577262253341,-78.3140770101444
99.5400828762152,-12.7923318182923,-78.4962657616353
101.159111222383,-12.9271064503301,-78.6757604449962
102.804473209331,-13.0620451572047,-78.8525942189494
104.476597156081,-13.1971431084779,-79.0268001434072
106.1759183483,-13.3323956046354,-79.1984111634647
107.902879151618,-13.4677980742225,-79.3674600942801
109.657929126781,-13.6033460709989,-79.5339796068108
111.441525146679,-13.739035271117,-79.6980022143776
113.254131515281,-13.8748614703259,-79.8595602600248
115.096220088503,-14.0108205812023,-80.0186859046496
116.968270397038,-14.1469086304131,-80.175411115871
118.87076977119,-14.2831217560093,-80.3297676576095
120.804213467733,-14.4194562047547,-80.4817870803521
122.769104798836,-14.5559083294904,-80.6315007120731
124.765955263087,-14.6924745865364,-80.7789396497873
126.795284678643,-14.829151533132,-80.9241347517077
128.857621318552,-14.9659358249162,-81.0671166299835
130.953502048267,-15.102824213449,-81.2079156439947
133.083472465408,-15.2398135437732,-81.3465618941777
135.248087041787,-15.3769007520203,-81.4830852163618
137.447909267754,-15.5140828630582,-81.6175151765913
139.683511798874,-15.651356988182,-81.7498810664133
141.95547660501,-15.78872032285,-81.88021189861
144.264395121816,-15.9261701444621,-82.0085364033541
146.610868404698,-16.0637038101833,-82.134883024769
148.995507285285,-16.2013187548116,-82.259279917874
151.418932530435,-16.3390124886891,-82.3817549458959
153.881775003835,-16.4767825956588,-82.5023356779298
156.384675830225,-16.6146267310639,-82.6210493869318
158.928286562298,-16.7525426197923,-82.7379230480266
161.513269350309,-16.8905280543634,-82.852983337115
164.140297114447,-17.0285808930591,-82.9662566297649
166.810053720006,-17.1666990580973,-83.0777690003719
169.523234155412,-17.3048805338477,-83.1875462215748
172.280544713139,-17.44312336509,-83.2956137639125
175.082703173572,-17.581425655313,-83.4019967957099
177.930438991858,-17.7197855650558,-83.5067201831783
180.824493487795,-17.8582013102879,-83.6098084907202
183.765620038817,-17.9966711608308,-83.7112859814263
186.754584276108,-18.1351934388178,-83.8111766177535
189.79216428391,-18.2737665171928,-83.9095040623723
192.879150802078,-18.4123888182476,-84.0062916791757
196.016347431919,-18.5510588121956,-84.1015625344375
199.204570845387,-18.6897750157835,-84.1953393981115
202.444650997681,-18.828535990938,-84.287644745264
205.737431343291,-18.9673403434486,-84.3785007576286
209.083769055575,-19.106186721685,-84.4679293252771
212.484535249888,-19.2450738153485,-84.5559520483979
215.940615210357,-19.3840003542567,-84.6425902391742
219.452908620332,-19.5229651071608,-84.7278649237562
223.022329796594,-19.6619668805957,-84.8117968443187
226.649807927369,-19.8010045177601,-84.8944064611995
230.336287314213,-19.9400768974285,-84.9757139551103
234.082727617829,-20.0791829328921,-85.0557392294173
237.89010410789,-20.2183215709302,-85.1345019124823
241.759407916913,-20.3574917908088,-85.2120213600622
245.691646298279,-20.4966926033081,-85.2883166577598
249.687842888433,-20.6359230497774,-85.3634066235219
253.749037973357,-20.7751822012159,-85.4373098101808
257.87628875938,-20.91446915738,-85.510044508033
262.070669648385,-21.0537830459159,-85.5816287474531
266.333272517498,-21.1931230215172,-85.6520803015375
270.665207003324,-21.3324882651056,-85.7214166887752
275.067600790807,-21.471877983037,-85.7896551757418
279.541599906786,-21.6112914063282,-85.8568127798128
284.08836901833,-21.7507277899081,-85.9229062718947
288.709091735923,-21.890186411889,-85.9879521791691
293.404970921579,-22.0296665728604,-86.0519667878482
298.177229001967,-22.1691675952022,-86.1149661459382
303.02710828664,-22.3086888224192,-86.1769660660098
307.955871291422,-22.4482296184941,-86.2379821279705
312.964801067075,-22.5877893672606,-86.2980296818398
318.055201533292,-22.7273674717936,-86.3571238505232
323.228397818138,-22.8669633538192,-86.4152795325826
328.485736603005,-23.0065764531404,-86.4725114050037
333.828586473176,-23.1462062270815,-86.5288339259557
339.258338274099,-23.2858521499479,-86.5842613375441
344.776405473446,-23.4255137125024,-86.6388076685535
350.384224529067,-23.5651904214575,-86.6924867371795
356.083255262928,-23.7048817989821,-86.7453121537495
361.874981241128,-23.8445873822241,-86.7972973234281
367.760910160103,-23.9843067228466,-86.8484554489101
373.742574239106,-24.1240393865782,-86.898799533096
379.821530619074,-24.263784952777,-86.9483423817521
385.999361767977,-24.4035430140078,-86.9970966061519
392.277675892771,-24.5433131756321,-87.0450746257009
398.658107358044,-24.6830950554104,-87.0922886705395
405.142317111465,-24.8228882831167,-87.1387507841281
411.731993116168,-24.962692500165,-87.1844728258104
418.428850790158,-25.1025073592465,-87.2294664733561
425.234633452868,-25.2423325239785,-87.2737432254809
432.151112778976,-25.3821676685639,-87.317314404345
439.180089259609,-25.5220124774608,-87.3601911580279
446.32339267104,-25.6618666450626,-87.4023844629812
453.582882551019,-25.8017298753878,-87.4439051264556
460.960448682843,-25.9416018817791,-87.4847637889065
468.458011587304,-26.0814823866122,-87.5249709263732
476.077523022637,-26.221371121013,-87.5645368528346
483.820966492596,-26.3612678245842,-87.6034717225397
491.690357762803,-26.5011722451393,-87.6417855323136
499.687745385488,-26.6410841384461,-87.6794881238371
507.815211232767,-26.7810032679774,-87.716589185903
516.074871038591,-26.9209294046689,-87.7530982566448
524.468874949512,-27.0608623266857,-87.7890247257413
532.999408084409,-27.2008018191955,-87.8243778365951
541.668691103315,-27.3407476741485,-87.8591666884856
550.478980785497,-27.4806996900648,-87.8934002386965
559.432570616938,-27.6206576718279,-87.9270873046168
568.531791387375,-27.7606214304847,-87.9602365658179
577.779011797051,-27.900590783052,-87.9928565661029
587.176639073326,-28.0405655523285,-88.0249557155327
596.727119597331,-28.1805455667134,-88.0565422924243
606.432939540806,-28.3205306600299,-88.0876244453259
616.296625513294,-28.4605206713545,-88.1182101949648
626.320745219869,-28.6005154448517,-88.1483074361716
636.507908129558,-28.7405148296141,-88.1779239397785
646.860766154632,-28.8805186795067,-88.2070673544934
657.382014340958,-29.0205268530169,-88.2357452087475
668.074391569561,-29.1605392131085,-88.2639649125213
678.940681269611,-29.3005556270813,-88.2917337591428
689.983712143002,-29.4405759664334,-88.3190589270638
701.206358900718,-29.5806001067298,-88.3459474816113
712.611543011174,-29.7206279274734,-88.3724063767146
724.202233460731,-29.8606593119813,-88.3984424566088
735.981447526577,-30.000694147264,-88.4240624575155
747.952251562183,-30.1407323239093,-88.4492730092996
760.117761795532,-30.2807737359688,-88.474080637102
772.48114514034,-30.4208182808491,-88.4984917629518
785.045620020451,-30.5608658592056,-88.5225127073531
797.814457207663,-30.7009163748399,-88.5461496908514
810.790980673169,-30.8409697346004,-88.5694088355761
823.978568452851,-30.9810258482861,-88.5922961667627
837.380653526649,-31.1210846285534,-88.6148176142515
851.000724712224,-31.2611459908257,-88.6369790139657
864.842327573172,-31.4012098532059,-88.6587861093677
878.909065341996,-31.5412761363918,-88.680244552895
893.204599858096,-31.6813447635941,-88.7013599073744
907.732652521022,-31.8214156604568,-88.7221376474154
922.497005259217,-31.9614887549803,-88.7425831607849
937.501501514529,-32.1015639774469,-88.7627017497588
952.75004724273,-32.2416412603485,-88.7824986324571
968.246611930311,-32.3817205383169,-88.8019789441562
983.995229627822,-32.521801748056,-88.8211477385835
1000,-32.661884828276,-88.840009989193


==> JOURNAL/RESULTS/CQ_constraints.csv <==
f_out_low,BPF_mag_low,f_out_high,BPF_mag_high
0.0001,-40.0004342728772,10,-0.969104473023212
0.001,-20.0432137486838,100,-14.1497335231376
0.01,-3.01030104237588,1000,-33.9811369177393


==> JOURNAL/RESULTS/CQ_constraints_4th.csv <==
f_out_low,BPF_mag_low,f_out_high,BPF_mag_high
0.0001,-40.0004342728772,10,-0.969104473023212
0.001,-20.0432137486838,100,-14.1497335231376
0.01,-3.01030104237588,1000,-33.9811369177393


==> JOURNAL/RESULTS/CQ_error.csv <==
f,error,error_avg,mark
0.624,12.301,16.539,1
0.625,12.228,16.539,1
0.671,3.962,16.539,1
0.675,5.865,16.539,1
0.726,9.234,16.539,1
0.735,6.448,16.539,1
0.739,9.546,16.539,1
0.743,12.607,16.539,1
0.744,15.368,16.539,1
0.746,10.652,16.539,1
0.747,15.969,16.539,1
0.748,10.797,16.539,1
0.75,24.147,16.539,1
0.751,24.711,16.539,1
0.752,22.812,16.539,1
0.753,22.636,16.539,1
0.754,23.66,16.539,1
0.754,26.512,16.539,1
0.755,11.276,16.539,1
0.756,23.18,16.539,1
0.757,17.736,16.539,1
0.758,37.257,16.539,1
0.758,18.182,16.539,1
0.759,21.095,16.539,1
0.76,8.908,16.539,1
0.76,14.96,16.539,1
0.761,15.655,16.539,1
0.767,11.931,16.539,1
0.986,10.875,16.539,1
1.021,9.046,16.539,1
1.024,2.147,16.539,1
1.042,9.539,16.539,1
1.05,14.311,16.539,1
1.051,1.288,16.539,1
1.061,9.348,16.539,1
1.069,12.825,16.539,1
1.07,14.183,16.539,1
1.071,8.741,16.539,1
1.074,9.577,16.539,1
1.075,11.915,16.539,1
1.076,11.877,16.539,1
1.077,10.38,16.539,1
1.077,10.132,16.539,1
1.078,10.225,16.539,1
1.079,8.189,16.539,1
1.08,8.042,16.539,1
1.08,15.193,16.539,1
1.081,6.368,16.539,1
1.081,10.129,16.539,1
1.082,11.242,16.539,1
1.083,8.829,16.539,1
1.085,1.933,16.539,1
1.088,1.228,16.539,1
1.138,19.825,16.539,1
1.141,17.644,16.539,1
1.144,10.401,16.539,1
1.145,17.906,16.539,1
1.15,16.362,16.539,1
1.156,15.68,16.539,1
1.157,21.89,16.539,1
1.158,25.079,16.539,1
1.165,25.441,16.539,1
1.166,23.237,16.539,1
1.179,27.337,16.539,1
1.18,27.363,16.539,1
1.181,38.908,16.539,1
1.182,29.889,16.539,1
1.182,28.377,16.539,1
1.183,28.241,16.539,1
1.183,29.513,16.539,1
1.184,27.635,16.539,1
1.185,28.153,16.539,1
1.186,28.234,16.539,1
1.187,29.433,16.539,1
1.2,32.186,16.539,1
1.203,31.023,16.539,1


==> JOURNAL/RESULTS/CQ_error_4th.csv <==
f,error,error_avg,mark
0.624,12.17,16.569,1
0.625,12.097,16.569,1
0.671,3.834,16.569,1
0.675,5.738,16.569,1
0.726,9.351,16.569,1
0.735,6.563,16.569,1
0.739,9.66,16.569,1
0.743,12.72,16.569,1
0.744,15.48,16.569,1
0.746,10.763,16.569,1
0.747,16.08,16.569,1
0.748,10.909,16.569,1
0.75,24.258,16.569,1
0.751,24.822,16.569,1
0.752,22.923,16.569,1
0.753,22.746,16.569,1
0.754,23.77,16.569,1
0.754,26.402,16.569,1
0.755,11.385,16.569,1
0.756,23.289,16.569,1
0.757,17.845,16.569,1
0.758,37.366,16.569,1
0.758,18.291,16.569,1
0.759,21.204,16.569,1
0.76,9.016,16.569,1
0.76,15.069,16.569,1
0.761,15.763,16.569,1
0.767,12.037,16.569,1
0.986,10.922,16.569,1
1.021,9.086,16.569,1
1.024,2.186,16.569,1
1.042,9.574,16.569,1
1.05,14.344,16.569,1
1.051,1.321,16.569,1
1.061,9.379,16.569,1
1.069,12.855,16.569,1
1.07,14.213,16.569,1
1.071,8.77,16.569,1
1.074,9.606,16.569,1
1.075,11.944,16.569,1
1.076,11.906,16.569,1
1.077,10.408,16.569,1
1.077,10.161,16.569,1
1.078,10.253,16.569,1
1.079,8.218,16.569,1
1.08,8.07,16.569,1
1.08,15.221,16.569,1
1.081,6.396,16.569,1
1.081,10.157,16.569,1
1.082,11.27,16.569,1
1.083,8.856,16.569,1
1.085,1.906,16.569,1
1.088,1.201,16.569,1
1.138,19.807,16.569,1
1.141,17.626,16.569,1
1.144,10.383,16.569,1
1.145,17.888,16.569,1
1.15,16.345,16.569,1
1.156,15.664,16.569,1
1.157,21.874,16.569,1
1.158,25.063,16.569,1
1.165,25.426,16.569,1
1.166,23.223,16.569,1
1.179,27.324,16.569,1
1.18,27.351,16.569,1
1.181,38.895,16.569,1
1.182,29.877,16.569,1
1.182,28.364,16.569,1
1.183,28.228,16.569,1
1.183,29.501,16.569,1
1.184,27.623,16.569,1
1.185,28.141,16.569,1
1.186,28.222,16.569,1
1.187,29.422,16.569,1
1.2,32.176,16.569,1
1.203,31.014,16.569,1


==> JOURNAL/RESULTS/change_gain_bode.csv <==
frequency,case_1,case_2,case_3,case_4,case_5,case_6
0.03,-23.4232168454957,-23.479529120907,-23.5354992464009,-23.5689186947251,-23.6022171812068,-23.6464284117843
0.030212820573435,-23.1427417380245,-23.2017658480431,-23.2604118629278,-23.2954198719274,-23.3302943641947,-23.3765876487793
0.0304271509000859,-22.8577572303255,-22.9196453695778,-22.9811155658608,-23.017799285296,-23.0543355935497,-23.1028233026781
0.0306430016901708,-22.5680306823701,-22.6329461464144,-22.6973994523439,-22.7358521990299,-22.774142144619,-22.824944428144
0.0308603837298865,-22.2733117694727,-22.3414300447312,-22.4090370512488,-22.4493588960172,-22.489500877658,-22.5427463887122
0.0310793078819471,-21.973330667464,-22.0448406598797,-22.1157847756219,-22.1580832028453,-22.2001828321694,-22.2560095387878
0.0312997850861271,-21.6677959992255,-21.7429014234686,-21.817380178226,-21.8617708290035,-21.9059416459394,-21.9644977434813
0.0315218263598078,-21.3563925039442,-21.435313459106,-21.5135399793418,-21.5601474914774,-21.6065117718764,-21.6679567117444
0.0317454427985282,-21.0387783829559,-21.1217531456899,-21.2039578302149,-21.252916790586,-21.3016064608157,-21.3661121138255
0.0319706455765392,-20.7145822668406,-20.8018693390722,-20.8883017684751,-20.9397577964076,-20.9909154724508,-21.0586674486748
0.0321974459473621,-20.3833997370787,-20.4752801930088,-20.5662113132078,-20.6203222971672,-20.6741024692157,-20.7453016203685
0.0324258552443507,-20.0447893214711,-20.1415695080367,-20.2372941366867,-20.2942316511603,-20.3508020389393,-20.425666174581
0.0326558848812581,-19.6982678649204,-19.8002825216535,-19.9011222365554,-19.9610731716575,-20.0206162809737,-20.0993821362478
0.0328875463528067,-19.3433051550366,-19.4509210340577,-19.5572275157457,-19.6203959591423,-19.6831108766981,-19.7660363773125
0.0331208512352625,-18.9793176540247,-19.0929377396204,-19.2050966567201,-19.2717060763377,-19.337810548057,-19.4251774282146
0.0333558111870139,-18.6056611526316,-18.725729603694,-18.844165150464,-18.914460937663,-18.9841937861243,-19.0763106276755
0.0335924379491542,-18.2216221161132,-18.3486300852935,-18.4738103073655,-18.5480627545364,-18.6216867042527,-18.7188924812647
0.0338307433460681,-17.8264074328895,-17.960899955864,-18.0933430344463,-18.1718508393071,-18.2496558354094,-18.3523240686512
0.0340707392860229,-17.4191321991586,-17.5617163989823,-17.7019981082584,-17.7850925208219,-17.8673996483922,-17.9759433003359
0.034312437761763,-16.9988050707857,-17.1501599902056,-17.2989226008861,-17.3869723599654,-17.474138499469,-17.5890157742344
0.0345558508511101,-16.5643105781633,-16.7251990429906,-16.88316202196,-16.9765792687568,-17.0690026600299,-17.1907239169192
0.0348009907175656,-16.1143876174399,-16.2856706552554,-16.4536436140449,-16.5528910244284,-16.6510179607042,-16.7801540083213
0.0350478696109196,-15.6476030836913,-15.8302575867105,-16.0091560702788,-16.1147555199889,-16.2190884590579,-16.3562805747785
0.0352964998678619,-15.1623192706038,-15.3574598176864,-15.5483247144739,-15.6608678901442,-15.7719753585423,-15.9179474828707
0.0355468939125994,-14.6566531858152,-14.8655592534971,-15.0695808697477,-15.189742374325,-15.308271162053,-15.4638448601998
0.0357990642574765,-14.1284252587366,-14.3525754958115,-14.5711237044813,-14.6996773946936,-14.8263677066838,-14.9924806867796
0.0360530235036002,-13.5750939521008,-13.8162098298008,-14.0508722269687,-14.1887117877826,-14.32441625569,-14.5021455087767
0.0363087843414703,-12.9936713781261,-13.2537734573341,-13.506404214624,-13.6545693594415,-13.8002771564304,-13.9908681748916
0.0365663595516129,-12.380612921776,-12.6620943583837,-12.9348775718132,-13.094587817826,-13.2514556115951,-13.4563597076954
0.0368257620052197,-11.7316706874347,-12.0373946862623,-12.3329276902022,-12.5056264928792,-12.6750187009641,-12.8959412771839
0.0370870046647907,-11.0416956380873,-11.3751267995949,-11.696531471588,-11.8839447706145,-12.0674866823701,-12.3064505486663
0.0373501005847823,-10.3043654217816,-10.6697500529635,-11.0208241484073,-11.2250393499378,-11.4246883787407,-11.6841181156164
0.0376150629122592,-9.5118019976913,-9.9144208060372,-10.299847828444,-10.5234223961286,-10.7415654157119,-11.0244017681395
0.0378819048875519,-8.65402144386403,-9.10055202641532,-9.52619886990986,-9.77231286674128,-10.0119019670633,-10.3217600674091
0.0381506398449178,-7.71812040566845,-8.2171711642452,-8.69052116865439,-8.96319686307263,-9.22794322748112,-9.56933644538903
0.038421281213208,-6.68703492030413,-7.24995542122236,-7.780757232892,-8.08518432599237,-8.37984277340301,-8.75850776076065
0.0386938425165381,-5.53757758635067,-6.17973093097984,-6.78100432298636,-7.12403771916778,-7.45483779529763,-7.87822097115674
0.0389683373749638,-4.23720326374053,-4.98004055657634,-5.66969839682293,-6.06065013911219,-6.43597416324001,-6.91398622544679
0.0392447795051621,-2.73842926235106,-3.61300773883737,-4.41659421545439,-4.86855278448618,-5.30005113796483,-5.84628815019563
0.039523182721116,-0.968746447367573,-2.02189300539974,-2.97745375872907,-3.50960672899953,-4.01413470891977,-4.64795923591362
0.0398035609348055,1.18816935771521,-0.116809768150352,-1.28403782463423,-1.92604170342378,-2.52925606294907,-3.2795794685175
0.0400859281569021,3.92437702425489,2.25440530400932,0.776420403639314,-0.0244452885135005,-0.768065588576733,-1.68080806913239
0.0403702984974696,7.5027392358923,5.36438460580915,3.40771652227407,2.36014090864273,1.40206513935691,0.247594027451317
0.0406566861666687,11.3557850121324,9.62021962205146,7.01772824764123,5.55648240469171,4.23677797443313,2.68631216462076
0.0409451054754673,10.6337095137092,13.459889848304,12.3230382671435,10.3158570629231,8.32279210512744,6.01984830103731
0.0412355708363554,6.72512822190191,10.2792926246892,15.0802566048994,16.9212651008676,15.2615658134938,11.3206685293371
0.0415280967640658,3.49743976565057,6.01061832557055,9.52625765226514,12.5484520842235,16.9184343999928,22.6824193318102
0.0418226978762989,1.05063394475168,2.91521338213089,5.29264986587165,7.1111755043484,9.41406863862393,13.9207098698379
0.0421193888944533,-0.873646921302821,0.599720196505464,2.37224683045145,3.63758800015713,5.11521407015176,7.56727178130728
0.0424181846443616,-2.44522710730392,-1.22671300677841,0.186166138751333,1.15527596791469,2.24119610726076,3.92444979210749
0.042719100057031,-3.76710959051886,-2.72612543938407,-1.54887892794576,-0.76167597262088,0.0991889682121789,1.38600304953108
0.0430221501693898,-4.90427899984231,-3.99351232952622,-2.98184058932774,-2.31708871690152,-1.60163220752348,-0.555889865922674
0.0433273501250383,-5.8998040868243,-5.08842712126648,-4.19922201493821,-3.62234116690254,-3.00839059386748,-2.1245619630697
0.043634715175006,-6.7835118465266,-6.05040352600883,-5.25536356235102,-4.7445525141926,-4.20543145337195,-3.43782335396139
0.0439442606785132,-7.57683900139649,-6.90693295551232,-6.18652226488244,-5.72718297529826,-5.24550175964127,-4.56538306484399
0.0442560021037391,-8.29567737068789,-7.67786719794731,-7.01805450078062,-6.59994697889981,-6.16375318098697,-5.55189682455234
0.0445699550285944,-8.95211923456491,-8.3779921914916,-7.76837092301743,-7.38404229833691,-6.98477440011994,-6.42768858784078
0.0448861351414996,-9.55557140871763,-9.01860831793875,-8.45125335444594,-8.09511447005318,-7.72643376036267,-7.21429133794007
0.0452045582421694,-10.1134914779731,-9.60854193400712,-9.07728280996675,-8.74503716335769,-8.40212200357943,-7.92754630725434
0.0455252402424018,-10.6318892574869,-10.1548162158835,-9.65475760732305,-9.34303305184094,-9.02213228321001,-8.57944707966111
0.0458481971668736,-11.1156774776784,-10.6631098195179,-10.190305007349,-9.89640769564111,-9.59454694258092,-9.17929281549226
0.0461734451539407,-11.5689227741095,-11.1380788513774,-10.6893012295216,-10.4110462130427,-10.1258283552745,-9.73443954266076
0.0465010004564451,-11.9950290365747,-11.5835881527444,-11.1561675189752,-10.8917590638022,-10.6212248598365,-10.2508066618233
0.0468308794425265,-12.3968738023521,-12.002880842825,-11.5945836490618,-11.3425287495833,-11.0850571050986,-10.7332285175726
0.0471630985964406,-12.7769113796608,-12.3987048556332,-12.0076449946095,-11.7666896268843,-11.5209247132389,-11.1857046279053
0.0474976745193827,-13.1372519619376,-12.7734089053528,-12.3979801544515,-12.1670614592664,-11.9318584558437,-11.6115817157909
0.0478346239303175,-13.4797231269691,-13.1290163204718,-12.7678404327404,-12.5460502824936,-12.3204343123767,-12.0136886940917
0.0481739636668141,-13.8059182170912,-13.4672825922422,-13.1191688821488,-12.9057257291961,-12.6888603184056,-12.3944384779825
0.0485157106858876,-14.1172348150609,-13.7897407602022,-13.4536542615152,-13.2478811083894,-13.0390436364204,-12.7559059492195
0.0488598820648469,-14.4149056489627,-14.0977375907458,-13.7727736947663,-13.574080655867,-13.3726430170731,-13.0998884756822
0.0492064950021471,-14.7000236434745,-14.3924627002183,-14.0778267542694,-13.8856971068118,-13.6911103093928,-13.427953469608
0.0495555668182498,-14.9735623976086,-14.6749722100912,-14.3699629561439,-14.1839418747726,-13.9957236527141,-13.7414761788511
0.0499071149564883,-15.2363930543906,-14.9462081205086,-14.6502041379687,-14.4698895162549,-14.2876142732377,-14.0416700232865
0.0502611569839392,-15.489298298561,-15.2070142989921,-14.919462820376,-14.7444977316181,-14.5677883088824,-14.32961117416
0.0506177105923001,-15.7329840491664,-15.4581497695389,-15.1785573871621,-15.0086238449651,-14.83714472965,-14.6062586395784
0.0509767935987741,-15.9680892876813,-15.7002998309286,-15.4282247230622,-15.2630384814253,-15.0964901627373,-14.8724708073958
0.0513384239469597,-16.1951943671757,-15.934085416116,-15.6691308034624,-15.5084369949032,-15.3465512425274,-15.129019169841
0.0517026197077477,-16.4148280756604,-16.1600710162837,-15.9018796217857,-15.7454490761301,-15.5879849653551,-15.3765997871482
0.0520693990802241,-16.6274736711682,-16.3787714257967,-16.1270207581491,-15.9746468780232,-15.8213874238074,-15.6158429230099
0.0524387803925797,-16.8335740631067,-16.5906575125158,-16.3450558301448,-16.1965519247476,-16.0473012157113,-15.8473211910058
0.0528107821030257,-17.0335362808371,-16.7961611777571,-16.5564440182411,-16.4116410166804,-16.2662217621018,-16.071556479968
0.0531854228007162,-17.2277353440399,-16.9956796387823,-16.761606820727,-16.6203513015235,-16.4786027215428,-16.2890258716326
0.0535627212066772,-17.4165176285289,-17.1895791419815,-16.9609321637032,-16.8230846490736,-16.6848606516833,-16.5001667216783
0.053942696174742,-17.6002038045192,-17.3781981952995,-17.1547779684157,-17.0202114414258,-16.8853790403488,-16.7053810422998
0.0543253666924933,-17.7790914109995,-17.5618503928105,-17.3434752598,-17.2120738700083,-17.0805118059108,-16.905039298575
0.054710751882212,-17.9534571190864,-17.7408268917772,-17.5273308853743,-17.3989888146131,-17.2705863487459,-17.099483710392
0.0550988710018331,-18.1235587284956,-17.9153985923801,-17.7066299017699,-17.5812503665601,-17.4559062212663,-17.28903113538
0.0554897434459074,-18.2896369341411,-18.085818062055,-17.8816376766111,-17.7591320476277,-17.6367534724651,-17.4739755951996
0.0558833887465713,-18.4519168940297,-18.2523212396471,-18.0526017456582,-17.9328887678598,-17.8133907135867,-17.6545904969954
0.0562798265745225,-18.6106096248047,-18.4151289490616,-18.219753458758,-18.1027585584056,-17.986062943936,-17.8311305932515
0.0566790767400029,-18.7659132473168,-18.5744482475357,-18.3833094429135,-18.2689641098497,-18.1549991696287,-18.0038337163094
0.0570811591937886,-18.9180141012867,-18.7304736298851,-18.5434729064593,-18.4317141417939,-18.3204138429763,-18.17292231809
0.0574860940281872,-19.0670877453679,-18.883388106935,-18.7004348047493,-18.5912046255699,-18.4825081459839,-18.3386048408449
0.057893901478041,-19.2132998566014,-19.0333641737283,-18.8543748847785,-18.7476198787278,-18.6414711379391,-18.5010769408684
0.0583046019217392,-19.3568070413126,-19.1805646808992,-19.0054626236657,-18.9011335472564,-18.7974807841556,-18.6605225838596
0.0587182158822353,-19.4977575678577,-19.3251436207548,-19.1538580738287,-19.0519094892265,-18.9507048804983,-18.8171150279205
0.0591347640280732,-19.6362920302347,-19.4672468380387,-19.2997126259218,-19.2001025716528,-19.1013018862687,-18.971017707913
0.0595542671744197,-19.7725439503954,-19.6070126740269,-19.4431696991098,-19.345859390765,-19.2494216763026,-19.1223850329917
0.0599767462841051,-19.9066403260861,-19.7445725514805,-19.5843653669899,-19.4893189245188,-19.3952062216739,-19.2713631075206
0.06040222246867,-20.0387021301809,-19.8800515070123,-19.7234289263922,-19.6306131250243,-19.5387902071593,-19.4180903842215
0.060830716989421,-20.1688447667375,-20.0135686766077,-19.8604834153724,-19.7698674575833,-19.6803015925628,-19.5626982572437
0.0612622512584926,-20.2971784883643,-20.1452377393271,-19.9956460859197,-19.9072013921832,-19.8198621240977,-19.7053116018559
0.0616968468399176,-20.4238087789432,-20.2751673236136,-20.1290288362265,-20.0427288525768,-19.9575878012533,-19.8460492666211
0.0621345254507044,-20.5488367052783,-20.4034613801014,-20.2607386067853,-20.1765586274507,-20.0935893039076,-19.9850245231854
0.062575308961922,-20.6723592408259,-20.5302195243678,-20.3908777440699,-20.3087947476511,-20.2279723838776,-20.1223454781951
0.0630192193997936,-20.7944695643108,-20.6555373526774,-20.5195443351284,-20.4395368329722,-20.3608382246052,-20.2581154513132
0.0634662789467965,-20.9152573357164,-20.7795067334235,-20.6468325160314,-20.568880411609,-20.492283772246,-20.3924333228468
0.0639165099427713,-21.0348089518692,-20.9022160766748,-20.7728327567926,-20.6969172150282,-20.6224020410628,-20.5253938540908
0.0643699348860374,-21.1532077836001,-21.0237505839737,-20.8976321250918,-20.8237354507058,-20.7512823956957,-20.6570879831458
0.064826576434518,-21.2705343962548,-21.1441924803053,-21.0213145308784,-20.9494200549137,-20.8790108126055,-20.7876030986596
0.065286457406872,-21.3868667551468,-21.2636212299544,-21.1439609537154,-21.0740529275077,-21.0056701227359,-20.9170232936824
0.0657496007836343,-21.502280417383,-21.3821137377969,-21.2656496545318,-21.1977131504631,-21.1313402372286,-21.0454296015847
0.0662160297083641,-21.6168487113524,-21.4997445374111,-21.3864563732787,-21.3204771917263,-21.2560983578337,-21.1729002157907
0.0666857674888015,-21.7306429050434,-21.6165859672647,-21.5064545138426,-21.4424190957953,-21.3800191734931,-21.2995106948972
0.0671588375980322,-21.8437323642455,-21.7327083361094,-21.625715317431,-21.563610662302,-21.5031750444281,-21.4253341545918
0.0676352636756602,-21.9561847015925,-21.8481800786108,-21.7443080255345,-21.6841216137473,-21.6256361749354,-21.5504414476456
0.0681150695289895,-22.068065917322,-21.9630679021483,-21.8623000334673,-21.8040197534342,-21.7474707759789,-21.6749013331347
0.0685982791342136,-22.1794405325455,-22.0774369256353,-21.9797570353951,-21.9233711145472,-21.8687452185683,-21.7987806359372
0.0690849166376135,-22.2903717157601,-22.1913508111377,-22.0967431616835,-22.042240101244,-21.9895241788256,-21.922144397455
0.0695750063567643,-22.4009214032706,-22.3048718890059,-22.2133211093265,-22.1606896225492,-22.1098707755602,-22.0450560184308
0.0700685727817506,-22.511150414139,-22.4180612771748,-22.3295522661541,-22.2787812197781,-22.2298467011093,-22.1675773946509
0.07056564057639,-22.6211185602327,-22.5309789952375,-22.4454968294629,-22.3965751881548,-22.3495123461338,-22.289769046264
0.0710662345794658,-22.7308847519005,-22.6436840738558,-22.5612139196637,-22.5141306932439,-22.4689269190099,-22.4116902413857
0.0715703798059681,-22.8405070997696,-22.7562346600267,-22.6767616894989,-22.631505882766,-22.5881485604079,-22.533399114607
0.0720781014483436,-22.9500430131261,-22.8686881186935,-22.7921974293443,-22.748757994328,-22.7072344536068,-22.6549527809835
0.072589424877755,-23.0595492953114,-22.9811011311595,-22.9075776690765,-22.8659434595664,-22.8262409310583,-22.7764074460395
0.0731043756453483,-23.1690822365468,-23.0935297907325,-23.0229582769587,-22.9831180051703,-22.9452235776817,-22.8978185122869
0.0736229794835299,-23.2786977045735,-23.2060296960114,-23.1383945559738,-23.1003367512225,-23.0642373313414,-23.0192406827328
0.0741452623072524,-23.3884512334809,-23.3186560422011,-23.2539413380088,-23.2176543072789,-23.1833365809374,-23.1407280618175
0.0746712502153097,-23.4983981110797,-23.4314637108293,-23.3696530762832,-23.3351248665835,-23.3025752625178,-23.2623342542097
0.0752009694916406,-23.6085934651648,-23.5445073582246,-23.4855839363897,-23.4528022987998,-23.4220069538029,-23.3841124618593
0.0757344466066432,-23.7190923490029,-23.6578415031015,-23.6017878863129,-23.5707402416314,-23.5416849675011,-23.5061155797003
0.0762717082184968,-23.8299498263734,-23.7715206135955,-23.7183187857737,-23.6889921916863,-23.6616624437798,-23.6283962903782
0.0768127811744943,-23.9412210564847,-23.8855991940778,-23.8352304752458,-23.8076115949383,-23.7819924422513,-23.7510071583691
0.0773576925123841,-24.0529613790877,-24.0001318720832,-23.9525768649828,-23.92665193713,-23.9027280338225,-23.8740007238499
0.0779064694617205,-24.1652264001037,-24.1151734856764,-24.0704120243932,-24.0461668344592,-24.0239223927586,-23.9974295966756
0.0784591394452251,-24.2780720780905,-24.2307791715878,-24.1887902721,-24.1662101248912,-24.1456288893053,-24.1213465508157
0.0790157300801567,-24.3915548118692,-24.3470044544497,-24.3077662670236,-24.2868359604391,-24.2679011832176,-24.2458046196045
0.0795762691796914,-24.5057315296427,-24.4639053374695,-24.4273951008317,-24.4080989007606,-24.3907933185467,-24.3708571921607
0.0801407847543127,-24.6206597799441,-24.581538394885,-24.547732392106,-24.5300540084226,-24.5143598200413,-24.4965581113387
0.0807093050132108,-24.7363978247623,-24.6999608665535,-24.6688343825826,-24.6527569461968,-24.6386557915279,-24.6229617735806
0.0812818583656925,-24.8530047352046,-24.8192307550409,-24.7907580358387,-24.7762640767582,-24.7637370166455,-24.7501232310481
0.0818584734226007,-24.970540490072,-24.9394069255895,-24.9135611388053,-24.900632565172,-24.8896600623234,-24.8780982964261
0.0824391789977444,-25.0890660777354,-25.0605492093584,-25.037302406508,-25.0259204845698,-25.0164823854048,-25.0069436508049
0.083024004109338,-25.2086436017264,-25.1827185103524,-25.162041590451,-25.1521869254355,-25.1442624428384,-25.1367169550665
0.0836129779814519,-25.329336390472,-25.305976916474,-25.2878395910845,-25.279492108941,-25.2730598058808,-25.2674769652177
0.0842061300454726,-25.4512091116316,-25.4303878151585,-25.4147585748173,-25.4078975047957,-25.4029352787746,-25.3992836521418
0.0848034899415732,-25.5743278915195,-25.5560160140789,-25.5428620960653,-25.5374659541018,-25.5339510223956,-25.5321983262612
0.0854050875201949,-25.698760440129,-25.6829278674393,-25.672215224854,-25.6682617977353,-25.666170683392,-25.6662837676366
0.0860109528435387,-25.8245761823061,-25.8111914084071,-25.80288468053,-25.8003510108081,-25.7996595293705,-25.8016043620603
0.0866211161870671,-25.9518463956579,-25.9408764882713,-25.9349389721704,-25.9338013438022,-25.9344845907216,-25.9382262437374
0.0872356080410174,-26.0806443558253,-26.0720549229589,-26.0684485463209,-26.0686824710066,-26.0707148097175,-26.0762174451888
0.0878544591119254,-26.21104548979,-26.2048006475794,-26.2034859427384,-26.2050661469351,-26.2084211975593,-26.2156480550565
0.0884777003241594,-26.3431275379364,-26.3391898797223,-26.3401259588616,-26.3430263714472,-26.3476770000987,-26.3565903845355
0.0891053628214659,-26.4769707256446,-26.4753012922834,-26.4784458237851,-26.4826395643517,-26.488557873013,-26.4991191432132
0.0897374779685258,-26.612657945243,-26.6132161966493,-26.6185253825735,-26.6239847503251,-26.6311420672679,-26.6433116251531
0.0903740773525215,-26.7502749492164,-26.7530187371396,-26.7604472918075,-26.7671437550436,-26.7755106257665,-26.7892479061202
0.0910151927847155,-26.8899105556273,-26.8947960976623,-26.9042972273268,-26.9122014134884,-26.9217475921446,-26.937011052912
0.0916608563020401,-27.0316568667826,-27.0386387216182,-27.0501641051999,-27.0592457914593,-27.0699402327491,-27.0866873458306
0.0923111001686982,-27.1756095022486,-27.1846405461571,-27.1981403170285,-27.2083684214019,-27.2201792729051,-27.2383665154034
0.0929659568777754,-27.3218678474014,-27.3328992519724,-27.3483219807719,-27.3596645537355,-27.3725591486584,-27.3921419945411
0.093625459152864,-27.4705353187733,-27.4835165298985,-27.5008092083561,-27.513233424948,-27.5271782752621,-27.548111187401
0.0942896399496982,-27.6217196475473,-27.6365983656599,-27.6557063914196,-27.6691785438078,-27.6841393337561,-27.7063757563069
0.0949585324578007,-27.7755331826291,-27.7922553442045,-27.8131225066261,-27.827607997125,-27.8435495770735,-27.867041928159
0.0956321701021411,-27.9320932148069,-27.950602975132,-27.9731714420569,-27.988634776576,-28.0055211571885,-28.0302208218513
0.0963105865448068,-28.091522323589,-28.1117620408057,-28.1359723462726,-28.1523771281788,-28.1701714748934,-28.196028798284
0.0969938156866843,-28.2539487483676,-28.2758589687988,-28.3016500016947,-28.3189589260735,-28.3376235538598,-28.3645878346257
0.0976818916691538,-28.4195067856102,-28.443026230375,-28.4703352240079,-28.4885100723066,-28.5080064406838,-28.5360259245294
0.0983748488757952,-28.5883372137982,-28.6134027667259,-28.6421652893062,-28.6611669243443,-28.6814556326402,-28.7104775060257
0.0990727219341061,-28.7605877478223,-28.7871344446723,-28.817284390691,-28.8370727520227,-28.8581135348556,-28.8880839188045
0.0997755457172322,-28.9364135244745,-28.9643745434707,-28.9958441259632,-29.0163782255785,-29.038129948543,-29.0689938925303
0.10048335534571,-29.1159776205383,-29.1452842742289,-29.1780040179118,-29.1992419362629,-29.2216625918024,-29.2533640676957
0.101196186189221,-29.2994516047384,-29.3300333331876,-29.3639320684616,-29.3858309508009,-29.4088776542507,-29.441359550277
0.101914073868362,-29.4870161244309,-29.5188004897546,-29.5538053475623,-29.5763214005807,-29.5999503863664,-29.6331545010794
0.102637054256421,-29.6788615273515,-29.7117742096062,-29.7478106171368,-29.7708991058914,-29.7950657238668,-29.8289327600919
0.103365163481172,-29.8751885179171,-29.9091533123527,-29.9461449895876,-29.9697602347081,-29.9944189466187,-30.0288885053512
0.104098437926681,-30.0762088464165,-30.1111476621032,-30.1490166191965,-30.1731119943598,-30.1982163704208,-30.2332269446577
0.104836914235122,-30.2821460278015,-30.3179788876431,-30.3566454231309,-30.3811733527983,-30.4066760683728,-30.4421650368569
0.105580629308611,-30.4932360845514,-30.5298811266962,-30.5692638265335,-30.5941757839392,-30.6200286163083,-30.6559322371675
0.106329620311047,-30.7097283050112,-30.7471017856739,-30.787117523095,-30.8123640284832,-30.8385178536967,-30.8747712579608
0.107083924669971,-30.9318860044171,-30.9699023021235,-31.0104662383272,-31.0359968574297,-31.0624016472301,-31.0989388322119
0.107843580078436,-31.1599872701342,-31.1985588914036,-31.2395844770634,-31.2653478198156,-31.2919526386293,-31.3287064611538
0.108608624496888,-31.3943256649285,-31.4333632514077,-31.4747622290104,-31.5007059485027,-31.527458950491,-31.5643611199651
0.109379096155068,-31.635210851671,-31.6746231887359,-31.7163055957534,-31.742376387416,-31.7692248135842,-31.8062058848953
0.110155033553919,-31.8829690887895,-31.9226631156303,-31.9645372885315,-31.9906808895546,-32.017571064915,-32.0545604311525
0.110936475467509,-32.1379435267507,-32.1778243479576,-32.2197969270701,-32.2459581160599,-32.2728354468503,-32.3097613318445
0.111723460944971,-32.4004942101408,-32.44046510881,-32.482441044042,-32.5085636409175,-32.5353726118747,-32.5721620625521
0.112516029312452,-32.6709976551466,-32.7109601075245,-32.7528426649623,-32.7788695310975,-32.8055537027897,-32.8421325813438
0.113314220175082,-32.949845825217,-32.9896995169055,-33.0313902863018,-33.0572633249219,-33.0837653311456,-33.1200583070269
0.114118073418949,-33.2374442640604,-33.2770871078032,-33.318486010977,-33.3441461678166,-33.3704077130658,-33.4063382547965
0.114927629213093,-33.53420905902,-33.5735372140963,-33.6145425142656,-33.6399297785027,-33.6658916355187,-33.7013820023417
0.115742928011515,-33.8405621913766,-33.8794700846255,-33.9199783966989,-33.9450318021772,-33.970633809593,-34.0056050429671
0.116564010555197,-34.1569246727028,-34.1953050212056,-34.2352113230616,-34.259868949818,-34.2850500099114,-34.3194219248685
0.117390917874138,-34.4837066541918,-34.5214504896421,-34.5606481344281,-34.5848471105451,-34.6095451871178,-34.643236363501
0.118223691289406,-34.8212934110818,-34.8582901058718,-34.8966708353588,-34.9203473391621,-34.9444994555657,-34.9774272291732
0.119062372415199,-35.1700257247497,-35.2061630198059,-35.243616978838,-35.2667062414653,-35.2902484787974,-35.3223289324578
0.11990700316093,-35.5301726849381,-35.5653367193411,-35.6017524714236,-35.6241887797908,-35.6470562752875,-35.6782042299001
0.120757625733316,-35.9018942871393,-35.9359696295614,-35.9712341736342,-35.9929508738308,-36.0150778194864,-36.0452068250605
0.12161428263849,-36.2851903851823,-36.3180600671833,-36.352058855632,-36.372988356777,-36.3943079982234,-36.4233303249611
0.122477016684124,-36.6798315795681,-36.7113771307864,-36.7439940887463,-36.7640678673442,-36.7845125030273,-36.8123391324934
0.123345870981568,-37.0852665380888,-37.1153680233716,-37.1464855693838,-37.1656341742191,-37.1851351549135,-37.2116757713461
0.124220888948005,-37.5004992377539,-37.5290352962678,-37.5585343643534,-37.5766874219687,-37.5951751506745,-37.6203381324932
0.125102114308623,-37.9239291004115,-37.9507769867808,-37.978537050001,-37.9956232708042,-38.0130272030763,-38.0367196146522
0.125989591098792,-38.3531477972516,-38.3781834247689,-38.404082520344,-38.4200297053987,-38.4362783501609,-38.4584059339174
0.126883363666275,-38.7846901138734,-38.807788099833,-38.8317028559,-38.8464379044512,-38.8614588253527,-38.8819259942756
0.127783476673436,-39.2137451122236,-39.2347788254258,-39.2565844895148,-39.270033407311,-39.2837532246888,-39.3024630553274
0.128689975099474,-39.6338512355508,-39.6526928460297,-39.6722633153483,-39.6843512238218,-39.6966956173352,-39.713549843387
0.129602904242674,-40.0366283592021,-40.0531488902281,-40.0703567438446,-40.0810078902171,-40.0919016022269,-40.1068006088047
0.130522309722667,-40.4116416366549,-40.4257110190662,-40.4404275520873,-40.4495653204727,-40.4589321602431,-40.4717749789306
0.131448237482708,-40.7465380097682,-40.7580251386843,-40.770120398529,-40.7776673221082,-40.7854301709131,-40.7961144757259
0.132380733791977,-41.0276211620509,-41.0363939560233,-41.0457367808974,-41.0516145552442,-41.0576953724671,-41.0661174768425
0.133319845247889,-41.2409896910669,-41.2469151537201,-41.2533732134008,-41.2575027110449,-41.261822541365,-41.267877396315
0.13426561877842,-41.3742113093107,-41.377155593529,-41.3805954325705,-41.3828967188845,-41.3853757006499,-41.3889568942213
0.135218101644454,-41.4182497946775,-41.4180782693885,-41.4183653528662,-41.4187577033707,-41.4193150782625,-41.420314836457
0.136177341442146,-41.3691143702234,-41.365691689831,-41.3626904517407,-41.3610923709257,-41.3596464950252,-41.357955684345
0.137143386105298,-41.2286542834291,-41.221844459945,-41.2154183543804,-41.2117475961436,-41.2082159525208,-41.2037240843144
0.138116283907756,-41.0041871630078,-40.9938536409313,-40.9838651961645,-40.9780387859731,-40.9723379989194,-40.9649332357154
0.139096083465822,-40.7071093115925,-40.6931150455842,-40.6794259211776,-40.671360180063,-40.6634060311006,-40.6529751951284
0.14008283374068,-40.3510016559503,-40.3332091913433,-40.3156802384258,-40.3052908089241,-40.2949982547285,-40.2814268388384
0.14107658404085,-39.9498125303946,-39.928084086586,-39.9065754114252,-39.8937772855826,-39.8810604779622,-39.8642326591691
0.142077384024644,-39.5165037107641,-39.4907012675212,-39.4650722985266,-39.4497798480907,-39.4345521561741,-39.4143508120643
0.143085283702653,-39.0622739528933,-39.0322593396075,-39.0023688978987,-38.9844959068229,-38.9666699416105,-38.9429766698632
0.144100333440243,-38.5962776557665,-38.5619126436809,-38.5276190173552,-38.5070787167452,-38.4865663581901,-38.459261499481
0.145122583960074,-38.1256776873043,-38.0868240847366,-38.0479851069689,-38.0246902126058,-38.0014026393935,-37.9703653039625
0.146152086344632,-37.6558776787562,-37.6123974293323,-37.5688705604411,-37.5427333130171,-37.5165810352221,-37.4816891334025
0.147188892038785,-37.1908213047137,-37.1425765886181,-37.0942190022296,-37.0651512104355,-37.0360441052392,-36.9971743822615
0.14823305285235,-36.73329118261,-36.6801445208563,-36.6268131942947,-36.5947262809017,-36.5625736315626,-36.5196017069635
0.149284620962685,-36.2851742994375,-36.2269886611517,-36.1685404701825,-36.1333455212635,-36.0980560595368,-36.0508564715186
0.150343648917295,-35.8476824172543,-35.7843213299544,-35.7206131480043,-35.6822209654393,-35.643702917651,-35.5921491727556
0.151410189636458,-35.4215275310665,-35.3528551939154,-35.2837439958866,-35.2420651533024,-35.2002262902863,-35.1441909187652
0.152484296415869,-35.007057687723,-34.9329390877212,-34.858282058513,-34.8132269608048,-34.7679746519203,-34.7073292691976
0.153566022929304,-34.6043601102792,-34.5246611413521,-34.4443157891967,-34.3957947357825,-34.3470360072332,-34.2816513818795
0.154655423231302,-34.2133384226238,-34.1279260075506,-34.0417502822635,-33.9896735342199,-33.9373151319013,-33.8670612605512
0.155752551759866,-33.8337698793055,-33.7425120944237,-33.6503645106594,-33.59464236189,-33.5385908189966,-33.4633370086624
0.156857463339183,-33.4653474194807,-33.3681136220889,-33.269853387686,-33.2103962402683,-33.1505579498968,-33.0701729081476
0.157970213182363,-33.1077103335903,-33.0043712919612,-32.8998584414475,-32.8365768853069,-32.7728581782943,-32.6872101117875
0.1590908568942,-32.7604664524216,-32.6508944783226,-32.5399900116441,-32.4727949086968,-32.4051021369358,-32.3140588588041
0.16021945047395,-32.4232080597127,-32.307277143322,-32.1898431698438,-32.1186457427485,-32.0468853682249,-31.95031441484
0.161356050318126,-32.0955231772473,-31.9731091243361,-31.8490090121516,-31.7737209378073,-31.6977996276036,-31.595568385251
0.162500713223323,-31.7770034499045,-31.6479840211471,-31.5170825517183,-31.437616059636,-31.357440787148,-31.249416629163
0.163653496389049,-31.4672495407098,-31.3315045929665,-31.1936681211001,-31.1099360967739,-31.0254142493835,-30.9114646843115
0.164814457420588,-31.1658747088827,-31.0232863382886,-30.8783829574398,-30.7902990508313,-30.7013385442784,-30.5813313756344
0.165983654331875,-30.8725070677905,-30.7229597544693,-30.5708594673437,-30.478338206589,-30.384847606279,-30.2586511044897
0.1671611455484,-30.5867908893078,-30.4301716435152,-30.2707465379228,-30.1737034483569,-30.0755920978391,-29.9430751849595
0.168346989910122,-30.3083872246579,-30.1445857341468,-29.9777101640408,-29.8760618926273,-29.7732400494664,-29.6342724972677
0.169541246674413,-30.0369740405629,-29.865882818948,-29.6914335905619,-29.585098035799,-29.4774770150587,-29.331929657085
0.170743975519017,-29.7722460168793,-29.5937605527664,-29.4116171157378,-29.3005135631002,-29.1880058886431,-29.0357508468346
0.171955236545035,-29.5139141129779,-29.3279330196093,-29.1379776629584,-29.0220269259185,-28.9045464897146,-28.7454574161872
0.173175090279924,-29.2617049813426,-29.0681301464991,-28.870248199304,-28.7493727659576,-28.6268349955771,-28.4607873301415
0.174403597680525,-29.0153602855679,-28.8140970214532,-28.608177058042,-28.4823012433449,-28.3546232777948,-28.1814945217803
0.175640820136108,-28.7746359641733,-28.5655931569993,-28.3515272064473,-28.2205773100515,-28.0876781840915,-27.9073481910218
0.17688681947144,-28.5393014699887,-28.3223917289647,-28.1000754886675,-27.9639799583189,-27.8257807953712,-27.6381320790118
0.178141657949873,-28.3091390062408,-28.0842788116648,-27.8536118647213,-27.7123014651623,-27.5687256789012,-27.3736437391658
0.179405398276458,-28.0839427740977,-27.8510526242353,-27.6119386603558,-27.4653466476458,-27.3163201523237,-27.1136938194869
0.180678103601076,-27.8635182417355,-27.6225227981664,-27.3748698377866,-27.2229321389319,-27.0683835684652,-26.8581053660782
0.181959837521593,-27.6476814415398,-27.3985096726444,-27.142230293903,-26.9848856916534,-26.8247466274544,-26.6067131543081
0.183250664087042,-27.4362582995356,-27.17884362179,-26.9138551899955,-26.7510455126397,-26.5852507201414,-26.3593630515493
0.184550647800821,-27.2290839993068,-26.9633644160482,-26.6895893152375,-26.5212596311949,-26.3497473049702,-26.1159114135715
0.185859853623913,-27.0260023813502,-26.7519206186764,-26.4692864848352,-26.2953853018101,-26.1180973191409,-25.8762245153357
0.187178346978139,-26.826865377876,-26.5443690173368,-26.2528089728303,-26.0732884412593,-25.890170623959,-25.6401780159881
0.188506193749422,-26.6315324824124,-26.340574090157,-26.0400269788887,-25.8548430993789,-25.6658454836165,-25.4076564571902
0.189843460291082,-26.4398702531342,-26.1404075051769,-25.8308181279729,-25.6399309623882,-25.445008076205,-25.1785527934606
0.19119021342715,-26.2517518485474,-25.9437476518212,-25.6250670015097,-25.4284408873312,-25.227552035476,-24.9527679529085
0.192546520455707,-26.0670565939872,-25.75047920286,-25.4226646984977,-25.2202684660396,-25.0133780216865,-24.7302104265495
0.19391244915225,-25.8856695773002,-25.5604927052371,-25.22350842491,-25.0153156169403,-24.8023933197805,-24.5107958842878
0.195288067773076,-25.7074812720444,-25.3736841981102,-25.0275011097207,-24.8134902029938,-24.5945114631232,-24.2944468156086
0.196673445058692,-25.5323871865556,-25.1899548564636,-24.8345510458996,-24.6147056740707,-24.3896518810172,-24.0810921930181
0.198068650237253,-25.360287537266,-25.0092106586928,-24.6445715547592,-24.4188807321126,-24.1877395682738,-23.8706671562986
0.199473753028019,-25.1910869447188,-24.8313620766231,-24.4574806721061,-24.2259390174925,-23.98870477517,-23.6631127156931
0.20088882364484,-25.0246941507948,-24.6563237864947,-24.2732008547218,-24.0358088150619,-23.7924827162004,-23.4583754721977
0.202313932799666,-24.8610217557446,-24.4840143995274,-24.0916587057808,-23.8484227784588,-23.5990132961135,-23.2564073532085
0.203749151706077,-24.6999859736998,-24.3143562107634,-23.9127847179002,-23.6637176713368,-23.4082408518108,-23.0571653618479
0.205194552082842,-24.5415064054204,-24.1472749649651,-23.7365130326038,-23.4816341242655,-23.2201139087751,-22.8606113383732
0.206650206157509,-24.3855058271153,-23.9826996384318,-23.562781215065,-23.3021164061392,-23.0345849507812,-22.6667117321522
0.208116186670006,-24.2319099942486,-23.8205622356758,-23.3915300430796,-23.1251122090163,-22.8516102017331,-22.4754373827693
0.20959256687628,-24.0806474593226,-23.660797599973,-23.222703309296,-22.950572445394,-22.6711494185498,-22.2867633089097
0.211079420551957,-23.931649402694,-23.5033432368776,-23.0562476358063,-22.778451057,-22.4931656941095,-22.1006685037465
0.21257682199603,-23.7848494755485,-23.3481391498523,-22.8921123002701,-22.6087048342581,-22.3176252693334,-21.9171357356383
0.214084846034569,-23.64018365422,-23.1951276872332,-22.7302490728118,-22.4412932456524,-22.14449735357,-21.7361513530257
0.215603568024463,-23.4975901050957,-23.0442533997995,-22.5706120629878,-22.2761782762794,-21.9737539525073,-21.5577050924938
0.217133063857183,-23.3570090594022,-22.895462908276,-22.4131575761811,-22.1133242749393,-21.8053697029098,-21.3817898890519
0.218673409962576,-23.2183826972169,-22.7487047801415,-22.2578439788268,-21.9526978091712,-21.6393217135399,-21.2084016877645
0.220224683312683,-23.0816550400898,-22.6039294151618,-22.1046315719242,-21.7942675276908,-21.4755894116839,-21.0375392559516
0.221786961425588,-22.9467718517069,-22.4610889391053,-21.9534824723282,-21.6380040297338,-21.3141543947618,-20.8692039952646
0.223360322369288,-22.813680546058,-22.3201371051353,-21.804360501357,-21.4838797408557,-21.1550002865513,-20.7033997530324
0.224944844765596,-22.6823301026091,-22.1810292024083,-21.6572310802832,-21.3318687947757,-20.9981125976127,-20.5401326323669
0.226540607794071,-22.5526709880115,-22.0437219714335,-21.5120611323093,-21.1819469208877,-20.8434785895463,-20.3794108006088
0.228147691195973,-22.4246550839042,-21.9081735257807,-21.3688189906567,-21.0340913371015,-20.6910871427636,-20.2212442957977
0.229766175278246,-22.2982356203969,-21.7743432797423,-21.2274743124219,-20.8882806476968,-20.5409286274984,-20.0656448309455
0.231396140917535,-22.1733671148423,-21.6421918815838,-21.0879979978747,-20.7444947459108,-20.3929947778218,-19.9126255960024
0.233037669564226,-22.0500053155285,-21.51168115203,-20.9503621148978,-20.6027147209964,-20.2472785684715,-19.7622010575028
0.234690843246513,-21.9281071499444,-21.382774027659,-20.8145398282773,-20.4629227695157,-20.1037740943383,-19.6143867559939
0.236355744574501,-21.8076306772873,-21.2554345088872,-20.6805053335774,-20.3251021106504,-19.9624764524924,-19.4691991014508
0.238032456744335,-21.6885350449027,-21.1296276122458,-20.5482337953402,-20.1892369053296,-19.8233816266622,-19.326655166993
0.23972106354235,-21.5707804483597,-21.0053193266637,-20.4177012893662,-20.0553121789919,-19.686486374115,-19.1867724813238
0.241421649349268,-21.4543280948815,-20.8824765734826,-20.2888847488427,-19.9233137478117,-19.5517881149141,-19.0495688204179
0.243134299144405,-21.3391401698676,-20.7610671699422,-20.1617619140953,-19.7932281482332,-19.4192848235567,-18.9150619990804
0.244859098509926,-21.225179806254,-20.6410597958864,-20.0363112857455,-19.6650425696668,-19.2889749230226,-18.7832696630998
0.246596133635115,-21.1124110564736,-20.5224239634478,-19.9125120810688,-19.5387447902117,-19.160857181288,-18.6542090828022
0.248345491320684,-21.0007988667907,-20.4051299894827,-19.7903441933497,-19.4143231152781,-19.0349306103768,-18.5278969488924
0.250107258983113,-20.8903090537965,-20.2891489705331,-19.6697881540408,-19.2917663189911,-18.9111943680439,-18.4043491715427
0.251881524659014,-20.7809082828618,-20.1744527601052,-19.5508250975367,-19.1710635882626,-18.7896476622018,-18.2835806837416
0.253668377009534,-20.6725640483573,-20.0610139480614,-19.4334367283785,-19.0522044694278,-18.6702896582137,-18.1656052499637
0.255467905324784,-20.5652446554613,-19.9488058419303,-19.3176052907146,-18.9351788173451,-18.5531193891897,-18.0504352812506
0.257280199528299,-20.4589192033857,-19.8378024499516,-19.203313539842,-18.8199767468666,-18.4381356694335,-17.9380816578094
0.259105350181535,-20.3535575698612,-19.7279784656748,-19.0905447156653,-18.7065885865882,-18.3253370111921,-17.8285535602326
0.260943448488392,-20.2491303967345,-19.619309253948,-18.9792825179099,-18.5950048347956,-18.2147215448661,-17.7218583104258
0.262794586299772,-20.1456090765372,-19.5117708381327,-18.8695110829355,-18.4852161175255,-18.1062869428414,-17.6180012232931
0.264658856118169,-20.0429657399005,-19.4053398883948,-18.7612149620003,-18.3772131486655,-18.0000303471009,-17.5169854701793
0.266536351102293,-19.9411732436935,-19.2999937109289,-18.6543791008322,-18.2709866920217,-17.8959483007745,-17.4188119549961
0.268427165071722,-19.8402051597784,-19.1957102379797,-18.5489888203713,-18.1665275252835,-17.794036683777,-17.3234792038748
0.270331392511591,-19.7400357642801,-19.0924680185363,-18.4450297985516,-18.0638264058254,-17.6942906526799,-17.2309832690878
0.272249128577318,-19.6406400272785,-18.9902462095795,-18.3424880529997,-17.9628740382818,-17.5967045849501,-17.141317647865
0.274180469099351,-19.5419936028416,-18.8890245677733,-18.2413499245336,-17.8636610438412,-17.5012720276783,-17.054473216608
0.276125510587964,-19.4440728193224,-18.7887834414996,-18.1416020613523,-17.7661779312069,-17.4079856509054,-16.9704381808656
0.278084350238076,-19.3468546698545,-18.6895037631419,-18.0432314038148,-17.6704150691757,-17.31683720564,-16.8891980412946
0.280057085934108,-19.2503168029843,-18.5911670415335,-17.9462251697134,-17.5763626607907,-17.2278174866413,-16.8107355756796
0.282043816254876,-19.1544375133914,-18.4937553544919,-17.8505708399564,-17.4840107190266,-17.1409163000244,-16.7350308369361
0.284044640478514,-19.0591957326473,-18.3972513413697,-17.7562561445811,-17.3933490439721,-17.056122435725,-16.662061166871
0.28605965858744,-18.9645710199775,-18.30163819556,-17.6632690490254,-17.3043672014742,-16.9734236448357,-16.5918012253285
0.288088971273346,-18.870543552992,-18.2068996568991,-17.5715977405971,-17.2170545032155,-16.8928066218113,-16.5242230342067
0.290132679942236,-18.7770941183579,-18.1130200039198,-17.4812306150839,-17.131399988197,-16.8142569915081,-16.4592960356991
0.292190886719487,-18.6842041023936,-18.0199840459113,-17.3921562634587,-17.0473924056023,-16.7377593010102,-16.3969871639905
0.294263694454958,-18.5918554815656,-17.927777114751,-17.3043634586379,-16.9650201990212,-16.6632970161627,-16.3372609295255
0.296351206728124,-18.5000308128784,-17.8363850564765,-17.2178411422623,-16.8842714920144,-16.5908525227171,-16.2800795148724
0.298453527853259,-18.408713224148,-17.7457942225739,-17.1325784114731,-16.8051340749993,-16.5204071319665,-16.225402881122
0.300570762884639,-18.3178864041547,-17.6559914609629,-17.0485645056648,-16.7275953934436,-16.4519410907294,-16.1731888836924
0.302703017621803,-18.2275345926751,-17.5669641066619,-16.9657887932011,-16.6516425373484,-16.3854335955183,-16.1233933963661
0.304850398614828,-18.1376425703944,-17.4786999721237,-16.8842407580876,-16.5772622320073,-16.3208628107132,-16.075970442345
0.307013013169665,-18.0481956487039,-17.3911873372341,-16.8039099865994,-16.5044408300263,-16.2582058905359,-16.0308723310994
0.30919096935349,-17.9591796593896,-17.304414938969,-16.7247861538655,-16.4331643045891,-16.1974390046108,-15.9880497997802
0.311384376000115,-17.8705809442208,-17.2183719607108,-16.6468590104185,-16.3634182439496,-16.1385373668775,-15.9474521579806
0.313593342715416,-17.7823863444476,-17.1330480212238,-16.5701183687209,-16.2951878471354,-16.0814752676108,-15.9090274346606
0.315817979882819,-17.6945831902184,-17.0484331632938,-16.4945540896815,-16.2284579208414,-16.0262261082893,-15.8727225260883
0.31805839866881,-17.6071592899284,-16.9645178420375,-16.4201560691786,-16.1632128774897,-15.9727624390465,-15.8384833437054
0.320314711028494,-17.5201029195102,-16.881292912888,-16.3469142246118,-16.099436734432,-15.9210559984292,-15.8062549608829
0.322587029711185,-17.4334028116786,-16.7987496192649,-16.2748184814985,-16.0371131142634,-15.8710777551826,-15.7759817576075
0.324875468266046,-17.3470481451404,-16.7168795799357,-16.2038587601405,-15.9762252462171,-15.8227979517796,-15.7476075622117
0.327180141047757,-17.2610285337799,-16.63567477608,-16.1340249623803,-15.916755968602,-15.7761861494067,-15.721075789343
0.329501163222235,-17.17533401583,-16.5551275380615,-16.0653069584688,-15.8586877322418,-15.7312112741226,-15.696329573454
0.331838650772383,-17.0899550430365,-16.4752305319175,-15.9976945740647,-15.8020026048713,-15.6878416639064,-15.6733118971764
0.334192720503892,-17.0048824698236,-16.3959767455713,-15.9311775773852,-15.7466822764393,-15.6460451163144,-15.6519657140343
0.336563490051073,-16.9201075424657,-16.3173594747742,-15.8657456665244,-15.6927080652612,-15.6057889364738,-15.6322340650311
0.338951077882738,-16.8356218882689,-16.2393723087799,-15.8013884569545,-15.640060924964,-15.567039985144,-15.6140601887331
0.341355603308118,-16.7514175047623,-16.1620091157521,-15.7380954692204,-15.588721452157,-15.529764726588,-15.5973876245475
0.343777186482828,-16.6674867488998,-16.085264027908,-15.6758561168371,-15.5386698947579,-15.4939292760043,-15.582160308972
0.346215948414866,-16.5838223262674,-16.0091314263906,-15.6146596943927,-15.4898861608996,-15.4594994462795,-15.5683226646627
0.348672010970665,-16.5004172802879,-15.9336059258668,-15.5544953658585,-15.4423498283395,-15.4264407938352,-15.5558196822332
0.351145496881182,-16.4172649814153,-15.8586823588403,-15.4953521530997,-15.3960401542838,-15.3947186633519,-15.5445969947568
0.353636529748027,-16.3343591163039,-15.784355759668,-15.4372189245782,-15.3509360855406,-15.3642982311677,-15.5346009450014
0.356145234049645,-16.2516936769339,-15.7106213482614,-15.3800843842314,-15.3070162689067,-15.3351445471613,-15.5257786454698
0.358671735147531,-16.1692629496747,-15.637474513455,-15.323937060507,-15.2642590616926,-15.307222574942,-15.5180780313666
0.361216159292499,-16.087061504258,-15.5649107960131,-15.268765295526,-15.2226425422818,-15.2804972301805,-15.5114479066446
0.363778633630986,-16.0050841826311,-15.4929258712492,-15.2145572343417,-15.1821445206225,-15.254933416933,-15.5058379833158
0.36635928621141,-15.9233260876562,-15.421515531219,-15.1613008142549,-15.1427425485409,-15.230496061816,-15.5011989142395
0.368958245990568,-15.8417825716131,-15.3506756664497,-15.1089837541394,-15.1044139297667,-15.2071501459074,-15.497482319616
0.371575642840078,-15.7604492244616,-15.2804022471583,-15.0575935437248,-15.0671357295552,-15.1848607342599,-15.4946408074334
0.374211607552867,-15.6793218618082,-15.2106913039062,-15.0071174327771,-15.0308847837902,-15.1635930029222,-15.4926279881224
0.376866271849715,-15.5983965125213,-15.1415389076326,-14.95754242011,-14.995637707447,-15.143312263376,-15.4913984836834
0.379539768385827,-15.5176694059259,-15.0729411490004,-14.9088552423527,-14.9613709022954,-15.1239839843074,-15.4909079315498
0.382232230757469,-15.4371369585058,-15.004894116982,-14.861042362393,-14.9280605637175,-15.1055738106359,-15.4911129834533
0.38494379350864,-15.3567957600308,-14.9373938766039,-14.8140899574064,-14.8956826865156,-15.0880475797388,-15.491971299551
0.387674592137798,-15.276642559018,-14.8704364457633,-14.7679839063745,-14.8642130695826,-15.0713713348115,-15.4934415380706
0.39042476310463,-15.196674247426,-14.8040177710165,-14.7227097769892,-14.8336273193038,-15.0555113353106,-15.4954833407163
0.393194443836868,-15.1168878444731,-14.7381337022354,-14.6782528118285,-14.8039008515621,-15.0404340644353,-15.498057314075
0.395983772737161,-15.0372804794553,-14.672779966014,-14.634597913687,-14.7750088922101,-15.0261062336039,-15.5011250072419
0.39879288918999,-14.9578493734324,-14.6079521377001,-14.5917296299298,-14.7469264758769,-15.0124947838869,-15.5046488858774
0.401621933568631,-14.8785918196323,-14.5436456119133,-14.5496321357348,-14.719628442972,-14.9995668843605,-15.5085923028898
0.404471047242169,-14.7995051624164,-14.4798555714022,-14.5082892160797,-14.6930894347469,-14.9872899273475,-15.5129194659233
0.407340372582566,-14.7205867746266,-14.416576954079,-14.4676842463184,-14.6672838862758,-14.9756315205093,-15.5175954018162
0.410230052971774,-14.6418340331229,-14.3538044180588,-14.4278001711874,-14.6421860172102,-14.9645594757587,-15.5225859181761
0.413140232808898,-14.5632442923024,-14.2915323045158,-14.3886194820703,-14.6177698201634,-14.9540417949563,-15.527857562206
0.416071057517413,-14.4848148553688,-14.2297545981555,-14.3501241923422,-14.5940090465771,-14.9440466523571,-15.5333775768946
0.419022673552432,-14.4065429431048,-14.1684648850863,-14.3122958106054,-14.570877189919,-14.9345423737675,-15.5391138546734
0.421995228408021,-14.3284256598748,-14.1076563078594,-14.2751153116198,-14.5483474660583,-14.9254974123735,-15.545034888624
0.424988870624575,-14.2504599565638,-14.0473215174266,-14.2385631047206,-14.5263927906634,-14.9168803211971,-15.5511097213068
0.428003749796235,-14.1726425901315,-13.9874526217516,-14.2026189995095,-14.5049857534615,-14.9086597221327,-15.5573078912659
0.431040016578367,-14.0949700794341,-13.9280411307886,-14.1672621685926,-14.4840985891987,-14.9008042715148,-15.5635993772568
0.434097822695089,-14.0174386569376,-13.8690778975266,-14.1324711071328,-14.4637031451341,-14.8932826221641,-15.5699545402246
0.43717732094685,-13.9400442159138,-13.8105530547735,-14.0982235889716,-14.4437708449011,-14.886063381853,-15.5763440630576
0.440278665218073,-13.8627822526786,-13.7524559473372,-14.0644966190692,-14.4242726485637,-14.8791150681333,-15.5827388881264
0.443402010484836,-13.7856478033957,-13.6947750592365,-14.0312663820004,-14.4051790086943,-14.8724060594623,-15.5891101526144
0.446547512822623,-13.7086353749309,-13.6374979355536,-13.9985081862376,-14.3864598222994,-14.8659045425647,-15.5954291216385
0.449715329414118,-13.6317388692024,-13.5806110985156,-13.9661964039414,-14.3680843784156,-14.8595784559648,-15.6016671191581
0.452905618557066,-13.5549515004309,-13.5240999573688,-13.9343044059742,-14.3500213011998,-14.8533954296274,-15.6077954566656
0.456118539672174,-13.4782657046454,-13.4679487115855,-13.902804491844,-14.3322384883391,-14.8473227206438,-15.6137853596592
0.459354253311086,-13.4016730407563,-13.412140246916,-13.8716678142806,-14.3147030446063,-14.8413271449082,-15.6196078918985
0.462612921164401,-13.3251640824549,-13.3566560237746,-13.8408642981403,-14.2973812103937,-14.8353750047344,-15.6252338774559
0.465894706069756,-13.2487283001465,-13.3014759574199,-13.8103625533359,-14.2802382850621,-14.8294320123724,-15.6306338205891
0.469199772019959,-13.1723539320679,-13.2465782893645,-13.7801297814827,-14.2632385449539,-14.8234632093988,-15.6357778234747
0.472528284171187,-13.096027843683,-13.1919394494216,-13.7501316759563,-14.2463451559279,-14.8174328819723,-15.6406355018705
0.475880408851239,-13.0197353743873,-13.137533907769,-13.7203323150598,-14.2295200802928,-14.8113044719669,-15.6451758987967
0.479256313567845,-12.9434601704889,-13.083334016382,-13.6906940480063,-14.2127239780359,-14.805040484023,-15.6493673963656
0.48265616701704,-12.8671840033675,-13.0293098391624,-13.6611773734296,-14.1959161022671,-14.7986023885917,-15.6531776259295
0.48608013909159,-12.7908865716376,-12.9754289700609,-13.6317408101558,-14.179054188832,-14.791950521086,-15.6565733767672
0.489528400889484,-12.7145452860755,-12.9216563384624,-13.6023407599832,-14.1620943400852,-14.785043977305,-15.6595205035901
0.493001124722485,-12.6381350359824,-12.8679540010788,-13.5729313622443,-14.1449909028588,-14.7778405053507,-15.6619838332179
0.496498484124736,-12.5616279355816,-12.8142809195621,-13.5434643399551,-14.1276963407175,-14.7702963943303,-15.6639270708574
0.500020653861436,-12.484993048951,-12.7605927230255,-13.5138888373928,-14.1101611006538,-14.762366360213,-15.6653127065097
0.503567809937574,-12.4081960919023,-12.7068414546265,-13.4841512489883,-14.09233347445,-14.7540034293048,-15.6661019221435
0.507140129606718,-12.3311991091123,-12.6529753013369,-13.4541950394743,-14.0741594550248,-14.7451588199123,-15.6662545003928
0.510737791379878,-12.2539601246951,-12.5989383059879,-13.4239605552886,-14.0555825881753,-14.7357818228888,-15.6657287356828
0.514360975034424,-12.1764327642783,-12.5446700606361,-13.3933848273052,-14.0365438202444,-14.7258196818947,-15.6644813488455
0.51800986162307,-12.0985658464982,-12.4901053802544,-13.3624013650491,-14.0169813423726,-14.7152174743695,-15.6624674064709
0.521684633482924,-12.0203029416614,-12.435173955689,-13.3309399426361,-13.9968304321373,-14.7039179943851,-15.65964024644
0.525385474244592,-11.9415818951213,-12.3797999847579,-13.298926376789,-13.9760232935546,-14.6918616387607,-15.6559514113194
0.529112568841363,-11.862334312684,-12.3239017802761,-13.2662822973887,-13.9544888965997,-14.6789862980437,-15.6513505915465
0.532866103518446,-11.7824850050739,-12.2673913536832,-13.2329249111466,-13.932152817612,-14.6652272542164,-15.6457855806217
0.536646265842275,-11.7019513881433,-12.2101739728042,-13.1987667591168,-13.9089370821825,-14.6505170872733,-15.6392022448347
0.540453244709884,-11.6206428350909,-12.1521476920946,-13.1637154689132,-13.8847600123752,-14.6347855931252,-15.6315445104006
0.544287230358349,-11.5384599764228,-12.0932028534814,-13.1276735026479,-13.8595360804169,-14.6179597156388,-15.6227543712585
0.54814841437429,-11.4552939427481,-12.0332215556174,-13.0905379017686,-13.8331757712986,-14.599963495999,-15.6127719212059
0.552036989703443,-11.3710255446805,-11.9720770889767,-13.0522000301422,-13.8055854570721,-14.5807180430097,-15.6015354144985
0.55595315066031,-11.2855243831115,-11.9096333337343,-13.0125453168995,-13.7766672859982,-14.56014152841,-15.5889813595437
0.559897092937861,-11.1986478818453,-11.845744116753,-12.9714530007361,-13.746319090111,-14.5381492117999,-15.5750446508636
0.563869013617314,-11.1102402330015,-11.7802525232221,-12.9287958775404,-13.7144343152149,-14.5146535003346,-15.559658745101
0.56786911117799,-11.0201312435976,-11.7129901575121,-12.8844400534018,-13.6809019778299,-14.4895640489786,-15.5427558874962
0.57189758550722,-10.9281350692343,-11.6437763465919,-12.8382447052416,-13.6456066541597,-14.4627879078084,-15.5242673959832
0.575954637910344,-10.8340488176793,-11.5724172778314,-12.7900618515043,-13.6084285067914,-14.4342297236515,-15.5041240108562
0.580040471120765,-10.7376510012385,-11.4987050611377,-12.7397361355738,-13.569243355563,-14.4037920042419,-15.4822563188457
0.584155289310079,-10.6386998118996,-11.4224167030564,-12.6871046248348,-13.5279227998914,-14.371375454121,-15.4585952614568
0.588299298098281,-10.5369311870887,-11.3433129776272,-12.6319966286347,-13.4843344008772,-14.3368793927254,-15.4330727385797
0.592472704564036,-10.4320566261686,-11.2611371753121,-12.5742335388472,-13.4383419327565,-14.3002022665646,-15.4056223197243
0.596675717255033,-10.3237607081095,-11.1756137070868,-12.5136286973662,-13.3898057148345,-14.2612422691486,-15.3761800768292
0.600908546198397,-10.2116982485462,-11.0864465356499,-12.4499872957713,-13.3385830370314,-14.2198980845065,-15.3446855545061
0.605171402911195,-10.0954910189945,-10.993317399507,-12.3831063137438,-13.2845286947526,-14.1760697728534,-15.3110828959241
0.609464500410995,-9.97472393141272,-10.8958837882068,-12.3127745047859,-13.2274956521756,-14.12965982042,-15.2753221454425
0.61378805322652,-9.84894056634247,-10.7937766180351,-12.2387724407,-13.1673358575353,-14.0805743798812,-15.2373607527509
0.61814227740836,-9.71763789088645,-10.6865975467496,-12.1608726305398,-13.1039012399683,-14.0287247335506,-15.1971653079018
0.622527390539775,-9.58025997157529,-10.5739158531832,-12.0788397359482,-13.0370449255113,-13.9740290189641,-15.1547135425561
0.626943611747564,-9.43619043366371,-10.4552647924722,-11.9924309137864,-12.9666227206669,-13.9164142662431,-15.109996640386
0.631391161713014,-9.28474334836497,-10.3301373200292,-11.9013963299305,-12.8924949265647,-13.8558188094587,-15.0630219094574
0.635870262682932,-9.12515213704804,-10.1979810569797,-11.8054799067578,-12.8145285665245,-13.7921951511276,-15.0138158822188
0.640381138480747,-8.95655595807187,-10.0581923466892,-11.7044203935754,-12.7326001366418,-13.725513381289,-14.96242792537
0.644924014517694,-8.77798287564008,-9.91010922666709,-11.5979528875111,-12.646599025407,-13.655765282125,-14.9089344635547
0.649499117804082,-8.58832888322785,-9.75300311387851,-11.485810987132,-12.5564317978436,-13.5829692881427,-14.853443949046
0.654106676960635,-8.38633154077326,-9.58606897722636,-11.3677298394389,-12.4620276069864,-13.5071765236879,-14.796102746387
0.658746922229915,-8.17053654593919,-9.40841375449998,-11.2434504532456,-12.3633450873265,-13.4284782081733,-14.7371021489191
0.663420085487832,-7.93925493583594,-9.21904277358945,-11.1127258133684,-12.2603812101778,-13.3470148104439,-14.6766868067074
0.668126400255226,-7.69050771417546,-9.01684398012849,-10.9753295625244,-12.1531827522592,-13.2629874545421,-14.6151649270233
0.672866101709538,-7.42195337328249,-8.8005698946258,-10.8310683535501,-12.0418612632212,-13.1766722395205,-14.5529207150942
0.677639426696564,-7.13079179301453,-8.56881749291081,-10.6797994605745,-11.9266127386683,-13.0884383486623,-14.4904296618797
0.682446613742288,-6.81363495455976,-8.32000675615239,-10.5214559427262,-11.8077436437948,-12.9987711050614,-14.4282774670002
0.687287903064801,-6.46633013207741,-8.05235971559991,-10.3560826769858,-11.6857055304273,-12.9083015019481,-14.3671836212193
0.692163536586307,-6.08371353243109,-7.76388388075006,-10.1838880589416,-11.5611412998782,-12.8178442231423,-14.3080309800163
0.697073757945209,-5.65925958041113,-7.45236785334743,-10.0053183061102,-11.4349472490407,-12.7284468012756,-14.2519030574734
0.702018812508289,-5.18456909627111,-7.11540434316609,-9.82116434219117,-11.3083564654589,-12.6414533696838,-14.2001312815454
0.706998947382961,-4.64860036238957,-6.75046988173836,-9.63271548795669,-11.1830509619388,-12.5585874722738,-14.1543551044541
0.712014411429626,-4.03647356628218,-6.35511736681795,-9.44197988930881,-11.061312156198,-12.4820596055299,-14.1165986828829
0.717065455274107,-3.32753368104336,-5.92738875601287,-9.2519987428958,-10.9462217447248,-12.4147065252123,-14.0893688547043
0.722152331320169,-2.49204953643594,-5.46665205024385,-9.0672890176617,-10.8419271923136,-12.3601706942782,-14.0757803507583
0.727275293762135,-1.48522264675834,-4.97524454364736,-8.89445442086333,-10.7539867990752,-12.3231292152179,-14.0797155703857
0.732434598597586,-0.235392013574717,-4.46160581114193,-8.7429990940727,-10.6898063056095,-12.3095814908939,-14.1060277463137
0.737630503640158,1.38186469188695,-3.94598959676558,-8.62634687505467,-10.6591682426779,-12.3272025507885,-14.1607977898549
0.742863268532419,3.61011739215265,-3.4699695674748,-8.56298353570801,-10.6748309011647,-12.3857628636173,-14.2516563565796
0.748133154758848,7.02810954077593,-3.10918774135314,-8.57746785330047,-10.7531300191428,-12.4976039218365,-14.388183614957
0.753440425658898,13.6024015789294,-2.98143232775146,-8.70079865415877,-10.9144535578177,-12.6781418746206,-14.5824002936831
0.758785346440158,18.2074766866817,-3.2288104239464,-8.96939814883872,-11.1833992812795,-12.9463541855688,-14.8493669994102
0.764168184191607,7.39185962860255,-3.95718606771708,-9.42211413618794,-11.5884270083936,-13.3252036455714,-15.2079210332528
0.769589207896955,1.79836342852632,-5.17221001826227,-10.0955914114572,-12.1609869888813,-13.8420069947255,-15.6816171458556
0.775048688448088,-2.18001439321487,-6.78775823165495,-11.0200492690871,-12.9345418685154,-14.528924019811,-16.3000370805225
0.780546898658606,-5.47044146534878,-8.69834414919306,-12.2187666076303,-13.9445895562738,-15.4241138839393,-17.1008701848076
0.786084113277454,-8.45248674903398,-10.8390188018886,-13.7140818682777,-15.231595689506,-16.5748081676531,-18.1337173231471
0.791660609002648,-11.3514320878178,-13.2067689330321,-15.5412895550873,-16.8497526477089,-18.0449179342962,-19.4678748904174
0.797276664495109,-14.359960708132,-15.8695113763981,-17.7732204002404,-18.8870982194612,-19.933087363221,-21.2097869955807
0.802932560392582,-17.7197362457339,-18.9982778953243,-20.5693332165461,-21.5125551692641,-22.4176204161512,-23.5466900064001
0.808628579323661,-21.8686743287819,-22.9897321595053,-24.3093165946971,-25.1097977000618,-25.8889651576474,-26.8775547544166
0.814365005921913,-28.0075074144323,-29.01976518573,-30.1523025749522,-30.837951549398,-31.5100298969547,-32.3721221544433
0.820142126840103,-44.0643472952896,-45.0010847569325,-45.9966604258152,-46.5930580461787,-47.1780392437209,-47.9320846351593
0.825960230764513,-31.7392972668466,-32.6239818451068,-33.5212378166001,-34.0506281020955,-34.5678413940603,-35.2343640295268
0.831819608429372,-25.5928488012666,-26.4425481283785,-27.2713272133284,-27.7524439392633,-28.2194799898549,-28.8191058783401
0.837720552631386,-22.3141218887615,-23.1416470067035,-23.9251632232796,-24.3734992988452,-24.8057418214873,-25.357837891991
0.843663358244362,-20.1179203809382,-20.933209583611,-21.689740202341,-22.1180007460294,-22.5285603626782,-23.0504650365625
0.84964832223395,-18.4829299441422,-19.2939668567957,-20.0381378953017,-20.4567299814008,-20.8566048929664,-21.3633226511601
0.85567574367248,-17.1859882127231,-17.9994277539518,-18.7431793540073,-19.1606665213012,-19.5590063686741,-20.063212903536
0.861745923753906,-16.1114770991209,-16.9330847573388,-17.6863940992844,-18.1098875795285,-18.5142844661025,-19.0265094534487
0.867859165808858,-15.1920277670981,-16.0269978972296,-16.7984222076955,-17.2339037053996,-17.6506692269236,-18.1795601423917
0.8740157753198,-14.3850813832121,-15.2382765757592,-16.0353640601063,-16.4879453724683,-16.9223548514173,-17.4749602730831
0.880216059936292,-13.6620942104154,-14.5382334292566,-15.367837724183,-15.8419662541799,-16.298464287143,-16.8805020658339
0.88646032949037,-13.0030026811439,-13.9068170259314,-14.7753412815628,-15.2749609641224,-15.7573290984702,-16.3734229040007
0.89274889601202,-12.3931484809661,-13.3295179476263,-14.2431075311405,-14.771783720354,-15.2832740698627,-15.9371528182254
0.899082073744778,-11.8214598362422,-12.7955410709499,-13.7602386096192,-14.3212540110385,-14.864693559337,-15.5593542468347
0.905460179161426,-11.2793197928731,-12.2966728205074,-13.318545381319,-13.9149726010831,-14.4928428402649,-15.2306801839656
0.911883530979816,-10.7598314203164,-11.8265522352203,-12.9117974658137,-13.5465523687604,-14.1610483568615,-14.9439556782343
0.918352450178783,-10.2573229142786,-11.3801883815306,-12.5352240899468,-13.2111029643918,-13.8641751698105,-14.6936210119948
0.9248672600142,-9.76700328066629,-10.9536348437644,-12.185174512329,-12.9048770244219,-13.5982586121955,-14.4753431658027
0.931428286035115,-9.2847157298165,-10.5437688413241,-11.8588837337264,-12.6250227923191,-13.3602443653634,-14.2857391847002
0.938035856100033,-8.80675656792054,-10.1481434493107,-11.5543100811115,-12.3694089945331,-13.1478022572402,-14.1221761323331
0.944690300393293,-8.32973975395218,-9.7648939080105,-11.270023514869,-12.1365001791973,-12.9591915452277,-13.982624828517
0.951391951441565,-7.85049530783145,-9.39268689981528,-11.0051309526174,-11.9252682531303,-12.7931630699938,-13.8655522689978
0.958141144130472,-7.36599566065312,-9.03070696667289,-10.7592295363333,-11.7351306709823,-12.6488884763195,-13.7698425207464
0.964938215721322,-6.87330937705211,-8.6786780252924,-10.532381684598,-11.5659087513684,-12.5259098077759,-13.694739076752
0.97178350586796,-6.36958786240421,-8.33692075697236,-10.3251075667959,-11.4178015423385,-12.4241048224793,-13.6398037668616
0.978677356633742,-5.85209942865686,-8.00644865040117,-10.1383916194484,-11.2913718752935,-12.3436646979495,-13.6048887081757
0.98562011250863,-5.31833901552461,-7.68910638961889,-9.97370001087079,-11.1875418922214,-12.2850815652659,-13.5901186178368
0.992612120426401,-4.76626504796477,-7.38775326632622,-9.83300549903507,-11.1075954157089,-12.2491435639284,-13.5958811443221
0.99965372978199,-4.19475365811265,-7.10648965910283,-9.71881468382337,-11.0531838966415,-12.2369347109742,-13.6228225982739
1.00674529244894,-3.60442308825034,-6.85091343295648,-9.63418973299802,-11.0263309218858,-12.249835483011,-13.6718452793927
1.01388716279701,-2.99907299618888,-6.62837096263952,-9.58275135772101,-11.0294266055743,-12.2895169166423,-13.7440998839324
1.02107969770984,-2.3880864827614,-6.44812896349176,-9.56864058058285,-11.0651961981173,-12.3579149580624,-13.8409610976953
1.02832325660282,-1.79014944527815,-6.3213344462344,-9.59640118021253,-11.1366145199751,-12.4571605429444,-13.9639644711179
1.03561820144104,-1.23820004606437,-6.26055441659426,-9.67071899552524,-11.2467156846276,-12.589421056887,-14.1146649711778
1.04296489675739,-0.783849313573624,-6.27861565756169,-9.79591454814467,-11.3982115178393,-12.7565761222502,-14.2943483153934
1.05036370967074,-0.495881698785458,-6.38644700218668,-9.9750314391301,-11.5927801893471,-12.9596028806973,-14.5034832764622
1.05781500990432,-0.444126773474464,-6.58973696521629,-10.2083116806188,-11.8298316994747,-13.1974941005084,-14.7407565909278
1.06531916980418,-0.666112279305142,-6.88454070258148,-10.4908691754019,-12.1045591927143,-13.4655311836065,-15.0015321266689
1.07287656435782,-1.13457564745183,-7.25258403512922,-10.8096467910117,-12.4053140474973,-13.7529410073688,-15.2757684680834
1.08048757121287,-1.75457660800498,-7.65803271545794,-11.1405999031301,-12.7111155996562,-14.0406805637673,-15.5460932894584
1.08815257069603,-2.39403043071328,-8.04891873418395,-11.4486766661142,-12.991624295156,-14.3015121427601,-15.7880476025936
1.09587194583204,-2.92495314512258,-8.3671761820427,-11.6944911383753,-13.2131817103998,-14.5057181091013,-15.9755802483149
1.10364608236282,-3.2584289630394,-8.56808424414277,-11.8491619909171,-13.3522646954877,-14.6336209295306,-16.0927175148925
1.11147536876674,-3.36796765822296,-8.64089948400245,-11.9104359536872,-13.4098253759946,-14.6885778112101,-16.1452160747488
1.11936019627807,-3.29520624345748,-8.6158663347746,-11.9069581204202,-13.4142596338181,-14.6988976014599,-16.1613740678993
1.12730095890648,-3.13520356411495,-8.5513201333471,-11.8857455527879,-13.4089202725551,-14.7053484330288,-16.1795034863873
1.13529805345675,-3.00822906237135,-8.51101049325559,-11.893154701474,-13.4345195113028,-14.7446534418522,-16.2325288384967
1.14335187954863,-3.02652747297826,-8.54594588357537,-11.9622371826222,-13.5184570716691,-14.8402761165564,-16.3402119140938
1.15146283963674,-3.2628437514801,-8.68653162275358,-12.1099244822403,-13.6734984427204,-15.0021203443572,-16.5098018635733
1.15963133903076,-3.73294608931669,-8.94300418672903,-12.3401533298119,-13.9014718352649,-15.2305491197153,-16.7403003175367
1.16785778591562,-4.40301913477088,-9.31010510870484,-12.648427326057,-14.1976515350421,-15.5205938676274,-17.0264679930964
1.17614259137192,-5.2148976812955,-9.77285864724474,-13.0255579885125,-14.553966125004,-15.8648008929571,-17.3613321317651
1.18448616939649,-6.11051858450284,-10.3118554540743,-13.4602805417473,-14.961023012993,-16.2548943211429,-17.7375397237927
1.19288893692305,-7.04547341444364,-10.9078145367515,-13.9414277300599,-15.4097461303027,-16.6830978635933,-18.1484212995964
1.20135131384306,-7.99352017809436,-11.5458398328084,-14.460459734891,-15.8934337067016,-17.1438991998212,-18.5895083596858
1.20987372302669,-8.9463924202021,-12.2190851473048,-15.0142522195246,-16.4101784003497,-17.6362085425274,-19.0604487247413
1.21845659034397,-9.90998349711143,-12.92995232588,-15.6064906475334,-16.9641437895826,-18.1645100671344,-19.566012800864
1.22710034468606,-10.8969059380568,-13.687059813532,-16.2458272854695,-17.5639687322274,-18.7373918962734,-20.1147040640345
1.23580541798667,-11.9184946543927,-14.4995479265722,-16.9415753071249,-18.2189180589258,-19.364005091155,-20.7154930666644
1.24457224524367,-12.9807107403525,-15.372857741206,-17.7001289467527,-18.9356195232466,-20.0510520157837,-21.3750604778033
1.2534012645408,-14.0846648551551,-16.308012928449,-18.524001729124,-19.7171129285243,-20.8018809835501,-22.0969651006222
1.26229291706959,-15.2287478871915,-17.3028391919668,-19.4124952687678,-20.5633497498348,-21.6168852752186,-22.8819676658262
1.27124764715138,-16.40948353695,-18.3526358073838,-20.3620071692665,-21.4713371367295,-22.4935282367962,-23.727946780339
1.28026590225954,-17.6199082830735,-19.4487926420832,-21.3645654367267,-22.4335910876524,-23.4247254175903,-24.6282070878693
1.28934813304181,-18.8450100245552,-20.5745382924528,-22.4036621926623,-23.4339601859118,-24.3946473602303,-25.5672530134031
1.29849479334285,-20.053659904114,-21.6971034436657,-23.4465561445338,-24.4399558774579,-25.3710598795111,-26.5131310449102
1.3077063402269,-21.1873628814008,-22.7566086131502,-24.4332952243936,-25.3918172111199,-26.2944139711305,-27.4065392833115
1.31698323400062,-22.1512791549067,-23.6571550063065,-25.267921268917,-26.1937613113288,-27.0691287791614,-28.1521407748826
1.3263259382361,-22.8242242211371,-24.2768483522783,-25.8285842645747,-26.7241428779916,-27.5737875649644,-28.6287978362124
1.335734919794,-23.1070628152857,-24.5161702532165,-26.0159729747481,-26.8839239011379,-27.7096433565077,-28.7381200896443
1.34521064884693,-22.9891620500079,-24.3643323944998,-25.8196696769078,-26.6630463136239,-27.4670143385393,-28.4708931312381
1.35475359890287,-22.5635085666634,-23.9141665811215,-25.3329295078241,-26.1551782683597,-26.9400127019295,-27.9218006993983
1.36436424682893,-21.9708075716157,-23.3058377343145,-24.6961197960544,-25.5010335883986,-26.2697703706219,-27.2325578836037
1.37404307287507,-21.3360436908627,-22.6629398999194,-24.0324056877208,-24.8238474816995,-25.5797322245975,-26.5270005707513
1.38379056069819,-20.7411575156403,-22.0648862531234,-23.4197808967578,-24.2011890780212,-24.9472596951382,-25.8824329576414
1.39360719738625,-20.2246774511452,-21.5467631166494,-22.8909146551859,-23.6647399646313,-24.4033137583015,-25.3291614907866
1.40349347348261,-19.7903842549946,-21.1088402174853,-22.4431876850819,-23.2105309444431,-23.9428293587448,-24.860981138819
1.41344988301057,-19.4186689550612,-20.7290521335093,-22.0520571448612,-22.8127246195124,-23.5388432251881,-24.4496705583171
1.42347692349804,-19.0801104279147,-20.3772788772675,-21.6860682305286,-22.4390266070396,-23.1582649370277,-24.0611806702989
1.43357509600238,-18.7485980816998,-20.0282890754834,-21.3199266116357,-22.0638993207661,-22.7752495180759,-23.6692236492701
1.44374490513549,-18.4089169618621,-19.6685242651175,-20.9408524350988,-21.6747739083971,-22.3773232769142,-23.2613412323337
1.45398685908898,-18.056976546713,-19.2955445168459,-20.5474537277687,-21.2706717277758,-21.9638068514337,-22.8371267374394
1.46430146965959,-17.6957550363151,-18.9135686879511,-20.1448812649385,-20.8571628942064,-21.540605124976,-22.4028284750873
1.47468925227475,-17.3309493467952,-18.5290605826159,-19.7402703210637,-20.4417152084285,-21.1154677001095,-21.9665035307881
1.48515072601833,-16.9682171232684,-18.1480681622382,-19.3400847022096,-20.0310199348849,-20.6952894915022,-21.5352807836227
1.49568641365662,-16.6120109480708,-17.7751849868503,-18.9491381688301,-19.6300289425062,-20.2851544218764,-21.1144046586278
1.50629684166439,-16.265370611007,-17.413445496868,-18.5705536612549,-19.241937968838,-19.8883352291171,-20.7072488928491
1.51698254025127,-15.9301266355047,-17.0645977587669,-18.2060861452396,-18.8685308892432,-19.5066540863941,-20.3156930017994
1.52774404338818,-15.6072088166623,-16.7294539769491,-17.8565075064155,-18.5105805940015,-19.1408963794212,-19.9405493618784
1.53858188883403,-15.2969294234247,-16.4081974508559,-17.521935480893,-18.1681888707412,-18.7911598060215,-19.5819222254564
1.54949661816265,-14.9992020500578,-16.1006141501566,-17.2020787139511,-17.8410386485462,-18.457112894689,-19.2394732271974
1.56048877678974,-14.7136950673007,-15.8062526757584,-16.8964048542248,-17.5285667351534,-18.1381719419694,-18.9126031487463
1.57155891400025,-14.4399309337753,-15.524526842372,-16.6042481155184,-17.2300744268215,-17.8336144753388,-18.6005687585957
1.58270758297573,-14.1773449081199,-15.2547761644343,-16.3248730221704,-16.9447933737014,-17.5426471631762,-18.3025532061963
1.59393534082203,-13.9253158134483,-14.9962978577486,-16.0575088382933,-16.6719216429394,-17.264443486502,-18.0177056878331
1.60524274859709,-13.6831795117067,-14.7483614984769,-15.8013663432023,-16.4106419207086,-16.9981633588326,-17.7451628470592
1.61663037133905,-13.4502329878429,-14.5102144310636,-15.5556453261825,-16.1601303944969,-16.7429633917682,-17.4840607928959
1.62809877809441,-13.2257341701205,-14.2810829956079,-15.3195379545619,-15.9195615458083,-16.4980031185617,-17.2335431574325
1.63964854194651,-13.0089014080226,-14.0601730666405,-15.0922312957383,-15.6881120700319,-16.2624503581848,-16.9927683602877
1.65128024004413,-12.7989180940023,-13.8466743418714,-14.8729127000911,-15.4649673037537,-16.0354888370861,-16.7609189230829
1.6629944536304,-12.594951505553,-13.6397756574787,-14.660783869926,-15.249335263709,-15.8163325480688,-16.5372166074499
1.67479176807176,-12.3961969459909,-13.438700281586,-14.4550905896667,-15.0404742007425,-15.604251769285,-16.3209471299843
1.68667277288727,-12.201952584509,-13.2427656098965,-14.2551711220971,-14.8377357472898,-15.3986118906405,-16.1114943931659
1.69863806177804,-12.0117124233987,-13.0514571942701,-14.0605143615933,-14.640615019957,-15.1989164634254,-15.9083754876551
1.71068823265691,-11.8252403055064,-12.8644872636868,-13.8708032290331,-14.448785615622,-15.0048344206183,-15.7112585348862
1.72282388767833,-11.6425780946037,-12.6818000758836,-13.6859136191675,-14.2620939552331,-14.8161896126182,-15.5199457997954
1.73504563326843,-11.4639669755711,-12.5035073592122,-13.505857345651,-14.0805045933316,-14.6329073708787,-15.334320699862
1.74735408015537,-11.2897116088395,-12.3297780475254,-13.3306906645931,-13.9040174227757,-14.4549388469376,-15.1542797215281
1.75974984339979,-11.1200499059222,-12.1607329446416,-13.1604298567601,-13.732593934424,-14.2821966817283,-14.9796789014878
1.7722335424256,-10.9550782921307,-11.9963843250859,-12.9950050355702,-13.566119002254,-14.1145242322866,-14.8103120988079
1.78480580105093,-10.7947416847732,-11.8366276680504,-12.834256246194,-13.4044001825383,-13.951698242824,-14.6459182032839
1.79746724751925,-10.6388660407351,-11.681267556006,-12.6779561932025,-13.2471896377147,-13.7934505231683,-14.4862030877425
1.81021851453084,-10.487204834163,-11.5300546780622,-12.5258407377002,-13.0942118068112,-13.6394934098129,-14.3308628689162
1.82306023927434,-10.3394803656639,-11.3827186272852,-12.3776351194975,-12.9451864727843,-13.4895401692381,-14.179601390033
1.83599306345864,-10.1954126735313,-11.2389907343982,-12.2330716916042,-12.7998439049789,-13.3433178646999,-14.032140484434
1.8490176333449,-10.0547363285602,-11.0986171979039,-12.0918997023815,-12.6579328500623,-13.200573724576,-13.8882244282822
1.8621345997789,-9.91720827366161,-10.9613650633876,-11.953889361311,-12.5192235103669,-13.0610771021034,-13.7476206592692
1.8753446182235,-9.78261006331767,-10.8270237473034,-11.8188324299022,-12.3835075530985,-12.9246189143089,-13.6101184927517
1.88864834879145,-9.65074705727862,-10.6954041517512,-11.6865409962201,-12.2505966238816,-12.7910098779168,-13.4755269829644
1.90204645627835,-9.52144621612236,-10.5663366871776,-11.5568454781338,-12.1203202731876,-12.6600783317003,-13.3436725834249
1.91553961019585,-9.39455344515291,-10.4396689574393,-11.4295924404983,-11.9925237920313,-12.5316680620353,-13.2143969301952
1.92912848480516,-9.26993097442133,-10.3152634944166,-11.3046425171435,-11.8670661948614,-12.4056363208253,-13.0875548786408
1.94281375915069,-9.14745499235971,-10.1929957133708,-11.1818685586819,-11.7438184413944,-12.2818520997308,-12.9630128232609
1.95659611709402,-9.0270136041204,-10.0727521435067,-11.0611540373799,-11.6226619137896,-12.1601946623555,-12.8406472833198
1.97047624734804,-8.90850511324321,-9.95442893061576,-10.9423916974962,-11.5034871309671,-12.040552309109,-12.7203437193721
1.98445484351139,-8.791836593895,-9.83793058391108,-10.8254824222005,-11.3861926690217,-11.9228213408831,-12.6019955425007
1.99853260410313,-8.67692271092253,-9.72316893143491,-10.7103342838684,-11.2706842546005,-11.8069051878266,-12.4855032811231
2.01271023259758,-8.56368474521624,-9.61006224884854,-10.596861746218,-11.1568740007678,-11.6927136732351,-12.3707738754288
2.02698843745958,-8.45204978646089,-9.49853453025089,-10.4849849907553,-11.0446797592275,-11.5801623873573,-12.2577200749655
2.04136793217979,-8.34195006123565,-9.38851487452669,-10.374629344523,-10.9340245673095,-11.4691721505676,-12.146259919787
2.0558494353104,-8.23332237022065,-9.27993696547551,-10.2657247904003,-10.8248361722485,-11.3596685494282,-12.0363162896703
2.07043367050102,-8.12610761338972,-9.17273862816797,-10.1582055448711,-10.7170466187682,-11.2515815325285,-11.9278165091977
2.08512136653486,-8.02025038635842,-9.06686144748742,-10.05200969121,-10.6105918888276,-11.1448450557035,-11.8206919990919
2.09991325736511,-7.91569863454,-8.96225043766961,-9.94707885847919,-10.5054115846592,-11.0393967683698,-11.714877966204
2.11481008215165,-7.81240335453635,-8.85885375393237,-9.84335793867001,-10.4014486480188,-10.9351777343946,-11.6103131261154
2.12981258529796,-7.71031833438267,-8.75662243908815,-9.74079483584983,-10.2986491099734,-10.8321321822216,-11.5069394535163
2.14492151648837,-7.6093999259793,-8.6555101994499,-9.63934024237652,-10.1969618666552,-10.7302072799932,-11.4047019564551
2.16013763072544,-7.50960684438887,-8.55547320545286,-9.53894743818369,-10.0963384772699,-10.6293529322067,-11.3035484712758
2.17546168836776,-7.41089998972666,-8.45646991328875,-9.43957210988118,-9.99673298132593,-10.5295215950647,-11.203429475629
2.1908944551679,-7.31324228819556,-8.35846090453557,-9.34117218699835,-9.89810173258551,-10.4306681081709,-11.1042979173798
2.20643670231071,-7.21659854946302,-8.26140874131117,-9.24370769316138,-9.80040324766014,-10.3327495406143,-11.0061090575946
2.22208920645183,-7.1209353380894,-8.16527783490799,-9.14714061036365,-9.70359806751387,-10.2357250497933,-10.9088203260658
2.23785274975653,-7.02622085711845,-8.07003432621078,-9.05143475478478,-9.60764863040632,-10.1395557515844,-10.8123911880607
2.25372811993874,-6.93242484226598,-7.97564597647522,-8.95655566285084,-9.5125191550297,-10.0442046006618,-10.7167830211659
2.26971611030046,-6.83951846539766,-7.88208206726668,-8.86247048642344,-9.41817553277001,-9.94963627994003,-10.6219590012489
2.28581751977142,-6.7474742461971,-7.78931330854037,-8.76914789616216,-9.32458522817337,-9.85581709824991,-10.5278839966834
2.30203315294894,-6.65626597109238,-7.69731175399037,-8.67655799223692,-9.23171718681588,-9.76271489547085,-10.4345244700894
2.31836382013817,-6.56586861864703,-7.60605072291759,-8.58467222167344,-9.13954174988047,-9.67029895443723,-10.3418483869263
2.33481033739259,-6.47625829073472,-7.51550472796727,-8.49346330170693,-9.04803057482652,-9.57853991901802,-10.2498251303541
2.35137352655479,-6.38741214890943,-7.42564940816947,-8.40290514859386,-8.95715656161205,-9.4874097178365,-10.1584254218373
2.36805421529749,-6.29930835546117,-7.33646146678817,-8.31297281139744,-8.86689378398779,-9.39688149315477,-10.0676212470243
2.38485323716499,-6.21192601871146,-7.2479186135426,-8.22364241031582,-8.77721742543631,-9.30692953449832,-9.97738578648142
2.40177143161471,-6.12524514215825,-7.15999951081568,-8.13489107917098,-8.68810371937409,-9.21752921664037,-9.88769335090263
2.41880964405924,-6.03924657712515,-7.07268372350762,-8.04669691171495,-8.59952989327313,-9.12865694160143,-9.79851932044994
2.43596872590853,-5.95391197861077,-6.98595167222961,-7.95903891144693,-8.51147411639411,-9.04029008435543,-9.70984008791492
2.45324953461245,-5.86922376406598,-6.89978458956495,-7.87189694466402,-8.42391545085126,-8.95240694196015,-9.62163300541779
2.47065293370363,-5.78516507485746,-6.81416447915262,-7.78525169649701,-8.33683380575791,-8.8649866858581,-9.53387633438546
2.48817979284062,-5.70171974020059,-6.72907407737263,-7.69908462970406,-8.25020989422194,-8.77800931711501,-9.44654919857405
2.50583098785134,-5.61887224336622,-6.64449681743413,-7.61337794601851,-8.16402519298417,-8.69145562438429,-9.35963153991959
2.52360740077686,-5.53660768998602,-6.56041679568573,-7.52811454986303,-8.07826190450833,-8.60530714440439,-9.27310407701979
2.54150991991547,-5.45491177829672,-6.47681873998415,-7.44327801426152,-7.9929029213497,-8.51954612485137,-9.18694826606594
2.55953943986704,-5.37377077117962,-6.39368797997183,-7.35885254879219,-7.90793179264318,-8.43415548938443,-9.10114626405721
2.57769686157777,-5.29317146986388,-6.31101041912867,-7.27482296944065,-7.82333269256502,-8.34911880473559,-9.01568089414562
2.59598309238519,-5.21310118917425,-6.22877250847192,-7.19117467022259,-7.73909039063484,-8.2644202497058,-8.93053561296914
2.61439904606349,-5.13354773421443,-6.14696122179208,-7.10789359645624,-7.65519022373428,-8.18004458594146,-8.84569447984305
2.63294564286919,-5.05449937838612,-6.0655640323195,-7.02496621957532,-7.5716180697297,-8.09597713037497,-8.76114212768894
2.65162380958714,-4.97594484265216,-5.98456889072627,-6.94237951338071,-7.48836032259431,-8.01220372922169,-8.67686373559021
2.67043447957681,-4.89787327596032,-5.90396420437554,-6.86012093163836,-7.40540386893295,-7.9287107334338,-8.59284500287113
2.68937859281895,-4.82027423675024,-5.82373881773633,-6.77817838693635,-7.32273606582168,-7.84548497551947,-8.50907212460359
2.70845709596253,-4.74313767547245,-5.74388199388981,-6.69654023072316,-7.24034471987862,-7.76251374764271,-8.42553176845357
2.72767094237209,-4.66645391805412,-5.6643833970575,-6.6151952344521,-7.1582180674905,-7.67978478092396,-8.34221105278493
2.74702109217534,-4.59021365025099,-5.5852330760871,-6.5341325717648,-7.07634475612467,-7.59728622586949,-8.25909752594444
2.76650851231117,-4.5144079028292,-5.50642144883767,-6.45334180165044,-6.99471382666016,-7.51500663386104,-8.17617914665719
2.78613417657793,-4.43902803752577,-5.42793928740871,-6.37281285252242,-6.91331469667805,-7.43293493964364,-8.09344426546697
2.80589906568213,-4.36406573373923,-5.34977770416187,-6.29253600715778,-6.83213714465404,-7.35106044475165,-8.01088160715925
2.82580416728744,-4.28951297590613,-5.27192813848937,-6.21250188844938,-6.75117129500139,-7.26937280182003,-7.92848025411134
2.84585047606401,-4.21536204152211,-5.1943823442839,-6.13270144592384,-6.67040760391454,-7.18786199972948,-7.84622963051528
2.86603899373821,-4.14160548976875,-5.11713237806998,-6.0531259429817,-6.58983684596934,-7.10651834953823,-7.76411948742474
2.88637072914269,-4.06823615071072,-5.04017058775824,-5.97376694481848,-6.50945010143652,-7.02533247115674,-7.68213988857937
2.90684669826676,-3.99524711503019,-4.96348960198812,-5.89461630699052,-6.42923874426916,-6.94429528072433,-7.60028119696407
2.92746792430718,-3.92263172426635,-4.88708232002492,-5.81566616458818,-6.34919443072842,-6.86339797864976,-7.51853406206248
2.94823543771931,-3.85038356153254,-4.81094190218066,-5.73690892198537,-6.26930908861201,-6.78263203827949,-7.43688940776745
2.96915027626853,-3.77849644268288,-4.73506176073101,-5.65833724313349,-6.18957490705426,-6.70198919516124,-7.35533842091376
2.9902134850822,-3.70696440790334,-4.65943555129984,-5.57994404237179,-6.10998432686771,-6.62146143687097,-7.27387254039974
3.01142611670181,-3.63578171370412,-4.58405716468748,-5.50172247572716,-6.03053003139839,-6.54104099337504,-7.19248344686795
3.03278923113559,-3.56494282529045,-4.5089207191185,-5.42366593267837,-5.95120493786882,-6.46072032789978,-7.11116305291586
3.05430389591151,-3.49444240929185,-4.43402055288754,-5.34576802836123,-5.87200218918439,-6.38049212828389,-7.02990349381021
3.0759711861306,-3.42427532682987,-4.35935121738174,-5.26802259619305,-5.79291514618034,-6.30034929878915,-6.94869711867956
3.09779218452066,-3.35443662690656,-4.2849074704618,-5.19042368089567,-5.71393738028818,-6.22028495234846,-6.86753648216266
3.1197679814904,-3.28492154009642,-4.21068427018171,-5.1129655318981,-5.63506266660162,-6.14029240322916,-6.78641433648963
3.1418996751839,-3.21572547252567,-4.13667676883192,-5.03564259710068,-5.55628497732352,-6.06036516009377,-6.70532362397658
3.16418837153549,-3.14684400012424,-4.06288030728875,-4.95844951698384,-5.47759847557616,-5.98049691943907,-6.62425746991408
3.18663518432504,-3.07827286313574,-3.98929040965553,-4.88138111904609,-5.39899750955915,-5.90068155939701,-6.54320917583181
3.20924123523357,-3.0100079608727,-3.91590277818117,-4.8044324125561,-5.32047660703911,-5.82091313388174,-6.46217221312285
3.23200765389936,-2.94204534670432,-3.84271328844303,-4.72759858360515,-5.24203047015734,-5.74118586706796,-6.3811402170119
3.25493557797433,-2.87438122326498,-3.76971798478145,-4.65087499044698,-5.16365397054198,-5.66149414818668,-6.30010698085291
3.27802615318095,-2.80701193787183,-3.69691307597407,-4.57425715911288,-5.08534214471234,-5.58183252662619,-6.21906645074303
3.30128053336944,-2.73993397814277,-3.62429493113897,-4.4977407792906,-5.00709018976339,-5.50219570732513,-6.13801272043954
3.32469988057549,-2.67314396780253,-3.55186007585628,-4.42132170045623,-4.92889345932016,-5.42257854644762,-6.05694002656866
3.34828536507826,-2.60663866266974,-3.47960518849802,-4.34499592824935,-4.85074745975125,-5.34297604732935,-5.97584274411503
3.37203816545893,-2.54041494681459,-3.40752709675681,-4.26875962108137,-4.7726478466324,-5.26338335668532,-5.8947153821816
3.39595946865952,-2.47446982888013,-3.33562277436537,-4.1926090869691,-4.69459042145075,-5.18379576106988,-5.81355258001083
3.42005047004225,-2.40880043855818,-3.2638893379976,-4.11654078058442,-4.61657112854235,-5.10420868358121,-5.7323491032582
3.44431237344928,-2.34340402321341,-3.19232404434331,-4.04055130051272,-4.53858605225416,-5.02461768080159,-5.65109984051001
3.46874639126284,-2.278277944648,-3.12092428735015,-3.96463738671263,-4.46063141432423,-4.94501843996751,-5.56979980003816
3.49335374446581,-2.21341967600058,-3.04968759562444,-3.88879591817015,-4.38270357147283,-4.86540677636182,-5.48844410678505
3.51813566270276,-2.148826798773,-2.97861162998508,-3.81302391074108,-4.30479901319864,-4.78577863092256,-5.40702799957218
3.54309338434137,-2.08449699997905,-2.90769418116338,-3.73731851517492,-4.22691435977395,-4.70613006806262,-5.32554682852688
3.56822815653435,-2.0204280694097,-2.83693316764349,-3.66167701531533,-4.14904636043366,-4.62645727369468,-5.24399605272184
3.5935412352817,-1.95661789700925,-2.76632663363724,-3.58609682647173,-4.07119189175328,-4.54675655345762,-5.16237123802312
3.61903388549353,-1.89306447035722,-2.69587274718794,-3.51057549395645,-3.99334795621082,-4.46702433113903,-5.08066805514188
3.64470738105324,-1.82976587225208,-2.62556979839813,-3.43511069178313,-3.91551168092906,-4.38725714729098,-4.99888227788637
3.67056300488119,-1.76672027839086,-2.55541619777572,-3.3597002215224,-3.83768031659361,-4.30745165803462,-4.9170097816111
3.69660204899879,-1.70392595514163,-2.48541047469486,-3.28434201130973,-3.75985123654382,-4.22760463405132,-4.83504654186007
3.72282581459308,-1.64138125740408,-2.41555127596567,-3.20903411500238,-3.68202193603268,-4.14771295975679,-4.75298863320154
3.74923561208176,-1.57908462655421,-2.34583736450957,-3.13377471148116,-3.60419003165294,-4.0677736326567,-4.67083222825245
3.77583276117863,-1.51703458847002,-2.27626761813521,-3.05856210409433,-3.52635326092715,-3.98778376288055,-4.58857359689117
3.80261859095958,-1.455229751634,-2.20684102841184,-2.98339472023953,-3.44850948205834,-3.90774057289339,-4.50620910565679
3.829594439929,-1.39366880530966,-2.13755669963528,-2.90827111108122,-3.37065667383982,-3.8276413973825,-4.42373521733434
3.85676165608663,-1.33235051778827,-2.06841384788368,-2.83318995140091,-3.29279293572167,-3.74748368331891,-4.34114849072564
3.88412159699499,-1.27127373470358,-1.99941180015904,-2.75815003957668,-3.21491648803237,-3.6672649901923,-4.25844558060548
3.91167562984711,-1.21043737741093,-1.9305499936112,-2.68315029769058,-3.137025672354,-3.58698299041919,-4.17562323786335
3.93942513153496,-1.14984044142821,-1.86182797484049,-2.60818977176011,-3.05911895204929,-3.50663546992313,-4.0926783098313
3.96737148871821,-1.08948199493615,-1.79324539927704,-2.53326763209307,-2.98119491293982,-3.42622032888782,-4.00960774079915
3.9955160978935,-1.02936117733559,-1.72480203063163,-2.4583831737618,-2.9032522641337,-3.34573558268259,-3.92640857271799
4.02386036546424,-0.969477197858721,-1.65649774041745,-2.38353581719653,-2.82528983900273,-3.26517936296105,-3.84307794609396
4.05240570781092,-0.909829334232748,-1.5883325075374,-2.30872510889429,-2.74730659630727,-3.18454991893288,-3.75961310107381
4.08115355136184,-0.850416931393169,-1.52030641793571,-2.23395072224239,-2.66930162146863,-3.10384561881043,-3.67601137872516
4.11010533266441,-0.791239400245303,-1.45241966431045,-2.15921245845422,-2.59127412798932,-3.02306495143043,-3.59227022251366
4.13926249845694,-0.732296216471147,-1.38467254588386,-2.08451024761585,-2.51322345901885,-2.94220652805236,-3.50838717998043
4.16862650574092,-0.673586919380527,-1.31706546822811,-2.00984414984113,-2.435149089067,-2.86126908433471,-3.42435990462232
4.19819882185385,-0.615111110804155,-1.24959894314373,-1.93521435653404,-2.35705062586272,-2.78025148249097,-3.34018615797995
4.22798092454256,-0.556868454027419,-1.18227358858811,-1.8606211917566,-2.27892781235917,-2.699152713627,-3.2558638119362
4.257974302037,-0.498858672762182,-1.11509012865075,-1.78606511369991,-2.20078052888514,-2.6179719002614,-3.17139085123022
4.28818045312469,-0.44108155015655,-1.04804939357383,-1.71154671625764,-2.12260879544207,-2.53670829903153,-3.08676537619154
4.31860088722559,-0.38353692783946,-0.981152319814281,-1.63706673069925,-2.04441277414741,-2.45536130358704,-3.0019856056991
4.34923712446746,-0.326224704999974,-0.914399950145508,-1.56262602744194,-1.96619277182405,-2.37393044767335,-2.91704988037045
4.38009069576192,-0.269144837498696,-0.84779343379591,-1.48822561791907,-1.88794924273573,-2.29241540840746,-2.83195666598689
4.4111631428809,-0.212297337011171,-0.781334026621483,-1.41386665654298,-1.80968279146879,-2.21081600974901,-2.74670455716062
4.44245601853367,-0.155682270200821,-0.715023091309985,-1.33955044276108,-1.73139417596023,-2.12913222616884,-2.66129228124993
4.47397088644447,-0.0992997579209708,-0.648862097614356,-1.26527842320257,-1.65308431067181,-2.04736418651828,-2.57571870252915
4.50570932143062,-0.0431499744444561,-0.582852622611917,-1.19105219391338,-1.57475426991049,-1.96551217810142,-2.48998282662014
4.53767290948123,0.0127668532804532,-0.516996350987808,-1.11687350267803,-1.4964052912946,-1.88357665095394,-2.40408380519277
4.56986324783643,0.0684504463485163,-0.451295075338913,-1.04274425142547,-1.41803877936615,-1.80155822233116,-2.31802094094191
4.60228194506723,0.123900474591885,-0.385750696496307,-0.968666498716211,-1.33965630934841,-1.71945768140762,-2.23179369284846
4.63493062115585,0.17911655725116,-0.320365223863139,-0.894642462308723,-1.26125963104816,-1.63727599419213,-2.14540168173243
4.66781090757671,0.234098263623924,-0.255140775765127,-0.820674521801824,-1.18285067290284,-1.55501430866059,-2.05884469610733
4.70092444737793,0.288845113692447,-0.190079579811257,-0.746765221350382,-1.10443154617064,-1.47267396010961,-1.97212269834342
4.73427289526345,0.343356578730371,-0.125183973261232,-0.672917272450783,-1.0260045492634,-1.39025647673325,-1.88523583114924
4.7678579176757,0.397632081890189,-0.0604564033972058,-0.59913355679317,-0.947572172220387,-1.30776358542632,-1.79818442438058
4.80168119287891,0.451670998772114,0.00410057210331261,-0.525417129176349,-0.869137101322221,-1.22519721781581,-1.7109690021861
4.83574441104293,0.505472657974728,0.0684842847962993,-0.451771220481963,-0.790702223842243,-1.14255951652378,-1.62359029049886
4.8700492743277,0.559036341628838,0.132691955104988,-0.378199240703647,-0.712270632933849,-1.05985284166256,-1.53604922488408
4.90459749696833,0.612361285915073,0.196720691961547,-0.304704782025987,-0.633845632651113,-0.977079777565331,-1.44834695875221
4.93939080536075,0.665446681565609,0.260567492459918,-0.231291621949853,-0.555430743099675,-0.894243139752691,-1.36048487194759
4.97443093814796,0.718291674351431,0.324229241522971,-0.157963726458001,-0.477029705714931,-0.811345982136992,-1.27246457972247
5.00971964630694,0.770895365554961,0.387702711587191,-0.0847252532156083,-0.398646488663408,-0.728391604464689,-1.18428794210668
5.04525869323613,0.823256812429867,0.450984562308589,-0.0115805548005918,-0.320285292363447,-0.645383559997623,-1.09595707368216
5.08104985484354,0.875375028647362,0.514071340292369,0.061465818043296,-0.241950555120135,-0.562325663432579,-1.00747435377279
5.11709491963552,0.927248984730751,0.576959478851153,0.134409113136571,-0.163646958869043,-0.479221999058384,-0.918842437058987
5.15339568880612,0.978877608478293,0.639645297793722,0.207244373584545,-0.085379435023138,-0.396076929149591,-0.830064264625869
5.18995397632709,1.03025978537493,0.70212500324927,0.279966434495897,-0.00715317041594563,-0.312895102594004,-0.741143075455229
5.22677160903853,1.08139435899393,0.764394687529607,0.352569919706829,0.0710263866664739,-0.2296814637515,-0.652082418368585
5.26385042674017,1.13228013138811,0.826450329033921,0.425049238519393,0.14915352037292,-0.14644126154051,-0.562886164430685
5.30119228228333,1.18291586347261,0.888287792199041,0.497398582463122,0.227222241102533,-0.0631800587466388,-0.473558519819921
5.33879904166349,1.23330027539801,0.949902827499714,0.569611922088809,0.305226279258632,0.0200962584511464,-0.384104039173267
5.37667258411352,1.28343204691564,1.01129107150216,0.641683003804903,0.383159078951165,0.103381470745022,-0.294527639411388
5.41481480219762,1.33330981773525,1.07244804697498,0.713605346766904,0.461013791660522,0.186669015760873,-0.204834614048609
5.45322760190589,1.38293218787505,1.13336916306156,0.785372239830397,0.538783269874195,0.269951977928493,-0.11503064799149
5.49191290274953,1.43229771800524,1.19404971551728,0.856976738580024,0.616460060711436,0.353223078171106,-0.0251218328292373
5.5308726378568,1.48140492978494,1.25448488701613,0.928411662446296,0.694036399550283,0.436474663426214,0.0648853173846747
5.57010875406961,1.53025230619363,1.31466974753093,0.999669591922988,0.771504203673424,0.519698696012231,0.154983849859206
5.60962321204082,1.57883829185673,1.37459925479001,1.07074286589862,0.848855065950471,0.602886742857728,0.245166356304084
5.64941798633218,1.62716129336637,1.43426825481548,1.14162357911658,0.92608024857574,0.686029964610297,0.335424955685129
5.68949506551302,1.67521967959768,1.49367148254711,1.2123035797778,1.00317067688093,0.769119104646596,0.425751276503157
5.72985645225962,1.72301178202073,1.55280356255499,1.28277446730185,1.08011693324595,0.852144478005337,0.516136438607722
5.77050416345528,1.77053589500858,1.61165900984591,1.35302759026256,1.15690925112926,0.935095960268715,0.606571034557801
5.81144023029114,1.81779027614234,1.67023223076691,1.42305404451392,1.23353750924369,1.01796297641888,0.697045110546911
5.85266669836759,1.86477314651276,1.72851752401022,1.49284467152459,1.30999122590342,1.10073448970152,0.787548146911815
5.8941856277966,1.91148269101958,1.78650908172356,1.56239005693803,1.38625955357027,1.18339899052748,0.87806903825036
5.9359990933046,1.95791705866835,1.8442009907293,1.63168052937651,1.46233127362844,1.26594448545019,0.968596073175511
5.97810918433616,2.0040743628653,1.90158723385689,1.70070615950899,1.53819479141938,1.34835848625734,1.05911691374035
6.0205180051584,2.04995268171117,1.95866169139172,1.769456759401,1.61383813156879,1.4306279992197,1.14961857457174
6.06322767496618,2.09555005829285,2.01541814264442,1.83792188216736,1.68924893364146,1.51273951454308,1.24008740175725
6.10624032798795,2.14086450097536,2.07185026764416,1.90609082194817,1.76441444815924,1.59467899607276,1.33050905153589
6.14955811359243,2.18589398369213,2.12795164895894,1.97395261422826,1.83932153302028,1.67643187130417,1.42086846884899
6.19318319639597,2.23063644623589,2.18371577364677,2.0414960365224,1.9139566503596,1.75798302175643,1.51114986581565
6.23711775637081,2.27508979454911,2.23913603534063,2.10870960944676,1.98830586389134,1.83931677376983,1.60133670020409
6.28136398895389,2.31925190101518,2.29420573646968,2.17558159819884,2.06235483677657,1.92041688979277,1.69141165397817
6.32592410515665,2.36312060475014,2.34891809062074,2.2421000144684,2.13608883005991,2.00126656022641,1.78135661200718
6.3708003316755,2.40669371189542,2.4032662250412,2.30825261880022,2.20949270172106,2.08184839590052,1.87115264103574
6.41599491100307,2.4499689959119,2.45724318328696,2.37402692343203,2.28255090638895,2.16214442125782,1.96077996902042
6.46151010154026,2.49294419787549,2.5108419280168,2.4394101956285,2.35524749576543,2.24213606832766,2.05021796494884
6.50734817770911,2.53561702677455,2.56405534393537,2.50438946153375,2.42756611980879,2.32180417157467,2.13944511926849
6.55351143006648,2.57798515980973,2.61687624088663,2.56895151056379,2.49949002872718,2.40112896371111,2.22843902506219
6.60000216541847,2.62004624269578,2.66929735709865,2.63308290035918,2.57100207583202,2.48009007256599,2.31717636011832
6.64682270693568,2.66179788996614,2.72131136258121,2.69676996231942,2.64208472130347,2.55866651910697,2.40563287005655
6.69397539426937,2.70323768528082,2.77291086267664,2.75999880773814,2.71272003691943,2.63683671671516,2.49378335267891
6.7414625836683,2.74436318173693,2.824088401765,2.82275533455765,2.78288971179863,2.71457847181507,2.58160164373033
6.78928664809653,2.78517190218294,2.87483646712233,2.88502523476199,2.85257505921022,2.79186898596465,2.66906060426225
6.83744997735195,2.82566133953664,2.92514749293297,2.94679400242353,2.92175702449889,2.86868485951309,2.75613210980616
6.88595497818571,2.86582895710667,2.97501386445471,3.00804694241996,2.99041619417589,2.94500209693516,2.84278704157387
6.93480407442255,2.90567218891874,3.02442792233528,3.06876917983439,3.058532806223,3.02079611395166,2.92899527991306
6.9839997070818,2.94518844004556,3.07338196707932,3.12894567005164,3.12608676165605,3.09604174654648,3.01472570025673
7.0335443344995,2.98437508694197,3.12186826366348,3.1885612095601,3.19305763739113,3.17071326198977,3.09994617181415
7.08344043245112,3.02322947778438,3.16987904629714,3.24760044746833,3.25942470045453,3.24478437197585,3.18462355926043
7.13369049427535,3.06174893281559,3.21740652332624,3.30604789774149,3.32516692357431,3.31822824798176,3.26872372768816
7.18429703099866,3.09993074469457,3.26444288227648,3.36388795216179,3.39026300218653,3.3910175389495,3.35221155109028
7.2352625714608,3.13777217885178,3.31098029503228,3.42110489401343,3.45469137288635,3.4631243913907,3.43505092464837
7.28658966244117,3.17527047385018,3.35701092314731,3.47768291249066,3.51843023334797,3.53452047200611,3.51720478110086
7.33828086878604,3.21242284175186,3.40252692328115,3.53360611782335,3.58145756373267,3.60517699290676,3.59863511146624
7.39033877353678,3.24922646849084,3.44752045275777,3.58885855711278,3.6437511495981,3.67506473951413,3.67930299039287
7.44276597805887,3.28567851425193,3.49198367523904,3.64342423086595,3.70528860631509,3.74415410120813,3.75916860640036
7.49556510217196,3.32177611385598,3.53590876650757,3.69728711021351,3.76604740499166,3.81241510478019,3.83819129726825
7.54873878428075,3.35751637715161,3.57928792035172,3.75043115479341,3.82600489989503,3.879817450736,3.91632959081442
7.6022896815068,3.39289638941384,3.6221133545457,3.80284033127724,3.88513835735648,3.94633055247938,3.99354125128855
7.65622046982137,3.42791321174909,3.66437731691662,3.85449863251434,3.94342498613189,4.0119235783919,4.06978333158401
7.71053384417911,3.46256388150775,3.70607209149073,3.90539009726325,4.00084196918526,4.07656549680715,4.14501223144658
7.7652325186527,3.49684541270331,3.74719000470924,3.9554988304764,4.05736649684971,4.14022512385893,4.21918376182646
7.82031922656856,3.53075479643932,3.78772343170531,4.00480902410101,4.11297580131265,4.20287117416356,4.29225321548632
7.87579672064332,3.56428900134322,3.8276648026319,4.05330497835336,4.16764719236046,4.26447231427483,4.36417544393609
7.93166777312148,3.5974449740082,3.8670066090308,4.10097112342144,4.22135809430789,4.32499721882782,4.43490494072155
7.98793517591386,3.63021963944242,3.90574141023181,4.14779204154555,4.27408608402644,4.38441462926441,4.5043959310416
8.04460174073717,3.66260990152603,3.94386183977161,4.19375248942341,4.32580892997578,4.44269341500856,4.57260246761696
8.1016702992545,3.69461264347619,3.98136061182082,4.23883742088263,4.37650463213085,4.49980263693508,4.63947853267107
8.15914370321678,3.72622472831992,4.01823052760749,4.28303200975853,4.4261514626874,4.55571161294922,4.70497814582278
8.21702482460535,3.7574429993752,4.05446448182528,4.32632167291454,4.4747280074178,4.61038998546962,4.76905547762202
8.27531655577542,3.78826428074022,4.09005546901416,4.36869209333553,4.52221320753988,4.66380779058066,4.83166496839162
8.33402180960062,3.81868537779057,4.12499658990096,4.41012924322563,4.56858640195068,4.71593552859569,4.89276145196454
8.39314351961858,3.8487030776853,4.1592810576875,4.4506194070354,4.61382736966957,4.76674423574849,4.95230028383516
8.4526846401775,3.87831414988077,4.1929022042729,4.49014920434421,4.6579163723263,4.81620555670477,5.01023747316718
8.51264814658375,3.90751534665353,4.22585348639798,4.5287056125198,4.70083419652208,4.86429181756754,5.06652981803091
8.57303703525061,3.93630340363126,4.258128491698,4.56627598907626,4.74256219588632,4.91097609902598,5.12113504317064
8.633854323848,3.96467504033242,4.28972094465133,4.60284809364995,4.78308233264506,4.95623230928187,5.17401193953567
8.69510305145318,3.99262696071452,4.32062471241041,4.63841010951296,4.82237721851449,5.00003525637201,5.22512050474771
8.75678627870273,4.02015585373093,4.35083381050289,4.67295066454273,4.86043015472925,5.0423607194917,5.27442208361917
8.81890708794544,4.04725839389644,4.38034240838917,4.7064588515675,4.89722517101392,5.08318551891592,5.32187950778955
8.88146858339631,4.07393124186115,4.40914483486483,4.73892424800707,4.93274706330669,5.1224875841086,5.36745723350531
8.94447389129175,4.10017104499349,4.43723558329412,4.77033693473047,4.96698143004485,5.16024601960829,5.41112147654019
9.00792616004571,4.12597443797149,4.46460931666356,4.800687514054,4.99991470682613,5.19644116828059,5.45284034323161
9.07182856040708,4.15133804338285,4.49126087244315,4.82996712680426,5.03153419926286,5.23105467153369,5.49258395660368
9.13618428561807,4.17625847233348,4.5171852672438,4.85816746837574,5.0618281138545,5.26406952610366,5.53032457655136
9.20099655157383,4.2007323250649,4.5423777012595,4.88528080371337,5.09078558670898,5.29547013702945,5.56603671308014
9.26626859698314,4.22475619157969,4.56683356248455,4.91129998115656,5.11839670995626,5.32524236645917,5.59969723162898
9.33200368353022,4.24832665227608,4.59054843069422,4.93621844508431,5.14465255570495,5.35337357794773,5.63128544954906
9.39820509603777,4.27144027859036,4.61351808118063,4.960030247306,5.16954519740735,5.37985267593657,5.66078322287308
9.46487614263104,4.29409363364785,4.63573848823362,4.98273005714808,5.19306772851119,5.40467014013423,5.68817502258231
9.53202015490323,4.3162832729225,4.65720582835913,5.00431317019184,5.21521427829075,5.42781805455163,5.71344799966312
9.59964048808191,4.33800574490403,4.67791648322648,5.02477551562397,5.23598002476667,5.44929013098148,5.73659203834337
9.66774052119669,4.35925759177369,4.69786704233784,5.04411366216753,5.25536120463971,5.46908172675217,5.75759979700343
9.73632365724808,4.38003535008784,4.71705430541371,5.06232482256731,5.27335512018215,5.48718985662773,5.77646673637283
9.80539332337755,4.40033555146928,4.73547528448815,5.07940685661052,5.28996014304726,5.50361319876717,5.79319113474362
9.87495297103877,4.42015472330657,4.75312720570944,5.09535827267118,5.30517571497786,5.5183520947037,5.80777409005708
9.94500607617011,4.43948938946065,4.77000751084199,5.11017822777133,5.31900234541054,5.53140854334656,5.82021950884925
10.0155561393683,4.45833607097927,4.78611385846575,5.12386652616223,5.3314416059949,5.54278618905425,5.83053408216729
10.0866066860633,4.47669128681851,4.80144412487143,5.13642361643329,5.34249612206142,5.55249030387231,5.83872724869615
10.1581612666947,4.49455155457126,4.81599640464911,5.14785058716405,5.3521695610929,5.56052776407065,5.8448111454566
10.2302234568888,4.51191339120313,4.82976901097022,5.15814916114201,5.36046661827058,5.56690702115831,5.84880054655254
10.3027968576375,4.52877331379459,4.84276047556211,5.16732168817417,5.36739299918268,5.57163806759073,5.85071279055299
10.3758850954784,4.54512784029024,4.85496954837684,5.17537113652842,5.37295539980002,5.5747323974222,5.8505676971938
10.4494918226756,4.56097349025381,4.86639519695523,5.18230108304461,5.37716148383727,5.57620296218891,5.84838747417259
10.5236207174024,4.57630678562981,4.87703660548924,5.18811570196338,5.38001985763309,5.57606412233763,5.84419661488555
10.5982754839254,4.59112425151074,4.88689317358561,5.19281975252401,5.38154004269349,5.57433159454098,5.83802178801851
10.6734598527891,4.60542241691032,4.895964514735,5.19641856538866,5.38173244605534,5.57102239526266,5.82989171995479
10.7491775810027,4.61919781554167,4.90425045449134,5.1989180279549,5.38060832863502,5.56615478095284,5.81983707099711
10.8254324522274,4.6324469866009,4.91175102836721,5.20032456862176,5.37817977173649,5.55974818526907,5.80789030642439
10.9022282769663,4.64516647555572,4.91846647945155,5.20064514007879,5.37445964189854,5.5518231537255,5.7940855634117
10.9795688927537,4.65735283493828,4.92439725575606,5.19988720168991,5.36946155426571,5.54240127618023,5.77845851483851
11.0574581643479,4.66900262514244,4.92954400729898,5.19805870104788,5.36319983467235,5.53150511757013,5.76104623099242
11.1358999839235,4.68011241522527,4.93390758293331,5.19516805477452,5.35568948062849,5.51915814730134,5.7418870401491
11.2148982712666,4.69067878371169,4.93748902692927,5.19122412864677,5.34694612139834,5.50538466769496,5.72102038897013
11.2944569739702,4.70069831940311,4.94028957531946,5.18623621712642,5.33698597736014,5.49020974187939,5.69848670361386
11.3745800676314,4.71016762218844,4.94231065201721,5.18021402237402,5.3258258188336,5.47365912150743,5.67432725239936
11.4552715560506,4.71908330385826,4.94355386471766,5.17316763282628,5.31348292455751,5.4557591746588,5.64858401080264
11.536535471431,4.72744198892089,4.94402100059296,5.16510750141657,5.29997503999414,5.43653681427272,5.62129952949857
11.6183758745804,4.73524031542087,4.94371402179195,5.15604442351602,5.28532033563243,5.41601942743238,5.59251680609135
11.7007968551141,4.74247493575847,4.94263506075576,5.1459895146733,5.26953736545283,5.39423480580305,5.56227916110484
11.7838025316592,4.74914251751088,4.94078641536105,5.13495418822666,5.25264502571011,5.37121107750049,5.53063011873183
11.8673970520603,4.75523974425382,4.93817054390261,5.12295013286235,5.23466251418146,5.34697664064256,5.49761329276577
11.9515845935869,4.76076331638372,4.93479005992665,5.10998929018959,5.21560929001648,5.32156009881077,5.46327227806893
12.0363693631424,4.76570995193988,4.93064772692782,5.09608383239927,5.19550503431853,5.29499019862459,5.42765054785912
12.1217555974737,4.77007638742612,4.92574645292115,5.08124614007158,5.17436961157329,5.26729576960378,5.39079135703032
12.2077475633835,4.77385937863162,4.92008928490144,5.06548878019371,5.15222303203268,5.23850566646977,5.3527376516581
12.2943495579431,4.77705570145047,4.91367940320232,5.04882448444523,5.12908541515065,5.20864871401233,5.31353198478126
12.3815659087075,4.77966215269924,4.90652011576648,5.03126612780585,5.1049769541557,5.17775365462261,5.2732164384945
12.4694009739313,4.78167555093291,4.89861485233985,5.0128267075354,5.07991788183639,5.14584909857169,5.23183255233601
12.5578591427867,4.78309273725755,4.88996715860079,4.99351932257327,5.05392843760382,5.1129634770908,5.18942125790878
12.6469448355828,4.78391057614011,4.88058069023633,4.97335715339922,5.02702883588616,5.07912499828866,5.14602281963052
12.7366625039865,4.78412595621491,4.87045920697708,4.95235344239511,4.99923923589913,5.04436160592186,5.10167678147315
12.8270166312447,4.78373579108554,4.8596065666014,4.93052147474154,4.97057971282775,5.00870094101651,5.05642191952013
12.9180117324087,4.7827370201228,4.84802671892043,4.90787455988098,4.94107023044576,4.97217030632184,5.01029620014224
13.0096523545598,4.78112660925698,4.83572369975449,4.88442601357365,4.91073061518841,4.93479663356178,4.96333674357225
13.101943077036,4.77890155176529,4.82270162491087,4.86018914057019,4.87958053168936,4.89660645343734,4.91557979263808
13.1948885116616,4.77605886905285,4.80896468417341,4.83517721791986,4.84763945978122,4.85762586831948,4.86706068640264
13.288493302977,4.77259561142719,4.79451713531358,4.80940347893073,4.81492667295557,4.81788052756244,4.81781383844615
13.3827621284712,4.76850885886604,4.77936329813166,4.78288109779461,4.78146121826855,4.77739560535783,4.76787271952131
13.4776996988154,4.76379572177739,4.76350754853805,4.75562317488503,4.74726189767489,4.73619578104194,4.71726984430696
13.5733107580983,4.75845334175139,4.74695431268226,4.72764272273544,4.71234725076547,4.69430522176229,4.66603676198501
13.6696000840633,4.75247889230414,4.72970806113793,4.69895265270031,4.67673553888096,4.65174756740475,4.61420405036731
13.7665724883472,4.74586957961201,4.71177330315187,4.66956576229949,4.64044473056707,4.60854591767731,4.56180131330201
13.8642328167206,4.73862264323675,4.69315458096415,4.6394947232435,4.60349248833618,4.56472282124465,4.50885718109494
13.9625859493303,4.73073535684042,4.6738564642059,4.60875207013569,4.56589615669424,4.52030026680537,4.45539931368805
14.0616368009427,4.72220502888952,4.65388354438156,4.57735018984359,4.52767275139048,4.47529967600258,4.40145440634568
14.1613903211897,4.71302900334859,4.63324042944122,4.54530131153111,4.48883894984523,4.42974189805807,4.34704819760837
14.2618514948162,4.70320466036155,4.61193173844885,4.51261749734061,4.44941108270809,4.38364720602166,4.29220547928438
14.3630253419285,4.69272941692157,4.58996209635184,4.47931063371229,4.40940512649931,4.33703529452773,4.23695010825995
14.4649169182462,4.68160072752793,4.56733612885541,4.44539242332743,4.3688366972837,4.28992527895269,4.18130501992036
14.5675313153539,4.66981608482984,4.54405845740789,4.41087437765909,4.32772104532817,4.24233569587026,4.12529224298561
14.6708736609561,4.65737302025693,4.52013369429917,4.37576781011551,4.28607305069177,4.19428450470303,4.06893291557607
14.7749491191333,4.6442691046352,4.49556643787718,4.34008382975702,4.2439072196987,4.14578909047301,4.01224730233572
14.8797628906002,4.63050194878878,4.47036126788435,4.30383333556951,4.20123768224267,4.09686626755593,3.95525481245094
14.9853202129653,4.61606920412644,4.44452274091799,4.26702701127494,4.15807818987491,4.04753228434917,3.89797401841598
15.091626360993,4.60096856321251,4.4180553860159,4.22967532065939,4.11444211462539,3.99780282876591,3.8404226754062
15.1986866468668,4.58519776032186,4.39096370037042,4.19178850339885,4.07034244850994,3.94769303447221,3.78261774113099
15.3065064204549,4.56875457197859,4.36325214517139,4.15337657136274,4.02579180367624,3.89721748778857,3.72457539604973
15.4150910695779,4.55163681747714,4.33492514158074,4.11444930537403,3.98080241314305,3.84639023518029,3.66631106384323
15.5244460202772,4.53384235938685,4.30598706683925,4.07501625240664,3.93538613208841,3.7952247912667,3.60783943204318
15.634576737087,4.51536910403792,4.27644225050563,4.03508672319851,3.88955443964333,3.74373414728169,3.54917447273058
15.745488723307,4.49621500198972,4.24629497083049,3.99466979026096,3.84331844115125,3.69193077992387,3.49032946322486
15.8571875212773,4.47637804847992,4.21554945126298,3.95377428626348,3.79668887085136,3.63982666053665,3.43131700668974
15.9696787126555,4.4558562838549,4.18420985709249,3.91240880277465,3.74967609494999,3.58743326456464,3.37214905259399
16.0829679186955,4.43464779398032,4.15228029222373,3.87058168933914,3.7022901150419,3.53476158123497,3.31283691696892
16.1970608005286,4.41275071063214,4.11976479608569,3.82830105287231,3.65454057184818,3.4818221234164,3.25339130241298
16.3119630594462,4.39016321186695,4.08666734067344,3.78557475735292,3.60643674923737,3.42862493761281,3.1938223177994
16.4276804371849,4.36688352237226,4.05299182772264,3.74241042379636,3.55798757849827,3.37517961405089,3.1341394976491
16.5442187162132,4.34290991379515,4.01874208601516,3.69881543049035,3.50920164283589,3.32149529682525,3.07435182113531
16.6615837200205,4.31824070504999,3.98392186881541,3.65479691347633,3.46008718206228,3.26758069406745,3.01446773069298
16.7797813134081,4.29287426260457,3.94853485143573,3.61036176725956,3.41065209745594,3.21344408810789,2.95449515020878
16.8988174027826,4.26680900074403,3.91258462893013,3.56551664573227,3.36090395676639,3.15909334560326,2.89444150277313
17.0186979364504,4.24004338181256,3.87607471391401,3.52026796329439,3.31084999933948,3.10453592760399,2.83431372797809
17.1394289049154,4.21257591643278,3.83900853450954,3.47462189615737,3.260497141344,3.04977889953986,2.7741182987496
17.2610163411785,4.18440516370227,3.80138943241418,3.42858438381676,3.20985198107846,2.99482894110263,2.71386123770521
17.3834663210385,4.1555297313669,3.7632206610908,3.3821611306803,3.15892080434019,2.93969235600886,2.65354813303026
17.5067849633962,4.12594827597106,3.72450538407826,3.33535760783863,3.10770958984003,2.88437508162611,2.59318415387021
17.63097843056,4.09565950298437,3.68524667341944,3.28817905496671,3.05622401464666,2.82888269844967,2.53277406523662
17.7560529285537,4.06466216690484,3.64544750820637,3.24063048234413,3.00446945964667,2.77322043941724,2.47232224242798
17.8820147074269,4.03295507133789,3.60511077323913,3.19271667298358,2.95245101500677,2.71739319905144,2.4118326849679
18.0088700615672,4.00053706905172,3.56423925779724,3.14444218485762,2.9001734856269,2.66140554242147,2.35130903006447
18.1366253300145,3.9674070620084,3.52283565452177,3.09581135321292,2.84764139657288,2.60526171391676,2.29075456559606
18.2652868967781,3.93356400137066,3.48090255840536,3.04682829296449,2.79485899847931,2.54896564582657,2.23017224263066
18.3948611911556,3.89900688748444,3.43844246588901,2.99749690116006,2.7418302729134,2.49252096672123,2.16956468748621
18.5253546880543,3.86373476983698,3.39545777406291,2.94782085950769,2.6885589376929,2.43593100963115,2.10893421334039
18.6567739083142,3.82774674699039,3.35195077996972,2.89780363695799,2.63504845214984,2.37919882002102,2.0482828313993
18.7891254190347,3.79104196649079,3.30792368000784,2.84744849233564,2.58130202233553,2.32232716355862,1.98761226163532
18.922415833902,3.75361962475286,3.26337856943282,2.79675847701239,2.5273226061603,2.26531853367628,1.92692394310424
19.0566518135203,3.7154789669198,3.21831744195526,2.7457364376167,2.47311291846366,2.208175158926,1.866219043853
19.1918400657437,3.67661928669907,3.17274218943208,2.69438501877375,2.41867543601204,2.15089901012902,1.80549847042933
19.3279873460125,3.63703992617328,3.12665460165035,2.64270666587147,2.36401240241892,2.09349180732079,1.74476287700453
19.4651004576899,3.596740275587,3.08005636620085,2.590703627848,2.30912583298661,2.03595502649399,1.68401267412183
19.6031862524024,3.55571977310924,3.03294906843955,2.53837795999562,2.25401751946605,1.97828990614153,1.62324803708156
19.7422516303821,3.51397790457167,2.98533419153531,2.48573152677857,2.19868903473411,1.92049745360341,1.56246891397552
19.8823035408113,3.47151420318284,2.93721311660131,2.43276600466054,2.14314173738659,1.86257845121961,1.50167503338235
20.02334898217,3.42832824921875,2.88858712290866,2.3794828849388,2.08737677624622,1.804533462294,1.44086591173611
20.1653950025859,3.38441966968922,2.83945738818013,2.32588347658241,2.03139509478564,1.74636283687221,1.38004086037934
20.3084487001856,3.33978813798146,2.78982498896199,2.27196890907266,1.97519743546545,1.6880667173388,1.31919899231351
20.4525172234506,3.2944333734799,2.73969090107215,2.21774013524183,1.91878434398685,1.62964504383722,1.25833922865692
20.5976077715734,3.24835514116314,2.68905600012293,2.1631979341109,1.86215617346058,1.57109755951806,1.19746030482307
20.7437275948179,3.20155325117842,2.6379210621159,2.10834291372194,1.80531308849262,1.51242381562024,1.13656077642985
20.8908839948815,3.15402755839346,2.58628676410782,2.05317551396587,1.7482550691874,1.45362317638955,1.07563902495083
21.0390843252599,3.1057779619261,2.5341536849455,1.99769600940357,1.69098191507078,1.39469482384062,1.01469326311957
21.1883359916149,3.0568044046528,2.48152230606739,1.94190451207903,1.63349324893373,1.33563776236672,0.953721540097823
21.3386464521439,3.00710687269507,2.42839301237077,1.88580097432449,1.57578852059835,1.27645082320273,0.892721746417271
21.4900232179529,2.95668539488532,2.37476609314244,1.82938519155633,1.51786701060894,1.21713266874674,0.831691618706018
21.6424738534321,2.90554004221241,2.32064174305109,1.77265680506192,1.45972783384914,1.15768179674532,0.770628744208337
21.7960059766334,2.85367092724672,2.26602006319989,1.71561530477664,1.40136994308811,1.09809654434801,0.709530565108852
21.9506272596514,2.80107820354578,2.21090106223715,1.65826003205073,1.34279213245752,1.03837509203533,0.648394382668935
22.1063454290066,2.74776206504101,2.155284657524,1.60059018240678,1.28399304086189,0.978515467427095,0.587217361185653
22.2631682660317,2.69372274540557,2.09917067635666,1.5426048082869,1.22497115532464,0.918515548974394,0.525996531780945
22.4211036072603,2.6389605174047,2.04255885724237,1.48430282179086,1.16572481427237,0.858373069541923,0.464728796030878
22.5801593448183,2.58347569222809,1.9854488512266,1.42568299740421,1.10625221075989,0.798085619884583,0.403410929441837
22.7403434268189,2.527268618806,1.92784022327055,1.36674397471779,1.04655139563829,0.737650652023974,0.342039584782723
22.901663857759,2.47033968310879,1.86973245367685,1.3074842611388,0.986620280669267,0.677065482529064,0.280611295280441
23.0641286989198,2.41268930743129,1.81112493956193,1.2479022345933,0.926456641587698,0.616327295706731,0.219122477686032
23.2277460687692,2.3543179496623,1.75201699637401,1.18799614622168,0.866058121115161,0.55543314670612,0.157569435219384
23.3925241433678,2.29522610253989,1.69240785945399,1.12776412306693,0.805422231927374,0.494379964541859,0.0959483603986475
23.5584711567772,2.23541429289375,1.63229668563886,1.0672041707568,0.744546359578006,0.433164555040637,0.0342553377619051
23.7255954014718,2.17488308087462,1.57168255490535,1.00631417618023,0.683427765381013,0.371783603715427,-0.0275136535130592
23.8939052287527,2.11363305917248,1.51056447205245,0.945091910159074,0.622063589255142,0.31023367857219,-0.0893627370836956
24.0634090491655,2.05166485222352,1.44894136842145,0.883535030115564,0.560450852531817,0.248511232852886,-0.151296137007174
24.2341153329204,1.98897911540771,1.38681210365181,0.821641082736471,0.498586460730262,0.186612607719103,-0.213318175387665
24.4060326103151,1.92557653423663,1.324175467471,0.759407506635032,0.436467206301534,0.124534034880583,-0.275433270101354
24.5791694721617,1.86145782353402,1.26103018151811,0.696831635010474,0.374089771344158,0.0622716391725131,-0.337645932593062
24.7535345702158,1.79662372660889,1.19737490119803,0.633910698307266,0.311450730294236,-0.000178558914512893,-0.399960765739893
24.9291366176083,1.73107501442266,1.13320821756625,0.570641826873845,0.248546552591818,-0.062820640747822,-0.462382461775716
25.1059843892816,1.66481248475155,1.06852865924205,0.507022053622443,0.185373605326569,-0.125658787106031,-0.524915800272529
25.2840867224274,1.59783696134499,1.00333469434897,0.443048316690031,0.121928155864622,-0.188697275767931,-0.587565646173131
25.463452516929,1.53014929308155,0.93762473248117,0.378717462102247,0.0582063744592809,-0.251940479134587,-0.650336947870807
25.6440907358053,1.46175035312348,0.871397126694778,0.314026246440077,-0.00579566315212986,-0.315392861879506,-0.71323473533105
25.826010405659,1.39264103807082,0.804650175522008,0.24897133951108,-0.0700819731634916,-0.379058978625068,-0.776264118251448
26.009220617128,1.32282226711722,0.7373821250077,0.183549327025338,-0.134656661123929,-0.44294347164066,-0.839430284255171
26.1937305253392,1.25229498120754,0.669591170767078,0.117756713277308,-0.199523919369517,-0.50705106856008,-0.902738497113391
26.379549350366,1.18106014220017,0.601275460062736,0.051589923834683,-0.26468802445995,-0.571386580114245,-0.966194094993747
26.5666863776893,1.10911873203427,0.532433093900991,-0.0149546917656749,-0.330153334617777,-0.635954897876316,-1.02980248872938
26.7551509586616,1.036471751904,0.463062129145253,-0.0818808573129344,-0.395924287168708,-0.700760992016923,-1.09356916010614
26.9449525109737,0.963120221441621,0.393160580646876,-0.149192367208198,-0.462005395980052,-0.765809909064498,-1.15749966016287
27.1361005191258,0.889065177910437,0.322726423391345,-0.216893083740369,-0.528401248896311,-0.831106769670105,-1.22159960750202
27.3286045349014,0.814307675410076,0.251757594659675,-0.284986934350521,-0.595116505168331,-0.896656766371611,-1.28587468660626
27.5224741778446,0.738848784095151,0.180251996204166,-0.353477908884464,-0.662155892875635,-0.962465161355723,-1.35033064615789
27.7177191357406,0.662689589410081,0.108207496437855,-0.422370056831841,-0.729524206338115,-1.02853728421435,-1.41497329735724
27.9143491650998,0.585831191341276,0.0356219326369767,-0.491667484551576,-0.797226303516643,-1.09487852969221,-1.47980851223669
28.1123740916458,0.508274703688968,-0.0375068868438797,-0.561374352482071,-0.865267103399369,-1.16149435542339,-1.54484222196683
28.3118038108059,0.430021253361212,-0.111181180344181,-0.631494872335153,-0.933651583372007,-1.22839027965351,-1.61008041515095
28.5126482882058,0.351071979692027,-0.185403190658026,-0.702033304272729,-1.00238477657007,-1.29557187894453,-1.67552913610513
28.7149175601673,0.27142803378584,-0.260175182782312,-0.772993954065416,-1.07147176921096,-1.36304478585978,-1.74119448311948
28.9186217342104,0.191090577891144,-0.335499441653264,-0.844381170231042,-1.1409176979034,-1.4308146866259,-1.80708260669797
29.1237709895579,0.110060784805724,-0.411378269870353,-0.91619934115245,-1.21072774693248,-1.49888731876875,-1.87319970777289
29.3303755776441,0.0283398373161288,-0.48781398540815,-0.988452892173129,-1.28090714551762,-1.56726846872083,-1.93955203589044
29.5384458226273,-0.0540710723251884,-0.564808919314501,-1.06114628266903,-1.35146116504156,-1.63596396939619,-2.00614588736417
29.7479921219057,-0.137170742883379,-0.642365413395433,-1.13428400309493,-1.42239511624755,-1.70497969773112,-2.07298760339223
29.9590249466365,-0.220957964580406,-0.72048581788518,-1.20787057200433,-1.49371434640291,-1.77432157218606,-2.14008356813527
30.1715548422596,-0.305431519488259,-0.799172489100596,-1.28191053304013,-1.56542423642545,-1.84399555020681,-2.20744020675087
30.3855924290248,-0.390590181871615,-0.878427787078692,-1.35640845189542,-1.63753019797162,-1.91400762564086,-2.27506398338107
30.6011484025217,-0.476432718476933,-0.958254073195522,-1.43136891324092,-1.7100376704819,-1.9843638261058,-2.34296139908843
30.8182335342148,-0.562957888763551,-1.03865370776485,-1.50679651761851,-1.78295211818181,-2.05507021030643,-2.41113898973744
31.0368586719816,-0.650164445073313,-1.11962904761479,-1.5826958782968,-1.85627902703533,-2.12613286529681,-2.47960332381661
31.2570347406547,-0.738051132734172,-1.20118244363973,-1.6590716180878,-1.93002390164709,-2.19755790368338,-2.54836100019688
31.4787727425675,-0.826616690093053,-1.28331623832514,-1.73592836612068,-2.00419226211044,-2.26935146076561,-2.61741864582251
31.7020837581042,-0.915859848473594,-1.36603276324273,-1.81327075457048,-2.07878964079805,-2.34151969160969,-2.68678291332894
31.9269789462537,-1.00577933205385,-1.44933433651225,-1.89110341533829,-2.15382157909078,-2.41406876805143,-2.75646047858396
32.1534695451666,-1.09637385765779,-1.53322326022682,-1.9694309766794,-2.22929362404143,-2.48700487562377,-2.8264580381461
32.3815668727175,-1.18764213445642,-1.6177018178375,-2.04825805977595,-2.30521132496891,-2.56033421040367,-2.89678230663588
32.61128232707,-1.27958286357149,-1.70277227149331,-2.1275892752495,-2.38158022997883,-2.63406297577477,-2.96744001401392
32.8426273872466,-1.37219473757603,-1.78843685933201,-2.20742921961028,-2.45840588240523,-2.70819737909931,-3.03843790276061
33.0756136137021,-1.46547643988527,-1.87469779271579,-2.28778247163729,-2.53569381716898,-2.78274362829472,-3.10978272495122
33.3102526489015,-1.55942664403085,-1.96155725340749,-2.36865358868482,-2.61344955704737,-2.85770792830855,-3.1814812392199
33.5465562179016,-1.6540440128108,-2.04901739068062,-2.4500471029101,-2.69167860884918,-2.93309647748645,-3.25354020760671
33.784536128937,-1.74932719730833,-2.13708031835684,-2.53196751741584,-2.77038645948922,-3.0089154638257,-3.32596639227956
34.0242042740102,-1.84527483577016,-2.22574811176401,-2.61441930230149,-2.84957857195609,-3.08517106110867,-3.39876655212522
34.2655726294857,-1.94188555233677,-2.31502280460728,-2.69740689061684,-2.929260381166,-3.16186942490778,-3.47194743920017
34.5086532566885,-2.03915795561479,-2.40490638574475,-2.78093467420992,-3.00943728969547,-3.23901668845547,-3.54551579503433
34.753458302507,-2.13709063708236,-2.49540079585968,-2.86500699946246,-3.0901146633852,-3.31661895836998,-3.61947834677828
35,-2.23568216931656,-2.586507924019,-2.94962816290335,-3.17129782680636,-3.39468231022934,-3.69384180318536


==> JOURNAL/RESULTS/eigs_closed_loop_reduced_1.csv <==
Real,Imag,Mark
-3.18531300484008,0,2
-3.29585382531243,0,2
-3.29881927111748,0,2
-3.36912095085953,0,2
-3.39181726157389,0,2
-3.64881811608971,0,2
-0.660714971613901,4.05279529135959,2
-0.660714971613901,-4.05279529135959,2
-2.38624964347001,4.47287906853592,2
-2.38624964347001,-4.47287906853592,2
-5.14070015246004,0,2
-5.70408120215253,0.0445537488445115,2
-5.70408120215253,-0.0445537488445115,2
-6.70992316110372,0,2
-6.73060298006261,0,2
-6.75500727361066,0,2
-6.78136258852418,0,2
-6.78570414552357,0,2
-6.80349548123744,0,2
-6.82232538451978,0,2
-6.83252387244844,0,2
-6.83541744070885,0.117566555840718,2
-6.83541744070885,-0.117566555840718,2
-0.602515670016094,6.85919801280098,2
-0.602515670016094,-6.85919801280098,2
-7.01806121715352,0,2
-0.637994257173123,7.16659430000565,2
-0.637994257173123,-7.16659430000565,2
-7.56429571686381,0,2
-0.363278322307765,7.76049206665988,2
-0.363278322307765,-7.76049206665988,2
-0.403847940789845,8.54017286283639,2
-0.403847940789845,-8.54017286283639,2
-0.453348248524327,8.69487474304559,2
-0.453348248524327,-8.69487474304559,2
-3.17601208973417,0,2
-3.29433460474164,0,2
-3.29896782648584,0,2
-3.36977439939002,0,2
-3.38612011153329,0,2
-3.59359795260267,0,2
-0.323008851877235,4.8086800448803,2
-0.323008851877235,-4.8086800448803,2
-2.11133784654925,4.52986128163311,2
-2.11133784654925,-4.52986128163311,2
-5.3840639232533,0,2
-5.68748136436211,0.194475588803164,2
-5.68748136436211,-0.194475588803164,2
-6.70270140366604,0,2
-6.73205651585533,0,2
-6.75654982868002,0,2
-6.78265739282167,0,2
-6.78705661048766,0,2
-6.80434693971914,0,2
-6.81905646855163,0,2
-6.83563081541017,0,2
-6.84292765442097,0.121127569845732,2
-6.84292765442097,-0.121127569845732,2
-0.942280064001062,6.85389730421664,2
-0.942280064001062,-6.85389730421664,2
-7.01744621394975,0,2
-0.456663773863918,7.04354555948381,2
-0.456663773863918,-7.04354555948381,2
-7.58485030986351,0,2
-0.354029031142229,7.70248443211211,2
-0.354029031142229,-7.70248443211211,2
-0.4277792519677,8.62853536020279,2
-0.4277792519677,-8.62853536020279,2
-0.409566547466617,8.8188749252298,2
-0.409566547466617,-8.8188749252298,2
-3.17592054795046,0,2
-3.29452854327872,0,2
-3.29925326746559,0,2
-3.3704514897274,0,2
-3.38673236675047,0,2
-3.59022538554679,0,2
-0.299606883521345,4.85999158134772,2
-0.299606883521345,-4.85999158134772,2
-2.089180368241,4.53512773765809,2
-2.089180368241,-4.53512773765809,2
-5.41596448449784,0,2
-5.67698537105268,0.20297125011329,2
-5.67698537105268,-0.20297125011329,2
-6.70208290310313,0,2
-6.73241406793697,0,2
-6.7569070464179,0,2
-6.7830198076218,0,2
-6.78723748509217,0,2
-6.80489557004022,0,2
-6.8217655873171,0,2
-6.83723307319548,0,2
-6.84452125141899,0.121365516047253,2
-6.84452125141899,-0.121365516047253,2
-0.993486165505019,6.81706442092559,2
-0.993486165505019,-6.81706442092559,2
-0.404002788568159,6.96304674566067,2
-0.404002788568159,-6.96304674566067,2
-7.0170513251034,0,2
-7.58674791487569,0,2
-0.354679056536631,7.62031258051657,2
-0.354679056536631,-7.62031258051657,2
-0.414549713247206,8.64661518465061,2
-0.414549713247206,-8.64661518465061,2
-0.415998717768844,8.79015416301021,2
-0.415998717768844,-8.79015416301021,2
-3.17592154246,0,2
-3.2943806789547,0,2
-3.2990219927322,0,2
-3.36986583319607,0,2
-3.38615791370775,0,2
-3.59200089628584,0,2
-0.312621168635143,4.81920746582683,2
-0.312621168635143,-4.81920746582683,2
-2.10892365808025,4.52890789694128,2
-2.10892365808025,-4.52890789694128,2
-5.39446416256145,0,2
-5.68429300954062,0.197957163619842,2
-5.68429300954062,-0.197957163619842,2
-6.70254552638864,0,2
-6.73212810071489,0,2
-6.75658637222709,0,2
-6.78271483627966,0,2
-6.78706738345545,0,2
-6.80444247976312,0,2
-6.81923446265701,0,2
-6.83570682590969,0,2
-6.8433071511593,0.121324570704323,2
-6.8433071511593,-0.121324570704323,2
-0.950304716111478,6.85302097399795,2
-0.950304716111478,-6.85302097399795,2
-7.01734323297153,0,2
-0.450295361922081,7.02865122385796,2
-0.450295361922081,-7.02865122385796,2
-7.58508726619316,0,2
-0.353597889669507,7.6933696579882,2
-0.353597889669507,-7.6933696579882,2
-0.426509351789856,8.6357827653415,2
-0.426509351789856,-8.6357827653415,2
-0.409606638994685,8.8156480747795,2
-0.409606638994685,-8.8156480747795,2
-3.17586008223116,0,2
-3.29433839452644,0,2
-3.29880311887863,0,2
-3.36901559995401,0,2
-3.3852540547477,0,2
-3.59428428322548,0,2
-0.312484013580959,4.78196232207574,2
-0.312484013580959,-4.78196232207574,2
-2.12330392425356,4.51208337970633,2
-2.12330392425356,-4.51208337970633,2
-5.36521010919438,0,2
-5.69712654489226,0.198622030298953,2
-5.69712654489226,-0.198622030298953,2
-6.70277468421621,0,2
-6.73215459376237,0,2
-6.7559175081188,0,2
-6.7847144519523,0,2
-6.79343058104803,0,2
-6.80434669868338,0,2
-6.8212202866982,0,2
-6.837077889183,0,2
-6.8409718832421,0.122290581276578,2
-6.8409718832421,-0.122290581276578,2
-0.962557843724183,6.88620533280305,2
-0.962557843724183,-6.88620533280305,2
-7.01762096781281,0,2
-0.443657404374661,7.05626632297826,2
-0.443657404374661,-7.05626632297826,2
-7.58300045445109,0,2
-0.346560151217323,7.69583489378461,2
-0.346560151217323,-7.69583489378461,2
-0.390843558541877,8.06628704018511,2
-0.390843558541877,-8.06628704018511,2
-0.38859675870869,8.80259348089988,2
-0.38859675870869,-8.80259348089988,2
-3.17592132050896,0,2
-3.29435266495903,0,2
-3.29899527017504,0,2
-3.36998410851206,0,2
-3.38618788742976,0,2
-3.59184103511997,0,2
-0.311947189894242,4.818976638587,2
-0.311947189894242,-4.818976638587,2
-2.11101182632604,4.52807548707625,2
-2.11101182632604,-4.52807548707625,2
-5.39482361603214,0,2
-5.6841767219233,0.197906760471613,2
-5.6841767219233,-0.197906760471613,2
-6.70254124333557,0,2
-6.73213794175695,0,2
-6.75660237144627,0,2
-6.78269462002272,0,2
-6.78704354966284,0,2
-6.80443031260974,0,2
-6.81921115808476,0,2
-6.83568730284526,0,2
-6.84334427841329,0.121257235909325,2
-6.84334427841329,-0.121257235909325,2
-0.949405294414841,6.85136034892475,2
-0.949405294414841,-6.85136034892475,2
-7.01733933303321,0,2
-0.450705440451935,7.02872197607358,2
-0.450705440451935,-7.02872197607358,2
-7.58618286146039,0,2
-0.353553453240407,7.69393316067639,2
-0.353553453240407,-7.69393316067639,2
-0.426222941254371,8.63819459415983,2
-0.426222941254371,-8.63819459415983,2
-0.409860607276952,8.81575560955732,2
-0.409860607276952,-8.81575560955732,2
-3.1778495304075,0,2
-3.29418727072394,0,2
-3.30116901987007,0,2
-3.3714207407979,0,2
-3.38866333188982,0,2
-3.64108498129151,0,2
-0.64906256122951,4.17558497180704,2
-0.64906256122951,-4.17558497180704,2
-2.1075757701783,4.48249057420113,2
-2.1075757701783,-4.48249057420113,2
-5.19512730443445,0,2
-5.71166919082792,0.134990709491202,2
-5.71166919082792,-0.134990709491202,2
-6.70706300283877,0,2
-6.7323202906821,0,2
-6.7578996915024,0,2
-0.401617560786351,6.76665550896726,2
-0.401617560786351,-6.76665550896726,2
-6.78381484108152,0,2
-6.78838366873408,0,2
-6.80549063910758,0,2
-6.82565678202195,0,2
-6.83374967587124,0,2
-6.83657224961637,0.114523869337444,2
-6.83657224961637,-0.114523869337444,2
-0.983460376630972,6.90744668815129,2
-0.983460376630972,-6.90744668815129,2
-7.01964223537638,0,2
-7.58552398632659,0,2
-0.362353379175344,7.59473962727623,2
-0.362353379175344,-7.59473962727623,2
-0.433844041412411,8.51084136506651,2
-0.433844041412411,-8.51084136506651,2
-0.395928205129312,8.81324273981555,2
-0.395928205129312,-8.81324273981555,2
-3.17772066239851,0,2
-3.29460160052576,0,2
-3.3002850476119,0,2
-3.36991028171516,0,2
-3.38735632320409,0,2
-3.63584929615424,0,2
-0.655183834008581,4.16776227449281,2
-0.655183834008581,-4.16776227449281,2
-2.125246716971,4.4990245273113,2
-2.125246716971,-4.4990245273113,2
-5.19945586367744,0,2
-5.70659197569034,0.135101145062166,2
-5.70659197569034,-0.135101145062166,2
-6.70700717892486,0,2
-6.7317659996177,0,2
-6.75710654778849,0,2
-6.78278392077004,0,2
-6.7873355905251,0,2
-6.80466241876409,0,2
-0.407968622361914,6.80992253501551,2
-0.407968622361914,-6.80992253501551,2
-6.82434415734036,0,2
-6.83261509145633,0,2
-6.83543703013858,0.11428482722875,2
-6.83543703013858,-0.11428482722875,2
-7.01969552352016,0,2
-0.97142807565828,6.95606198695041,2
-0.97142807565828,-6.95606198695041,2
-7.5801801131474,0,2
-0.365305505982575,7.64249245240825,2
-0.365305505982575,-7.64249245240825,2
-0.432997556577995,8.56888590003254,2
-0.432997556577995,-8.56888590003254,2
-0.403442258547323,8.8349315877412,2
-0.403442258547323,-8.8349315877412,2
-3.17582860700021,0,2
-3.29420397734748,0,2
-3.29869109829625,0,2
-3.36909954127993,0,2
-3.38529115920267,0,2
-3.5916769198904,0,2
-0.307701568979674,4.80986590256362,2
-0.307701568979674,-4.80986590256362,2
-2.11444385435285,4.52116988335072,2
-2.11444385435285,-4.52116988335072,2
-5.38333837889496,0,2
-5.68978685266942,0.200044958063959,2
-5.68978685266942,-0.200044958063959,2
-6.70253967944427,0,2
-6.73214746959829,0,2
-6.75614595046492,0,2
-6.78465209070369,0,2
-6.79158611224392,0,2
-6.80432719073545,0,2
-6.82034093002427,0,2
-6.83629089738138,0,2
-6.84213752615049,0.121860324114359,2
-6.84213752615049,-0.121860324114359,2
-0.959161515108474,6.87093100208517,2
-0.959161515108474,-6.87093100208517,2
-7.01745360099383,0,2
-0.446919298634657,7.05275931671358,2
-0.446919298634657,-7.05275931671358,2
-7.58494215129458,0,2
-0.351056105922257,7.70743130227683,2
-0.351056105922257,-7.70743130227683,2
-0.398997228374437,8.21504440325882,2
-0.398997228374437,-8.21504440325882,2
-0.389429798493881,8.80368325838555,2
-0.389429798493881,-8.80368325838555,2
-3.17592941825274,0,2
-3.29460084683522,0,2
-3.29954774236367,0,2
-3.37084915682287,0,2
-3.38763239493212,0,2
-3.60008544742515,0,2
-0.324612214630552,4.86026400965624,2
-0.324612214630552,-4.86026400965624,2
-2.07416387478615,4.54316310610395,2
-2.07416387478615,-4.54316310610395,2
-5.38739877088644,0,2
-5.68312000391057,0.195412991198422,2
-5.68312000391057,-0.195412991198422,2
-6.70200800464676,0,2
-6.73229928119758,0,2
-6.75796627130913,0,2
-6.78480331282293,0,2
-6.78923366205275,0,2
-6.80515731968159,0,2
-6.82206322620967,0,2
-6.84032645279456,0,2
-6.84330114676892,0.120190513949861,2
-6.84330114676892,-0.120190513949861,2
-0.99697319735078,6.80521692010636,2
-0.99697319735078,-6.80521692010636,2
-0.389187618673113,6.88737941445546,2
-0.389187618673113,-6.88737941445546,2
-7.01703358365064,0,2
-0.361364645847817,7.53246566861364,2
-0.361364645847817,-7.53246566861364,2
-7.58680157582058,0,2
-0.418412686170423,8.60014778424551,2
-0.418412686170423,-8.60014778424551,2
-0.386179073970303,8.76390363729099,2
-0.386179073970303,-8.76390363729099,2
-3.18519030750636,0,2
-3.29321304676396,0,2
-3.29707695747688,0,2
-3.3668238402033,0,2
-3.3881986599656,0,2
-3.64367122573077,0,2
-0.658686828697381,4.05184353901429,2
-0.658686828697381,-4.05184353901429,2
-2.38777592648266,4.47897628680367,2
-2.38777592648266,-4.47897628680367,2
-5.14138590834776,0,2
-5.70291459818999,0.0457971086247123,2
-5.70291459818999,-0.0457971086247123,2
-6.70985449688586,0,2
-6.72989760185174,0,2
-6.75478164274101,0,2
-6.78081974398451,0,2
-6.78529029857425,0,2
-6.80264887294418,0,2
-6.82164427129376,0,2
-6.83192891403186,0,2
-6.83583401025192,0.116299918859087,2
-6.83583401025192,-0.116299918859087,2
-0.58696965005432,6.86969070741947,2
-0.58696965005432,-6.86969070741947,2
-7.01851373367708,0,2
-0.656538818001728,7.19794370876217,2
-0.656538818001728,-7.19794370876217,2
-7.57979212956698,0,2
-0.365121045399752,7.78287283426841,2
-0.365121045399752,-7.78287283426841,2
-0.406035908956624,8.57914899327481,2
-0.406035908956624,-8.57914899327481,2
-0.450272538101673,8.72460279033663,2
-0.450272538101673,-8.72460279033663,2
-3.17600167650389,0,2
-3.29473048876723,0,2
-3.29969385242818,0,2
-3.37130753779463,0,2
-3.38810966103584,0,2
-3.60562809907036,0,2
-0.338890217451658,4.85190523897284,2
-0.338890217451658,-4.85190523897284,2
-2.06717968193196,4.54761873222679,2
-2.06717968193196,-4.54761873222679,2
-5.36960575599536,0,2
-5.68677486255661,0.191640102233094,2
-5.68677486255661,-0.191640102233094,2
-6.70204832459409,0,2
-6.73233281992368,0,2
-6.75839820004404,0,2
-6.78503990009154,0,2
-6.7899581151191,0,2
-6.80526381779268,0,2
-0.3536472745113,6.80653128893259,2
-0.3536472745113,-6.80653128893259,2
-6.82340549223504,0,2
-6.84287568102685,0,2
-6.84233626715429,0.11970088943252,2
-6.84233626715429,-0.11970088943252,2
-1.01720443572041,6.78871142871707,2
-1.01720443572041,-6.78871142871707,2
-7.01706997055187,0,2
-0.370790993842115,7.47993419803556,2
-0.370790993842115,-7.47993419803556,2
-7.58779658974643,0,2
-0.415559411051801,8.58649827760405,2
-0.415559411051801,-8.58649827760405,2
-0.38321835761033,8.75225711643159,2
-0.38321835761033,-8.75225711643159,2
-3.17574193625345,0,2
-3.29493692364232,0,2
-3.29961517109424,0,2
-3.3710459486183,0,2
-3.38700187184051,0,2
-3.65712043823859,0,2
-0.408637671102182,4.7325069206286,2
-0.408637671102182,-4.7325069206286,2
-2.07998753796967,4.54112781702127,2
-2.07998753796967,-4.54112781702127,2
-5.18986277851417,0,2
-5.72785512008164,0.193505659746103,2
-5.72785512008164,-0.193505659746103,2
-6.70237082921314,0,2
-0.383842728074535,6.70899751889436,2
-0.383842728074535,-6.70899751889436,2
-6.73208680455288,0,2
-6.76116706371872,0,2
-6.78327164648456,0,2
-6.78980708807664,0,2
-6.80682388144292,0,2
-6.8238577497388,0,2
-6.82612758501261,0.119374327624804,2
-6.82612758501261,-0.119374327624804,2
-6.85821826883091,0,2
-0.966591246034707,6.84979032586895,2
-0.966591246034707,-6.84979032586895,2
-7.01890418091087,0,2
-0.376610174195125,7.39989527076014,2
-0.376610174195125,-7.39989527076014,2
-7.58539349929624,0,2
-0.418114057330263,8.5873219163862,2
-0.418114057330263,-8.5873219163862,2
-0.4039279612469,8.80900767126995,2
-0.4039279612469,-8.80900767126995,2
-3.17577784624104,0,2
-3.29148718598008,0,2
-3.29463643842072,0,2
-3.36151781552095,0,2
-3.37661137314206,0,2
-3.64623907641941,0,2
-0.398693104777179,4.71280183791492,2
-0.398693104777179,-4.71280183791492,2
-2.14747907980058,4.52889560041571,2
-2.14747907980058,-4.52889560041571,2
-5.14052880374118,0,2
-5.73198610712249,0.192596045141933,2
-5.73198610712249,-0.192596045141933,2
-0.325756225175003,6.67676033838375,2
-0.325756225175003,-6.67676033838375,2
-6.70266950001116,0,2
-6.73211418817423,0,2
-6.75685178606739,0,2
-6.78307861351156,0,2
-6.79252714811927,0,2
-6.80396285654128,0,2
-6.81389035880162,0.122957662524318,2
-6.81389035880162,-0.122957662524318,2
-6.82049082346987,0,2
-6.85807292157707,0,2
-7.0179798458989,0,2
-1.00261362544131,6.96500735382285,2
-1.00261362544131,-6.96500735382285,2
-7.59931580348879,0,2
-0.400001494151967,7.63589542673212,2
-0.400001494151967,-7.63589542673212,2
-0.427785273513824,8.3675628233955,2
-0.427785273513824,-8.3675628233955,2
-0.397796868980111,8.8330482601258,2
-0.397796868980111,-8.8330482601258,2
-3.1776132921906,0,2
-3.29481099189302,0,2
-3.3017380799045,0,2
-3.38298966665411,0,2
-3.40265840162211,0,2
-3.7588536613362,0,2
-0.160169022055255,4.48992102615169,2
-0.160169022055255,-4.48992102615169,2
-1.64266158931236,4.44944069220133,2
-1.64266158931236,-4.44944069220133,2
-4.9748948896456,0,2
-5.70749281566571,0.249922085164902,2
-5.70749281566571,-0.249922085164902,2
-1.72576289722766,6.04851588942195,2
-1.72576289722766,-6.04851588942195,2
-6.70205856273725,0,2
-6.73265931403756,0,2
-6.76541651910237,0,2
-6.78331511495153,0,2
-6.78808548995961,0,2
-6.79742532868189,0.134404899153707,2
-6.79742532868189,-0.134404899153707,2
-6.81901609462308,0,2
-6.8212395983469,0,2
-6.86258037175086,0,2
-7.02840450086043,0,2
-0.369912280816471,7.07861491228388,2
-0.369912280816471,-7.07861491228388,2
-0.363355787581969,7.53635596281085,2
-0.363355787581969,-7.53635596281085,2
-7.60945925237742,0,2
-0.381653912142877,8.57186865269745,2
-0.381653912142877,-8.57186865269745,2
-0.441244261269581,8.69286287607297,2
-0.441244261269581,-8.69286287607297,2
-3.17813246672445,0,2
-3.30459706418119,0,2
-3.31063827553159,0,2
-3.39596861893906,0,2
-3.59550718437142,0,2
-0.568601559649593,4.95823698642402,2
-0.568601559649593,-4.95823698642402,2
-2.09377827736317,4.83525093887996,2
-2.09377827736317,-4.83525093887996,2
-5.44027816241954,0,2
-5.68698084135193,0.196944792092501,2
-5.68698084135193,-0.196944792092501,2
-6.70294748604525,0,2
-6.73559169868729,0,2
-6.76242029302474,0,2
-6.78806674220977,0,2
-6.79507920497172,0,2
-6.82216874498761,0,2
-0.853749503100883,6.76978788774903,2
-0.853749503100883,-6.76978788774903,2
-6.84530451941706,0,2
-6.92513148459271,0,2
-0.320530198161201,7.34112308897373,2
-0.320530198161201,-7.34112308897373,2
-7.57351784320729,0,2
-0.413448448009961,8.35543239156893,2
-0.413448448009961,-8.35543239156893,2
-0.401531997586563,8.50606911731175,2
-0.401531997586563,-8.50606911731175,2
-0.653203760478097,9.2387642939881,2
-0.653203760478097,-9.2387642939881,2
-3.17627894883488,0,2
-3.29573940525413,0,2
-3.30205897073557,0,2
-3.37134942644691,0,2
-3.39776962539338,0,2
-3.66625309350866,0,2
-0.250380435561503,4.78389358733911,2
-0.250380435561503,-4.78389358733911,2
-2.03690755220526,4.50812241804512,2
-2.03690755220526,-4.50812241804512,2
-4.95040366366592,0,2
-5.74410131870305,0.24194636170553,2
-5.74410131870305,-0.24194636170553,2
-0.257364887003407,6.69272967130189,2
-0.257364887003407,-6.69272967130189,2
-6.70240182662317,0,2
-6.73274390242576,0,2
-6.76706623674316,0,2
-6.78340657637214,0,2
-6.78772711362805,0,2
-1.11364000627878,6.70238366593523,2
-1.11364000627878,-6.70238366593523,2
-6.8067127150943,0,2
-6.82227305241312,0,2
-6.83068935025338,0.106011881745887,2
-6.83068935025338,-0.106011881745887,2
-6.85881954918735,0,2
-7.01499918270391,0,2
-0.372651528675666,7.26165531808622,2
-0.372651528675666,-7.26165531808622,2
-7.58669571764696,0,2
-0.409221056055773,8.56526726269434,2
-0.409221056055773,-8.56526726269434,2
-0.416748227784806,8.74336561337918,2
-0.416748227784806,-8.74336561337918,2
-3.17611865801777,0,2
-3.29453296881358,0,2
-3.29786238885283,0,2
-3.37236826829896,0,2
-3.39699195890931,0,2
-3.63187412961211,0,2
-0.30666413032536,4.82946944037554,2
-0.30666413032536,-4.82946944037554,2
-2.08509428581799,4.53565943404079,2
-2.08509428581799,-4.53565943404079,2
-5.23625881382468,0,2
-5.71046382477376,0.217989004103318,2
-5.71046382477376,-0.217989004103318,2
-6.70222229779528,0,2
-6.73249473950678,0,2
-6.75966926401333,0,2
-6.78331420691441,0,2
-6.78780104356465,0,2
-6.80694606900281,0,2
-6.82209495061116,0,2
-6.83868282868128,0.11349707388942,2
-6.83868282868128,-0.11349707388942,2
-6.84973615253953,0,2
-1.02668046429518,6.78126799373509,2
-1.02668046429518,-6.78126799373509,2
-0.370151746494518,6.89184808046842,2
-0.370151746494518,-6.89184808046842,2
-7.0164137727526,0,2
-0.340588625794168,7.36250655203054,2
-0.340588625794168,-7.36250655203054,2
-7.57727174569167,0,2
-0.414563337259291,8.5771988744368,2
-0.414563337259291,-8.5771988744368,2
-0.415830427287002,8.75752299861849,2
-0.415830427287002,-8.75752299861849,2
-3.17758023805595,0,2
-3.29555599251359,0,2
-3.29856211927538,0,2
-3.36902730597481,0,2
-3.38510327811557,0,2
-3.6317627738882,0,2
-0.380365991142145,4.75540137906558,2
-0.380365991142145,-4.75540137906558,2
-2.09987544393623,4.54976267455946,2
-2.09987544393623,-4.54976267455946,2
-5.25019522985963,0,2
-5.71175041038324,0.211650699271652,2
-5.71175041038324,-0.211650699271652,2
-6.70220958672271,0,2
-6.73332447309295,0,2
-6.76022116854405,0,2
-6.78354192142827,0,2
-6.78959806342025,0,2
-6.81033572830454,0,2
-6.81985013641961,0,2
-6.82594927034784,0.119451744074652,2
-6.82594927034784,-0.119451744074652,2
-6.84899215400063,0,2
-0.917280484019695,6.84634152758792,2
-0.917280484019695,-6.84634152758792,2
-0.467778781482987,6.99786531585405,2
-0.467778781482987,-6.99786531585405,2
-7.01813695055438,0,2
-7.59056479464007,0,2
-0.347068024539333,7.59481742137017,2
-0.347068024539333,-7.59481742137017,2
-0.373054175296994,8.54441079602735,2
-0.373054175296994,-8.54441079602735,2
-0.440355797939318,8.68792560706827,2
-0.440355797939318,-8.68792560706827,2
-3.18052855396112,0,2
-3.29273338681398,0,2
-3.30033025001333,0,2
-3.37860911439634,0,2
-3.39019034846238,0,2
-3.60745242003262,0,2
-0.376211288913126,4.83670528115885,2
-0.376211288913126,-4.83670528115885,2
-2.01712951596047,4.48962855495874,2
-2.01712951596047,-4.48962855495874,2
-5.35068596501821,0,2
-5.60767555763226,0.212337731188339,2
-5.60767555763226,-0.212337731188339,2
-0.835347394160567,6.62240912186847,2
-0.835347394160567,-6.62240912186847,2
-6.70162332758169,0,2
-6.72392026537978,0,2
-6.76344610635773,0,2
-6.78184473875731,0,2
-6.78756075179425,0,2
-6.819166665963,0,2
-6.82490860694861,0,2
-6.83324010983535,0.113651347667737,2
-6.83324010983535,-0.113651347667737,2
-6.84757658303079,0,2
-0.401655934512376,6.98914757276778,2
-0.401655934512376,-6.98914757276778,2
-7.01990376255135,0,2
-7.53352067533312,0,2
-0.351070394147066,7.59723768439835,2
-0.351070394147066,-7.59723768439835,2
-0.482064933743916,8.35245523232534,2
-0.482064933743916,-8.35245523232534,2
-0.447014040035234,8.54222923429549,2
-0.447014040035234,-8.54222923429549,2
-3.17563485109237,0,2
-3.2936539693528,0,2
-3.30144201917114,0,2
-3.38250820153656,0,2
-3.41090144233051,0,2
-3.61021879428837,0,2
-1.64122001507716,4.40648141852064,2
-1.64122001507716,-4.40648141852064,2
-0.105219255013274,4.87903150709977,2
-0.105219255013274,-4.87903150709977,2
-5.34335312869261,0,2
-5.67785634522311,0.213748928511214,2
-5.67785634522311,-0.213748928511214,2
-6.70205142440875,0,2
-6.73200591909818,0,2
-6.76057606439774,0,2
-6.78211860201473,0,2
-6.78628276357575,0,2
-2.11509219860226,6.45383196579877,2
-2.11509219860226,-6.45383196579877,2
-6.81139083379159,0,2
-6.81796926732119,0,2
-6.83175295880879,0.129638314181546,2
-6.83175295880879,-0.129638314181546,2
-6.83833979337629,0,2
-0.338925327724311,6.98886530355491,2
-0.338925327724311,-6.98886530355491,2
-7.02365964078496,0,2
-7.65852153482334,0,2
-0.348114517702779,7.6535989561638,2
-0.348114517702779,-7.6535989561638,2
-0.430466352828837,8.61758399694482,2
-0.430466352828837,-8.61758399694482,2
-0.399315598946297,8.8267835958877,2
-0.399315598946297,-8.8267835958877,2
-3.17602832313793,0,2
-3.2949843101064,0,2
-3.29865743434067,0,2
-3.37067559522596,0,2
-3.39399861079793,0,2
-3.66068748140317,0,2
-0.218709382460214,4.77137181924826,2
-0.218709382460214,-4.77137181924826,2
-4.87361943464471,0,2
-2.00518348610458,4.48180482890072,2
-2.00518348610458,-4.48180482890072,2
-5.74735044483085,0.240848720636626,2
-5.74735044483085,-0.240848720636626,2
-6.70238734228679,0,2
-6.73245056434074,0,2
-6.76140082578162,0,2
-0.259917527648791,6.7672307830878,2
-0.259917527648791,-6.7672307830878,2
-6.78297371743959,0,2
-6.78724908583341,0,2
-6.80525574834871,0,2
-6.82058521593717,0,2
-1.13411862265081,6.74061868840738,2
-1.13411862265081,-6.74061868840738,2
-6.83565377838118,0.107485277743266,2
-6.83565377838118,-0.107485277743266,2
-6.85232937057039,0,2
-7.01534310033423,0,2
-0.355757397674956,7.30163184977581,2
-0.355757397674956,-7.30163184977581,2
-7.58772676676298,0,2
-0.411352102266343,8.58899732709893,2
-0.411352102266343,-8.58899732709893,2
-0.413831284389345,8.766521977346,2
-0.413831284389345,-8.766521977346,2
-3.17583225798632,0,2
-3.29482205226746,0,2
-3.30495044046319,0,2
-3.37050110957309,0,2
-3.39830768472348,0,2
-3.60951443048983,0,2
-0.307979253102352,4.86379395839153,2
-0.307979253102352,-4.86379395839153,2
-2.09333353160452,4.53495666785816,2
-2.09333353160452,-4.53495666785816,2
-5.22653918300255,0,2
-5.71659710460683,0.217883927404128,2
-5.71659710460683,-0.217883927404128,2
-6.70212628077318,0,2
-6.73209854437099,0,2
-6.77344393873814,0,2
-6.78306683869285,0,2
-6.78764711295936,0,2
-6.80958040305439,0,2
-6.8245155821059,0,2
-6.84201411959097,0.121774196908909,2
-6.84201411959097,-0.121774196908909,2
-6.84849313015249,0,2
-0.951161041968249,6.82826348995549,2
-0.951161041968249,-6.82826348995549,2
-7.01737438622168,0,2
-0.456345692595927,7.04847037402279,2
-0.456345692595927,-7.04847037402279,2
-7.58483758560084,0,2
-0.340609741686155,7.63544848006307,2
-0.340609741686155,-7.63544848006307,2
-0.440774516030237,8.23360096623433,2
-0.440774516030237,-8.23360096623433,2
-0.435329385015245,8.62856855030206,2
-0.435329385015245,-8.62856855030206,2
-0.411916885890539,8.81956514781705,2
-0.411916885890539,-8.81956514781705,2
-3.17599077610377,0,2
-3.29518533560192,0,2
-3.30046578016793,0,2
-3.37116678939182,0,2
-3.39500641368443,0,2
-3.63594503688654,0,2
-0.269839141767674,4.82375404467863,2
-0.269839141767674,-4.82375404467863,2
-2.05387766676787,4.5120930539839,2
-2.05387766676787,-4.5120930539839,2
-5.20816075200925,0,2
-5.7185242098774,0.221671551059315,2
-5.7185242098774,-0.221671551059315,2
-6.70219452559086,0,2
-6.7323404197129,0,2
-6.75705773472172,0,2
-6.78299037672623,0,2
-6.78738052883847,0,2
-6.80608764610526,0,2
-6.82086922215864,0,2
-6.84001167039823,0.114824299238693,2
-6.84001167039823,-0.114824299238693,2
-6.84728388061107,0,2
-1.05960051334772,6.79767422203674,2
-1.05960051334772,-6.79767422203674,2
-0.356093719059165,6.91451668601914,2
-0.356093719059165,-6.91451668601914,2
-7.01611428884516,0,2
-0.32549512417321,7.39283417123856,2
-0.32549512417321,-7.39283417123856,2
-7.58367830028019,0,2
-0.415106157315349,8.59626829450978,2
-0.415106157315349,-8.59626829450978,2
-0.412671237019825,8.77491660555604,2
-0.412671237019825,-8.77491660555604,2
-3.1791607938387,0,2
-3.29818419040662,0,2
-3.30664348558142,0,2
-3.37645029028633,0,2
-3.39487899035115,0,2
-3.60410886708447,0,2
-1.61439707186559,4.70615615625227,2
-1.61439707186559,-4.70615615625227,2
-0.552755673884803,5.01565540107123,2
-0.552755673884803,-5.01565540107123,2
-5.38418411834569,0,2
-5.6323158087207,0.224428980243052,2
-5.6323158087207,-0.224428980243052,2
-1.58180159488452,6.22423350872854,2
-1.58180159488452,-6.22423350872854,2
-6.70199983109653,0,2
-6.73118500568712,0,2
-6.75902728782286,0,2
-6.78431369450776,0,2
-6.80018704519334,0,2
-6.81468002042557,0.00121657852479804,2
-6.81468002042557,-0.00121657852479804,2
-6.8421364880799,0.117132475639258,2
-6.8421364880799,-0.117132475639258,2
-6.84527118567447,0,2
-0.297249304408702,6.95410785497418,2
-0.297249304408702,-6.95410785497418,2
-7.01738068991475,0,2
-7.6719648658507,0,2
-0.349523687944545,7.68525133290978,2
-0.349523687944545,-7.68525133290978,2
-0.311198407816814,8.20618768978525,2
-0.311198407816814,-8.20618768978525,2
-0.452574802927028,8.67643292190691,2
-0.452574802927028,-8.67643292190691,2
-3.17906616853182,0,2
-3.29298458646185,0,2
-3.29842641606213,0,2
-3.37812648301476,0,2
-3.4196120264506,0,2
-3.62677383614669,0,2
-0.654804494284075,4.77188631833747,2
-0.654804494284075,-4.77188631833747,2
-4.99023350186128,0,2
-2.09316943779772,4.95071278361534,2
-2.09316943779772,-4.95071278361534,2
-5.43283718375259,0,2
-5.66645991472446,0,2
-1.06186364535464,5.96561257965188,2
-1.06186364535464,-5.96561257965188,2
-6.70176475751556,0,2
-6.755383775976,0,2
-6.7643407062901,0,2
-6.78657223378252,0,2
-6.78771705566646,0,2
-6.81422479541666,0,2
-6.83244871637538,0,2
-6.83988748975329,0.122972945926768,2
-6.83988748975329,-0.122972945926768,2
-6.86614601356406,0,2
-7.01641649443624,0,2
-0.325221490581052,7.02495938232039,2
-0.325221490581052,-7.02495938232039,2
-7.62065146955322,0,2
-0.354973689032895,7.68335532340323,2
-0.354973689032895,-7.68335532340323,2
-0.43285505416392,8.60724362469754,2
-0.43285505416392,-8.60724362469754,2
-0.413329821526953,8.61749568970923,2
-0.413329821526953,-8.61749568970923,2
-0.353613306028918,9.25372518442641,2
-0.353613306028918,-9.25372518442641,2
-3.17454234282007,0,2
-3.28757447170739,0,2
-3.30253570387768,0,2
-3.38777055563465,0,2
-3.40919211096115,0,2
-3.61057528210358,0,2
-1.7483187472373,4.49375505156265,2
-1.7483187472373,-4.49375505156265,2
-0.133103719088617,4.87685630324032,2
-0.133103719088617,-4.87685630324032,2
-5.37121566075142,0,2
-5.66077433769262,0.217164904169888,2
-5.66077433769262,-0.217164904169888,2
-6.70190646228258,0,2
-6.72990896578763,0,2
-6.76282661153267,0,2
-1.99755193004818,6.4671699099907,2
-1.99755193004818,-6.4671699099907,2
-6.77291766077303,0,2
-6.78566014741086,0,2
-6.80951078846228,0,2
-6.81912714604687,0,2
-6.83902520091795,0,2
-6.83813411982889,0.125517289063033,2
-6.83813411982889,-0.125517289063033,2
-0.36336009720713,6.91421515393905,2
-0.36336009720713,-6.91421515393905,2
-7.02304016607787,0,2
-0.345125235489015,7.59364098343241,2
-0.345125235489015,-7.59364098343241,2
-7.60477104555802,0,2
-0.441917964992714,8.60131068001285,2
-0.441917964992714,-8.60131068001285,2
-0.424468729016367,9.05514413989044,2
-0.424468729016367,-9.05514413989044,2
-3.17673895369434,0,2
-3.29598270516718,0,2
-3.30231494347733,0,2
-3.38001052350582,0,2
-3.42615414349681,0,2
-3.59079318239652,0,2
-1.71806527180256,4.61848462786203,2
-1.71806527180256,-4.61848462786203,2
-0.297069086959911,5.00692080033029,2
-0.297069086959911,-5.00692080033029,2
-5.41698973297745,0,2
-5.67659762847369,0.203203410127231,2
-5.67659762847369,-0.203203410127231,2
-1.83478516867825,6.25792271158443,2
-1.83478516867825,-6.25792271158443,2
-6.7020146492035,0,2
-6.73223080272126,0,2
-6.75669928452816,0,2
-6.78367057024188,0,2
-6.78876384628544,0,2
-6.8033378599632,0,2
-6.8181787308363,0,2
-6.83578350109123,0,2
-6.84527700267689,0.12430159504284,2
-6.84527700267689,-0.12430159504284,2
-0.326171338679745,7.00243645602332,2
-0.326171338679745,-7.00243645602332,2
-7.01987537183381,0,2
-7.54548384199443,0,2
-0.351480295079728,7.69251857816339,2
-0.351480295079728,-7.69251857816339,2
-0.379658641161039,8.59346873767813,2
-0.379658641161039,-8.59346873767813,2
-0.43172855860518,8.70998491637005,2
-0.43172855860518,-8.70998491637005,2
-3.17670517995609,0,2
-3.29623168936029,0,2
-3.30261602373365,0,2
-3.38008375958696,0,2
-3.44001762143632,0,2
-3.59099608772994,0,2
-0.333086283566948,4.99870606497089,2
-0.333086283566948,-4.99870606497089,2
-1.80594825251875,4.68941645023844,2
-1.80594825251875,-4.68941645023844,2
-5.41534099928602,0,2
-5.6779035746744,0.203562167596595,2
-5.6779035746744,-0.203562167596595,2
-1.67705548320486,6.10999324002734,2
-1.67705548320486,-6.10999324002734,2
-6.70202672890963,0,2
-6.73218315940736,0,2
-6.75659956449395,0,2
-6.78362515052581,0,2
-6.78927241776312,0,2
-6.80365075473532,0,2
-6.81833760440366,0,2
-6.83565195781787,0,2
-6.84430672484447,0.123761596058142,2
-6.84430672484447,-0.123761596058142,2
-7.01918706628458,0,2
-0.325073460413202,7.01429165876575,2
-0.325073460413202,-7.01429165876575,2
-7.48304328190753,0,2
-0.351526887641096,7.69598971615932,2
-0.351526887641096,-7.69598971615932,2
-0.376525334229895,8.59691154573507,2
-0.376525334229895,-8.59691154573507,2
-0.431473830197228,8.71145586684362,2
-0.431473830197228,-8.71145586684362,2
-3.17658314740206,0,2
-3.29527841815713,0,2
-3.3018102779397,0,2
-3.3806045730537,0,2
-3.4600028088516,0,2
-3.59092171050899,0,2
-0.382778231575888,4.92120449732819,2
-0.382778231575888,-4.92120449732819,2
-2.14695073443946,4.71365827754349,2
-2.14695073443946,-4.71365827754349,2
-5.42335625580506,0,2
-5.6800144259887,0.206999652221031,2
-5.6800144259887,-0.206999652221031,2
-1.24900947371216,6.07975693025132,2
-1.24900947371216,-6.07975693025132,2
-6.70199315697263,0,2
-6.73231635490868,0,2
-6.78330899729754,0,2
-6.78789611226934,0,2
-6.80391794687034,0,2
-6.81912252424343,0,2
-6.83578275360843,0,2
-6.84395988033351,0.120128846688283,2
-6.84395988033351,-0.120128846688283,2
-7.01771901623268,0,2
-0.334499179598894,7.0202035647748,2
-0.334499179598894,-7.0202035647748,2
-7.39299792186405,0,2
-0.35089907302796,7.68639367931215,2
-0.35089907302796,-7.68639367931215,2
-0.39041114057667,8.6078043605208,2
-0.39041114057667,-8.6078043605208,2
-0.414442061626946,8.71387958742651,2
-0.414442061626946,-8.71387958742651,2
-3.17788480152924,0,2
-3.29133228830414,0,2
-3.29736982997718,0,2
-3.36843418112303,0,2
-3.38530491434033,0,2
-3.58794659373388,0,2
-0.333219454374608,4.87627590910685,2
-0.333219454374608,-4.87627590910685,2
-2.10415182519583,4.54892553803253,2
-2.10415182519583,-4.54892553803253,2
-5.40095483753604,0,2
-5.66236632158731,0.181061162625866,2
-5.66236632158731,-0.181061162625866,2
-6.70242279863132,0,2
-6.73043710486903,0,2
-6.75611398155772,0,2
-6.78330976362505,0,2
-6.80431734243548,0,2
-1.03905353133528,6.73304101976311,2
-1.03905353133528,-6.73304101976311,2
-6.82800421340888,0,2
-6.83857879624798,0,2
-6.84300337693905,0.121256502692978,2
-6.84300337693905,-0.121256502692978,2
-0.31283763572633,6.84182621440392,2
-0.31283763572633,-6.84182621440392,2
-7.01731845297411,0,2
-7.58828835205305,0,2
-0.413231819849925,7.59973264030016,2
-0.413231819849925,-7.59973264030016,2
-0.441427930522593,8.47098664322505,2
-0.441427930522593,-8.47098664322505,2
-0.382983596250213,8.6884615869123,2
-0.382983596250213,-8.6884615869123,2
-3.17723132842774,0,2
-3.29590539643814,0,2
-3.29941270131686,0,2
-3.37104357240623,0,2
-3.38715460954345,0,2
-3.63174088470959,0,2
-0.393821050444391,4.76977122494553,2
-0.393821050444391,-4.76977122494553,2
-2.06819938026278,4.55467175877387,2
-2.06819938026278,-4.55467175877387,2
-5.26616549107837,0,2
-5.70529759111002,0.209829501574195,2
-5.70529759111002,-0.209829501574195,2
-6.70210720067101,0,2
-6.73250613856109,0,2
-6.76136061872883,0,2
-6.78305122200427,0,2
-6.78954567813661,0,2
-6.81059296640513,0,2
-6.81990041775957,0,2
-6.82959618422066,0.117538075240328,2
-6.82959618422066,-0.117538075240328,2
-6.84902306893248,0,2
-0.907088873870691,6.80303731045761,2
-0.907088873870691,-6.80303731045761,2
-0.487971093750005,6.98647616170181,2
-0.487971093750005,-6.98647616170181,2
-7.01828359510877,0,2
-0.340932450797471,7.56268164545466,2
-0.340932450797471,-7.56268164545466,2
-7.58986425112592,0,2
-0.372364169427418,8.56859828501581,2
-0.372364169427418,-8.56859828501581,2
-0.442338482916647,8.71772707395342,2
-0.442338482916647,-8.71772707395342,2
-3.17679185612894,0,2
-3.29461432954412,0,2
-3.2995097818635,0,2
-3.37089940526335,0,2
-3.38778375802411,0,2
-3.6024288030859,0,2
-0.370181710082259,4.83654680168386,2
-0.370181710082259,-4.83654680168386,2
-2.07510146912399,4.55851645046747,2
-2.07510146912399,-4.55851645046747,2
-5.35941527184047,0,2
-5.69462987688625,0.18086953174421,2
-5.69462987688625,-0.18086953174421,2
-6.70253552037745,0,2
-6.73241269878254,0,2
-6.75725705816924,0,2
-6.78330182346857,0,2
-6.78730931536432,0,2
-6.80489784279289,0,2
-6.82409909579606,0,2
-0.996176304086999,6.7601380993355,2
-0.996176304086999,-6.7601380993355,2
-6.84009624458263,0,2
-6.84352603060411,0.119843952116769,2
-6.84352603060411,-0.119843952116769,2
-0.381200797904508,6.97337539427837,2
-0.381200797904508,-6.97337539427837,2
-7.01746966488881,0,2
-0.362864729696478,7.56669469286799,2
-0.362864729696478,-7.56669469286799,2
-7.58778972538455,0,2
-0.410658704174745,8.60583004157309,2
-0.410658704174745,-8.60583004157309,2
-0.4208814094244,8.7696282416341,2
-0.4208814094244,-8.7696282416341,2
-3.17602843659425,0,2
-3.29456963925558,0,2
-3.29884198768591,0,2
-3.36983830540688,0,2
-3.3854839162364,0,2
-3.59356305991631,0,2
-0.307667682957855,4.84115801321677,2
-0.307667682957855,-4.84115801321677,2
-2.09443958853711,4.53301666528555,2
-2.09443958853711,-4.53301666528555,2
-5.37938928592133,0,2
-5.68768810708818,0.205403480819482,2
-5.68768810708818,-0.205403480819482,2
-6.70215976128406,0,2
-6.73252575282153,0,2
-6.75676668505935,0,2
-6.78390446003796,0,2
-6.78720468187679,0,2
-6.80564492811366,0,2
-6.81909805171949,0,2
-6.83652671713297,0,2
-6.84043468493677,0.121834919353804,2
-6.84043468493677,-0.121834919353804,2
-0.97208627797207,6.81780594724629,2
-0.97208627797207,-6.81780594724629,2
-7.01749681827065,0,2
-0.438999136698421,7.07499564707898,2
-0.438999136698421,-7.07499564707898,2
-7.58576929062635,0,2
-0.353533353920978,7.71056140609641,2
-0.353533353920978,-7.71056140609641,2
-0.435541995726917,8.61304978228536,2
-0.435541995726917,-8.61304978228536,2
-0.391309921426671,8.75720242836462,2
-0.391309921426671,-8.75720242836462,2


==> JOURNAL/RESULTS/eigs_closed_loop_reduced_new.csv <==
Real,Imag,Mark
-0.111616734117445,0,2
-0.112086496303341,0,2
-0.128608750323027,0,2
-0.133956526888167,0,2
-0.188617850204518,0,2
-0.233361005242879,0,2
-0.00421450513789733,0.27441426466163,2
-0.00421450513789733,-0.27441426466163,2
-0.296991587835886,0,2
-0.301505558100456,0,2
-0.301819238348064,0,2
-0.301831399441234,0,2
-0.302057429022199,0,2
-0.30209225819978,0,2
-0.302142900883063,0,2
-0.302207708762606,0,2
-0.302307842271074,0,2
-0.302331054495398,0,2
-0.363303589175336,0.284802514261898,2
-0.363303589175336,-0.284802514261898,2
-0.467948254024491,0,2
-0.703389455225703,0,2
-0.746617290535671,0,2
-0.431350217127992,0.633830543523139,2
-0.431350217127992,-0.633830543523139,2
-0.795364573304751,0.0089218958292453,2
-0.795364573304751,-0.0089218958292453,2
-0.799941158860343,0,2
-0.810199297540532,0,2
-0.822597729890694,0,2
-0.823982565935732,0,2
-0.833935663752283,0,2
-0.852749327597381,0,2
-0.496336352892162,0.705090005528791,2
-0.496336352892162,-0.705090005528791,2
-0.868853205377915,0,2
-0.482922961897202,0.735807844734164,2
-0.482922961897202,-0.735807844734164,2
-0.517321305355079,0.718241780442802,2
-0.517321305355079,-0.718241780442802,2
-0.9414491271434,0,2
-0.958755354849102,0.0216708207245999,2
-0.958755354849102,-0.0216708207245999,2
-0.97556528452037,0,2
-1.00887179119399,0,2
-1.09524581008196,0,2
-0.707105893026565,0.880596357820421,2
-0.707105893026565,-0.880596357820421,2
-0.735398542168304,0.910807645307222,2
-0.735398542168304,-0.910807645307222,2
-1.17337946425583,0,2
-0.793711892921906,0.936015231884327,2
-0.793711892921906,-0.936015231884327,2
-0.965599010822695,1.06264571497136,2
-0.965599010822695,-1.06264571497136,2
-1.46163532533447,0,2
-0.11162591271032,0,2
-0.112077659376778,0,2
-0.128602293535202,0,2
-0.133966877090588,0,2
-0.185356402889938,0,2
-0.236716041058757,0,2
-0.00345326601087895,0.258774098224126,2
-0.00345326601087895,-0.258774098224126,2
-0.297040876588188,0,2
-0.301630176955967,0,2
-0.301828604783332,0,2
-0.301855987024887,0,2
-0.3020701342321,0,2
-0.30212080599487,0,2
-0.302207324646467,0,2
-0.30232419197839,0,2
-0.302350331910481,0,2
-0.302377588857346,0,2
-0.382797299823027,0.276813175038587,2
-0.382797299823027,-0.276813175038587,2
-0.481427240451795,0,2
-0.707808636477093,0,2
-0.74380428900324,0,2
-0.423096732677055,0.637112519422035,2
-0.423096732677055,-0.637112519422035,2
-0.797216916215935,0,2
-0.799981349620124,0,2
-0.804368296845212,0,2
-0.82167583239723,0,2
-0.825243226003777,0,2
-0.825709736750712,0,2
-0.836747480842633,0,2
-0.851784661486363,0,2
-0.487772793654631,0.703455213768851,2
-0.487772793654631,-0.703455213768851,2
-0.465852208084103,0.721930542230713,2
-0.465852208084103,-0.721930542230713,2
-0.871241261297384,0,2
-0.515969883171139,0.717300740271821,2
-0.515969883171139,-0.717300740271821,2
-0.944687960885874,0,2
-0.958792932097506,0.0216364291318869,2
-0.958792932097506,-0.0216364291318869,2
-0.975449526640471,0,2
-1.01173731278872,0,2
-1.10290581988091,0,2
-0.686765403211764,0.877651420340028,2
-0.686765403211764,-0.877651420340028,2
-0.722470514819247,0.904952867409285,2
-0.722470514819247,-0.904952867409285,2
-0.74409727176792,0.926104270418651,2
-0.74409727176792,-0.926104270418651,2
-1.23037291479158,0,2
-0.940003786446842,1.10195550994286,2
-0.940003786446842,-1.10195550994286,2
-1.46366088951507,0,2
-0.111622465464156,0,2
-0.112075514617534,0,2
-0.128598104347966,0,2
-0.133958862895597,0,2
-0.185278865904993,0,2
-0.237175454913207,0,2
-0.00294479279862099,0.257883488718787,2
-0.00294479279862099,-0.257883488718787,2
-0.296952962217891,0,2
-0.301611016763904,0,2
-0.301828509849238,0,2
-0.30184293849037,0,2
-0.302064032284436,0,2
-0.302118124029631,0,2
-0.302206073028967,0,2
-0.302329719346145,0,2
-0.302348567082317,0,2
-0.302390943095976,0,2
-0.383733040913341,0.276616834988957,2
-0.383733040913341,-0.276616834988957,2
-0.48139306547603,0,2
-0.707543532016002,0,2
-0.743978771201814,0,2
-0.421789565323319,0.638145504889982,2
-0.421789565323319,-0.638145504889982,2
-0.797097846313923,0,2
-0.799983904221609,0,2
-0.804627069810391,0,2
-0.821690818373732,0,2
-0.824707655248753,0,2
-0.828315140280489,0,2
-0.837627634000623,0,2
-0.851468982199396,0,2
-0.486378423661225,0.703518171975557,2
-0.486378423661225,-0.703518171975557,2
-0.46454215246598,0.721477381145538,2
-0.46454215246598,-0.721477381145538,2
-0.871189010824788,0,2
-0.528262241313302,0.722311974180902,2
-0.528262241313302,-0.722311974180902,2
-0.9451965124,0,2
-0.958792837771385,0.0216119210681805,2
-0.958792837771385,-0.0216119210681805,2
-0.975425737706406,0,2
-1.00561112852297,0,2
-1.10249129886221,0,2
-0.687606757403885,0.8895707122839,2
-0.687606757403885,-0.8895707122839,2
-0.735307228893458,0.907771229394214,2
-0.735307228893458,-0.907771229394214,2
-0.760970676632,0.934681861648167,2
-0.760970676632,-0.934681861648167,2
-1.23315610601553,0,2
-0.930237737683034,1.11599892393265,2
-0.930237737683034,-1.11599892393265,2
-1.45950699236179,0,2
-0.111626886952407,0,2
-0.112077153878437,0,2
-0.128602487220301,0,2
-0.133964070937699,0,2
-0.185137990853402,0,2
-0.236916461592551,0,2
-0.00324440123268177,0.258752829961153,2
-0.00324440123268177,-0.258752829961153,2
-0.29704898100349,0,2
-0.301632635007323,0,2
-0.301828822815114,0,2
-0.301853935163284,0,2
-0.302068860411937,0,2
-0.302120180579599,0,2
-0.302206605681286,0,2
-0.302327004177852,0,2
-0.30235143251959,0,2
-0.302381292754154,0,2
-0.383508797877936,0.276322077677968,2
-0.383508797877936,-0.276322077677968,2
-0.481485206404662,0,2
-0.707767700043741,0,2
-0.74380066600791,0,2
-0.422902235336499,0.637299659700349,2
-0.422902235336499,-0.637299659700349,2
-0.797141634811794,0,2
-0.799987666425561,0,2
-0.80442565919688,0,2
-0.821697102710183,0,2
-0.824957255214678,0,2
-0.826338283062989,0,2
-0.83702861056363,0,2
-0.85172765702565,0,2
-0.487534867993399,0.703467763289388,2
-0.487534867993399,-0.703467763289388,2
-0.465601212265097,0.721851428440827,2
-0.465601212265097,-0.721851428440827,2
-0.871240296883128,0,2
-0.51817148171586,0.717928002690355,2
-0.51817148171586,-0.717928002690355,2
-0.944811532688057,0,2
-0.958796864606974,0.0216399407637786,2
-0.958796864606974,-0.0216399407637786,2
-0.975445493576751,0,2
-1.01076961761951,0,2
-1.10299051645415,0,2
-0.686472405959374,0.879860425791334,2
-0.686472405959374,-0.879860425791334,2
-0.725706915391788,0.904739434610456,2
-0.725706915391788,-0.904739434610456,2
-0.746132272315891,0.92741137728332,2
-0.746132272315891,-0.92741137728332,2
-1.23126139476533,0,2
-0.939477170432127,1.10462689669205,2
-0.939477170432127,-1.10462689669205,2
-1.46268570538512,0,2
-0.111625579392289,0,2
-0.112080644514585,0,2
-0.128603246842642,0,2
-0.133962897534559,0,2
-0.185622196001248,0,2
-0.236392651014686,0,2
-0.00372834868146171,0.259532007001257,2
-0.00372834868146171,-0.259532007001257,2
-0.29707482403248,0,2
-0.301611945240566,0,2
-0.301827734333843,0,2
-0.301855734455232,0,2
-0.301943477646868,0,2
-0.30211424981891,0,2
-0.302206585830249,0,2
-0.302319841464111,0,2
-0.302347645411757,0,2
-0.302381726843776,0,2
-0.382161409547377,0.277032556942121,2
-0.382161409547377,-0.277032556942121,2
-0.481703831551824,0,2
-0.708158829622757,0,2
-0.743861932618245,0,2
-0.425940853392166,0.63603129424563,2
-0.425940853392166,-0.63603129424563,2
-0.797106997531857,0,2
-0.799986279537092,0,2
-0.81384976563555,0,2
-0.82160599585689,0,2
-0.824489248178328,0,2
-0.827580365776252,0,2
-0.836594892258357,0,2
-0.85211968439962,0,2
-0.490819847135875,0.703966287840033,2
-0.490819847135875,-0.703966287840033,2
-0.466064507409681,0.722076972537547,2
-0.466064507409681,-0.722076972537547,2
-0.871316215278043,0,2
-0.944670067821254,0,2
-0.958787799087109,0.021635904145446,2
-0.958787799087109,-0.021635904145446,2
-0.975484958057428,0,2
-0.572983363437809,0.801711125674265,2
-0.572983363437809,-0.801711125674265,2
-1.00948078723466,0,2
-1.1033109429053,0,2
-0.686130651545211,0.890628807008383,2
-0.686130651545211,-0.890628807008383,2
-0.736613073634755,0.911144097597638,2
-0.736613073634755,-0.911144097597638,2
-0.79680104477782,0.90071148397254,2
-0.79680104477782,-0.90071148397254,2
-1.2293645262185,0,2
-1.40644077206644,0,2
-0.959709601433745,1.08433247266923,2
-0.959709601433745,-1.08433247266923,2
-0.111624371714382,0,2
-0.112077413706025,0,2
-0.128599984605393,0,2
-0.133966275976787,0,2
-0.185373335689734,0,2
-0.236456560092682,0,2
-0.00356275566121901,0.258294796681639,2
-0.00356275566121901,-0.258294796681639,2
-0.297034499092877,0,2
-0.30163324392648,0,2
-0.301829128180072,0,2
-0.301854027521932,0,2
-0.302069435826325,0,2
-0.302120265497267,0,2
-0.30220681970337,0,2
-0.302327578913267,0,2
-0.302346892523454,0,2
-0.302381271237327,0,2
-0.382422807827162,0.27663205241191,2
-0.382422807827162,-0.27663205241191,2
-0.4816979799975,0,2
-0.707797444493101,0,2
-0.743812559141855,0,2
-0.422678596998022,0.637272520953891,2
-0.422678596998022,-0.637272520953891,2
-0.797165046833559,0,2
-0.799986276392382,0,2
-0.804510850276765,0,2
-0.82172975736824,0,2
-0.824999676822901,0,2
-0.826395750245335,0,2
-0.837061567570565,0,2
-0.851739512571363,0,2
-0.487318921185873,0.70336379208191,2
-0.487318921185873,-0.70336379208191,2
-0.465421404138494,0.721744413018559,2
-0.465421404138494,-0.721744413018559,2
-0.871255838072018,0,2
-0.517879347246374,0.717662361689982,2
-0.517879347246374,-0.717662361689982,2
-0.944807308585814,0,2
-0.958793581817499,0.0216365827169784,2
-0.958793581817499,-0.0216365827169784,2
-0.975444034786074,0,2
-1.01073246915588,0,2
-1.10303736654166,0,2
-0.686389898266314,0.879653973270058,2
-0.686389898266314,-0.879653973270058,2
-0.725494076158102,0.904673928935075,2
-0.725494076158102,-0.904673928935075,2
-0.745932776157634,0.927459848096366,2
-0.745932776157634,-0.927459848096366,2
-1.23133430463135,0,2
-0.939706354565819,1.10483070972243,2
-0.939706354565819,-1.10483070972243,2
-1.46263280385715,0,2
-0.111623838559653,0,2
-0.112076841919987,0,2
-0.128636530250187,0,2
-0.13395998016092,0,2
-0.188851796065367,0,2
-0.231223846119165,0,2
-0.00772189857813292,0.262040578243776,2
-0.00772189857813292,-0.262040578243776,2
-0.297361025797808,0,2
-0.301596605688285,0,2
-0.301706988470193,0,2
-0.302198275831434,0,2
-0.302232019242073,0,2
-0.302317393663345,0,2
-0.302363995250621,0,2
-0.376345371357071,0.280064513465947,2
-0.376345371357071,-0.280064513465947,2
-0.474953870943145,0,2
-0.704821855874311,0,2
-0.743684271192508,0,2
-0.426813711859742,0.640014859447253,2
-0.426813711859742,-0.640014859447253,2
-0.791352821524674,0.00397806253215158,2
-0.791352821524674,-0.00397806253215158,2
-0.799965370375895,0,2
-0.808396562958753,0,2
-0.821147652232597,0,2
-0.823064901985302,0,2
-0.834579066711872,0,2
-0.850687969618777,0,2
-0.464992880445486,0.720823365106588,2
-0.464992880445486,-0.720823365106588,2
-0.49092184009251,0.706896879501988,2
-0.49092184009251,-0.706896879501988,2
-0.870890908520264,0,2
-0.525246398331332,0.728115067750579,2
-0.525246398331332,-0.728115067750579,2
-0.941648240547813,0,2
-0.958756045896919,0.0216645411544428,2
-0.958756045896919,-0.0216645411544428,2
-0.975459708418072,0,2
-0.998974932362264,0,2
-1.10483477799531,0,2
-0.686055352107299,0.88252128206663,2
-0.686055352107299,-0.88252128206663,2
-0.735665435130511,0.918725844649182,2
-0.735665435130511,-0.918725844649182,2
-1.21996986589921,0,2
-0.801370104123231,0.947684474307554,2
-0.801370104123231,-0.947684474307554,2
-1.44070660912747,0,2
-0.977271461565893,1.0872255436777,2
-0.977271461565893,-1.0872255436777,2
-0.111622153591239,0,2
-0.112080051164456,0,2
-0.128617205728023,0,2
-0.133972763468128,0,2
-0.188607694605629,0,2
-0.234106532105928,0,2
-0.00683767248622093,0.264241505964672,2
-0.00683767248622093,-0.264241505964672,2
-0.297090912673102,0,2
-0.301607469122156,0,2
-0.30172060213501,0,2
-0.302201155382641,0,2
-0.302230643164515,0,2
-0.302315848969342,0,2
-0.302338990735661,0,2
-0.373097213990146,0.282381978602201,2
-0.373097213990146,-0.282381978602201,2
-0.476563213003129,0,2
-0.707406814993652,0,2
-0.743511262108152,0,2
-0.427565177160464,0.637735927058031,2
-0.427565177160464,-0.637735927058031,2
-0.791998412477021,0.00368592097286375,2
-0.791998412477021,-0.00368592097286375,2
-0.799969881107339,0,2
-0.80963539197851,0,2
-0.821776578484017,0,2
-0.823536393154863,0,2
-0.835402793783159,0,2
-0.851460995776939,0,2
-0.491991490735037,0.705810114407339,2
-0.491991490735037,-0.705810114407339,2
-0.469531792577978,0.723956481080548,2
-0.469531792577978,-0.723956481080548,2
-0.870580492312173,0,2
-0.525946365895039,0.725100552132792,2
-0.525946365895039,-0.725100552132792,2
-0.941670855369859,0,2
-0.958758130698842,0.0216651448765253,2
-0.958758130698842,-0.0216651448765253,2
-0.975495774811414,0,2
-0.998749765848012,0,2
-1.10659413850525,0,2
-0.687812374241747,0.886281961555831,2
-0.687812374241747,-0.886281961555831,2
-0.734930613604052,0.915516999016785,2
-0.734930613604052,-0.915516999016785,2
-1.21585406074339,0,2
-0.802935666513391,0.945220502013845,2
-0.802935666513391,-0.945220502013845,2
-1.43997938289025,0,2
-0.979017659931291,1.08627900474964,2
-0.979017659931291,-1.08627900474964,2
-0.111625139380727,0,2
-0.112079200590097,0,2
-0.128602826951364,0,2
-0.133962686838651,0,2
-0.185639243576459,0,2
-0.236408603037504,0,2
-0.00337447452297864,0.258943747136196,2
-0.00337447452297864,-0.258943747136196,2
-0.297089926194442,0,2
-0.301625235558039,0,2
-0.301829414962742,0,2
-0.301855154327819,0,2
-0.301981753006738,0,2
-0.302115380131223,0,2
-0.302207643490581,0,2
-0.302324327094411,0,2
-0.302345344267829,0,2
-0.302385018131898,0,2
-0.383021989136646,0.276607859873743,2
-0.383021989136646,-0.276607859873743,2
-0.481880382197161,0,2
-0.708081452542569,0,2
-0.74388923499763,0,2
-0.4240497973457,0.636259903648669,2
-0.4240497973457,-0.636259903648669,2
-0.797185719534085,0,2
-0.799989789758718,0,2
-0.812924336434948,0,2
-0.821837177081485,0,2
-0.824816114407105,0,2
-0.827089954504081,0,2
-0.837030738691021,0,2
-0.852068456265507,0,2
-0.488869947601002,0.70331579726561,2
-0.488869947601002,-0.70331579726561,2
-0.465421759402532,0.721613847736584,2
-0.465421759402532,-0.721613847736584,2
-0.87138620240239,0,2
-0.944874948146807,0,2
-0.958790949035832,0.0216317421901633,2
-0.958790949035832,-0.0216317421901633,2
-0.562228463974764,0.782401814779447,2
-0.562228463974764,-0.782401814779447,2
-0.975467820796277,0,2
-1.01084611898257,0,2
-1.10314306535691,0,2
-0.686861671329018,0.888298949385137,2
-0.686861671329018,-0.888298949385137,2
-0.736390964515348,0.910116902765347,2
-0.736390964515348,-0.910116902765347,2
-0.775106880698225,0.903800593684666,2
-0.775106880698225,-0.903800593684666,2
-1.23063372167205,0,2
-1.42014413848815,0,2
-0.951635181117524,1.0929074878788,2
-0.951635181117524,-1.0929074878788,2
-0.111611880818334,0,2
-0.112072878477946,0,2
-0.128592577158451,0,2
-0.133960511255218,0,2
-0.18552927033388,0,2
-0.237372436410583,0,2
-0.00292206565829001,0.257325230297802,2
-0.00292206565829001,-0.257325230297802,2
-0.296872742299517,0,2
-0.301563983997775,0,2
-0.301829041022003,0,2
-0.30184689322414,0,2
-0.302115803319417,0,2
-0.302205304745191,0,2
-0.302333973349694,0,2
-0.30233892625708,0,2
-0.30239406835596,0,2
-0.382638786234072,0.278424001817259,2
-0.382638786234072,-0.278424001817259,2
-0.48068937358087,0,2
-0.707544771872607,0,2
-0.743995115714973,0,2
-0.420050762312254,0.639138340028702,2
-0.420050762312254,-0.639138340028702,2
-0.797216173108775,0,2
-0.799986816336977,0,2
-0.821570989953712,0,2
-0.825019488903776,0,2
-0.827460472440056,0,2
-0.836659583118093,0,2
-0.851158402774704,0,2
-0.48490027254942,0.703690618552359,2
-0.48490027254942,-0.703690618552359,2
-0.464877984172828,0.721723354386979,2
-0.464877984172828,-0.721723354386979,2
-0.871151051130947,0,2
-0.525522816442027,0.723389629867241,2
-0.525522816442027,-0.723389629867241,2
-0.944736303652703,0,2
-0.958786185120517,0.021639325220024,2
-0.958786185120517,-0.021639325220024,2
-0.975402001729739,0,2
-1.00957405780946,0,2
-1.10221206179526,0,2
-0.687459971553096,0.891718513888577,2
-0.687459971553096,-0.891718513888577,2
-0.737266015371716,0.911994349384787,2
-0.737266015371716,-0.911994349384787,2
-1.23310796651893,0,2
-0.807146714118892,0.949085790565032,2
-0.807146714118892,-0.949085790565032,2
-1.43072726378234,0,2
-0.926241237361977,1.11438003477228,2
-0.926241237361977,-1.11438003477228,2
-0.111616425387784,0,2
-0.112085800228186,0,2
-0.12860575198854,0,2
-0.133959283257421,0,2
-0.189523064548356,0,2
-0.232655693681904,0,2
-0.00408548754858797,0.275320938132945,2
-0.00408548754858797,-0.275320938132945,2
-0.297098480277955,0,2
-0.301521761904112,0,2
-0.301831290447398,0,2
-0.301840651949264,0,2
-0.302055777750717,0,2
-0.302091880434683,0,2
-0.302150504493329,0,2
-0.302213436103578,0,2
-0.302317186055105,0,2
-0.302337428899865,0,2
-0.363926329420511,0.284453575450081,2
-0.363926329420511,-0.284453575450081,2
-0.469459676612528,0,2
-0.705246095658808,0,2
-0.74749008434627,0,2
-0.427445281291949,0.631764641756469,2
-0.427445281291949,-0.631764641756469,2
-0.796401024664667,0.00882383225744066,2
-0.796401024664667,-0.00882383225744066,2
-0.799948209139674,0,2
-0.810686705124989,0,2
-0.823686632975382,0,2
-0.824999830430975,0,2
-0.834488221230297,0,2
-0.853513222353277,0,2
-0.492683668918785,0.702204343537905,2
-0.492683668918785,-0.702204343537905,2
-0.870503111874631,0,2
-0.478640499634023,0.729584196525287,2
-0.478640499634023,-0.729584196525287,2
-0.517014216439379,0.717161596656453,2
-0.517014216439379,-0.717161596656453,2
-0.941411310596513,0,2
-0.958756576957511,0.0216571494973693,2
-0.958756576957511,-0.0216571494973693,2
-0.975565277703827,0,2
-1.00877112543415,0,2
-1.09347574381077,0,2
-0.706616943769813,0.877464990047358,2
-0.706616943769813,-0.877464990047358,2
-0.729778247557114,0.907923521688835,2
-0.729778247557114,-0.907923521688835,2
-1.17332792645988,0,2
-0.792080617745846,0.933669365342193,2
-0.792080617745846,-0.933669365342193,2
-0.960368629160323,1.06158660390302,2
-0.960368629160323,-1.06158660390302,2
-1.46186576458519,0,2
-0.111605375383408,0,2
-0.112072042466025,0,2
-0.128584490918787,0,2
-0.133957720046226,0,2
-0.18538713624113,0,2
-0.236870256819769,0,2
-0.00299118718116373,0.256714984537383,2
-0.00299118718116373,-0.256714984537383,2
-0.296946701874719,0,2
-0.301522048006136,0,2
-0.301829287891699,0,2
-0.30184347543103,0,2
-0.302114044409561,0,2
-0.302204912016837,0,2
-0.30233559365544,0,2
-0.302349067110061,0,2
-0.302392977871843,0,2
-0.383362815683911,0.27704902367703,2
-0.383362815683911,-0.27704902367703,2
-0.479523302609094,0,2
-0.707432755073076,0,2
-0.744027347237983,0,2
-0.419468398522728,0.639438559771227,2
-0.419468398522728,-0.639438559771227,2
-0.797192791928533,0,2
-0.799986341853073,0,2
-0.808589920444524,0,2
-0.821494824248157,0,2
-0.825215346309585,0,2
-0.827185334846382,0,2
-0.835988115949431,0,2
-0.851065120719506,0,2
-0.484426092566679,0.703714020323086,2
-0.484426092566679,-0.703714020323086,2
-0.465181568181176,0.722001483985446,2
-0.465181568181176,-0.722001483985446,2
-0.87104173569382,0,2
-0.529742386005291,0.72535878654064,2
-0.529742386005291,-0.72535878654064,2
-0.944428098229777,0,2
-0.958778687186054,0.0216390876393531,2
-0.958778687186054,-0.0216390876393531,2
-0.975395594295414,0,2
-1.00807482295433,0,2
-1.10225332514191,0,2
-0.687526479205126,0.893244882991306,2
-0.687526479205126,-0.893244882991306,2
-0.736700247964849,0.913595359879858,2
-0.736700247964849,-0.913595359879858,2
-1.23248104321399,0,2
-0.837506117760959,0.962779903351261,2
-0.837506117760959,-0.962779903351261,2
-1.42150403295083,0,2
-0.928848758875496,1.1146502892396,2
-0.928848758875496,-1.1146502892396,2
-0.111599914664147,0,2
-0.112073924125853,0,2
-0.128585579582299,0,2
-0.133973919728948,0,2
-0.185606376672476,0,2
-0.236752737084893,0,2
-0.00306099512946482,0.257468797636799,2
-0.00306099512946482,-0.257468797636799,2
-0.296994179881345,0,2
-0.301831304246888,0,2
-0.301848168704925,0,2
-0.302057704086693,0,2
-0.302121627964012,0,2
-0.302203755220875,0,2
-0.302334407171596,0,2
-0.302347454535844,0,2
-0.302388732721897,0,2
-0.382651467087529,0.277330219787251,2
-0.382651467087529,-0.277330219787251,2
-0.477712179957152,0,2
-0.707565359742673,0,2
-0.743711349618307,0,2
-0.420078827092722,0.638027344990645,2
-0.420078827092722,-0.638027344990645,2
-0.797473184899241,0,2
-0.800011847298515,0,2
-0.819272436087927,0,2
-0.824692074959202,0.00130311404118222,2
-0.824692074959202,-0.00130311404118222,2
-0.832322446018937,0,2
-0.851537602012757,0,2
-0.486325202450554,0.703690367231194,2
-0.486325202450554,-0.703690367231194,2
-0.466686394868619,0.722771272029491,2
-0.466686394868619,-0.722771272029491,2
-0.87125302405553,0,2
-0.519611082121078,0.719329318335765,2
-0.519611082121078,-0.719329318335765,2
-0.941052001939636,0,2
-0.958749122908514,0.0216345101580021,2
-0.958749122908514,-0.0216345101580021,2
-0.975435654054595,0,2
-1.00586536862558,0,2
-1.10367298766797,0,2
-0.68616463633117,0.886981255300557,2
-0.68616463633117,-0.886981255300557,2
-0.735780059861778,0.906698508387254,2
-0.735780059861778,-0.906698508387254,2
-1.23139220534896,0,2
-0.787673366851672,0.980133778824681,2
-0.787673366851672,-0.980133778824681,2
-1.44318333133731,0,2
-0.960716648805838,1.08775923780114,2
-0.960716648805838,-1.08775923780114,2
-0.111633732603424,0,2
-0.112090754119867,0,2
-0.128603508512553,0,2
-0.133961251055641,0,2
-0.185800742255416,0,2
-0.236810055370232,0,2
-0.0031854870804912,0.261674210572556,2
-0.0031854870804912,-0.261674210572556,2
-0.297168736162219,0,2
-0.30128371544544,0,2
-0.301851163282533,0,2
-0.301859436522172,0,2
-0.30205926881232,0,2
-0.302119087900155,0,2
-0.302225458814413,0,2
-0.30233333464651,0,2
-0.302354136604357,0,2
-0.302380063382236,0,2
-0.381970886614628,0.276895101426453,2
-0.381970886614628,-0.276895101426453,2
-0.480797604656411,0,2
-0.708591626612108,0,2
-0.743890234255717,0,2
-0.421434589667785,0.623492672091482,2
-0.421434589667785,-0.623492672091482,2
-0.799327871132064,0,2
-0.800009786178239,0,2
-0.80227604309964,0,2
-0.822648315723232,0,2
-0.827145916300057,0,2
-0.828081265182242,0,2
-0.831619030801253,0,2
-0.489847506092738,0.695318311136505,2
-0.489847506092738,-0.695318311136505,2
-0.463278150145,0.719542179976222,2
-0.463278150145,-0.719542179976222,2
-0.856621437623903,0,2
-0.872329918650777,0,2
-0.505705420366175,0.72588347730052,2
-0.505705420366175,-0.72588347730052,2
-0.93893760049776,0,2
-0.958760590541351,0.0216443021145575,2
-0.958760590541351,-0.0216443021145575,2
-0.975642313945462,0,2
-1.00744677700918,0,2
-1.10383776518561,0,2
-0.684945651511427,0.88356570895619,2
-0.684945651511427,-0.88356570895619,2
-0.729478626731779,0.890281279947411,2
-0.729478626731779,-0.890281279947411,2
-1.23229415223101,0,2
-0.743201418019703,0.986308468138764,2
-0.743201418019703,-0.986308468138764,2
-0.957282396278113,1.05973345156295,2
-0.957282396278113,-1.05973345156295,2
-1.44636383278743,0,2
-0.111609051625137,0,2
-0.112076292819366,0,2
-0.128586932446364,0,2
-0.133977787810852,0,2
-0.185290909107147,0,2
-0.237654455073967,0,2
-0.003483567659093,0.258625404396537,2
-0.003483567659093,-0.258625404396537,2
-0.294629700758048,0,2
-0.30132721119952,0,2
-0.301828186809692,0,2
-0.301838357213225,0,2
-0.302071439536738,0,2
-0.302113108564911,0,2
-0.302199012207069,0,2
-0.302328570005114,0,2
-0.302351781135136,0,2
-0.302391808916732,0,2
-0.381678540114417,0.278986663172473,2
-0.381678540114417,-0.278986663172473,2
-0.476485467208415,0,2
-0.698135978545291,0,2
-0.745404399552009,0,2
-0.422794443441546,0.638005183050374,2
-0.422794443441546,-0.638005183050374,2
-0.799791695580044,0.00199681671762825,2
-0.799791695580044,-0.00199681671762825,2
-0.808683513148087,0,2
-0.823050353177789,0,2
-0.82423218886843,0,2
-0.851524425977632,0,2
-0.490395400130376,0.7055606726765,2
-0.490395400130376,-0.7055606726765,2
-0.46667355586559,0.722935489367657,2
-0.46667355586559,-0.722935489367657,2
-0.870130785869277,0,2
-0.512822757119494,0.716280584807079,2
-0.512822757119494,-0.716280584807079,2
-0.936380214904581,0,2
-0.958760877627924,0.0216519862309645,2
-0.958760877627924,-0.0216519862309645,2
-1.01209647294483,0,2
-1.07401590900295,0,2
-0.695287080079324,0.877137584143171,2
-0.695287080079324,-0.877137584143171,2
-0.729609239701286,0.898569911735328,2
-0.729609239701286,-0.898569911735328,2
-0.732261054824217,0.944917807186493,2
-0.732261054824217,-0.944917807186493,2
-1.23041676914049,0,2
-1.4649962163343,0,2
-0.111401433875961,0,2
-0.112049928799955,0,2
-0.133781868042174,0,2
-0.18470440530562,0,2
-0.227994515109004,0,2
-0.00174321686757588,0.2349778982079,2
-0.00174321686757588,-0.2349778982079,2
-0.29798284688214,0,2
-0.30181321650423,0,2
-0.302036366674482,0,2
-0.302087066794478,0,2
-0.302164354424025,0,2
-0.302333660237199,0,2
-0.302352344371843,0,2
-0.373360942779119,0.284595565225446,2
-0.373360942779119,-0.284595565225446,2
-0.475639283605827,0,2
-0.710467793614359,0,2
-0.742030325263019,0,2
-0.792323336589065,0,2
-0.799061665208127,0,2
-0.81998202694285,0,2
-0.823700775998847,0,2
-0.838626020109266,0,2
-0.864464157761601,0,2
-0.491506684675453,0.719808847904154,2
-0.491506684675453,-0.719808847904154,2
-0.475102553940278,0.739383813300822,2
-0.475102553940278,-0.739383813300822,2
-0.519237004657328,0.733052645217335,2
-0.519237004657328,-0.733052645217335,2
-0.954576407958708,0,2
-0.958766343981778,0.0216497468659209,2
-0.958766343981778,-0.0216497468659209,2
-1.01216265983574,0,2
-1.10355140292419,0,2
-0.694184756588102,0.896910001228152,2
-0.694184756588102,-0.896910001228152,2
-0.724755078135191,0.947364435389864,2
-0.724755078135191,-0.947364435389864,2
-1.2350579093145,0,2
-0.891035754755256,1.03528300494614,2
-0.891035754755256,-1.03528300494614,2
-1.46232494514233,0,2
-0.111679157134222,0,2
-0.112116436466036,0,2
-0.128578340986515,0,2
-0.133957290516417,0,2
-0.1851902017241,0,2
-0.236699201348117,0,2
-0.0035275796527895,0.259409273428171,2
-0.0035275796527895,-0.259409273428171,2
-0.296885947384269,0,2
-0.301465242911083,0,2
-0.301854534752523,0,2
-0.302072027543867,0,2
-0.30211904880599,0,2
-0.302164224237017,0,2
-0.302334878146179,0,2
-0.302352226980335,0,2
-0.302388719020212,0,2
-0.383608952139408,0.276192795384571,2
-0.383608952139408,-0.276192795384571,2
-0.48112563903294,0,2
-0.706951256963505,0,2
-0.74385115276135,0,2
-0.420270236893726,0.639899854905021,2
-0.420270236893726,-0.639899854905021,2
-0.797004129868313,0,2
-0.799985941868975,0,2
-0.804337693592196,0,2
-0.820715856141774,0,2
-0.823629987199855,0,2
-0.826218254408955,0,2
-0.835557801776177,0,2
-0.852920943996124,0,2
-0.464736757046517,0.7225433490824,2
-0.464736757046517,-0.7225433490824,2
-0.87086141751564,0,2
-0.511155478897183,0.717245450310201,2
-0.511155478897183,-0.717245450310201,2
-0.54323984151178,0.722556121154903,2
-0.54323984151178,-0.722556121154903,2
-0.943584244577568,0,2
-0.958781905451666,0.0216340135891502,2
-0.958781905451666,-0.0216340135891502,2
-0.966857463023439,0,2
-1.01212938127606,0,2
-1.10038494401117,0,2
-0.685693131669717,0.875941462439454,2
-0.685693131669717,-0.875941462439454,2
-0.711111716049025,0.914922384885785,2
-0.711111716049025,-0.914922384885785,2
-1.23377716419076,0,2
-0.782404277450797,1.03695917268237,2
-0.782404277450797,-1.03695917268237,2
-1.00896465606539,1.0590927296272,2
-1.00896465606539,-1.0590927296272,2
-1.46509269890172,0,2
-0.111562210905717,0,2
-0.112079042333586,0,2
-0.128634725977391,0,2
-0.133978583798122,0,2
-0.185757367497958,0,2
-0.236935899685345,0,2
-0.00302239580978781,0.258480845220115,2
-0.00302239580978781,-0.258480845220115,2
-0.29683615034749,0,2
-0.30152604236183,0,2
-0.301849823713556,0,2
-0.302068549046647,0,2
-0.302119059670666,0,2
-0.302218862475885,0,2
-0.302325625913351,0,2
-0.30234338083015,0,2
-0.302388481110113,0,2
-0.382186615610339,0.278152627537682,2
-0.382186615610339,-0.278152627537682,2
-0.481401751118431,0,2
-0.70736862026049,0,2
-0.743643186179655,0,2
-0.42368483241172,0.640828482352634,2
-0.42368483241172,-0.640828482352634,2
-0.796383955764578,0,2
-0.799986305374639,0,2
-0.804096972370361,0,2
-0.820926499396889,0,2
-0.826656987688631,0,2
-0.828580460840093,0,2
-0.834781259183083,0,2
-0.477586730524714,0.693416427901919,2
-0.477586730524714,-0.693416427901919,2
-0.85172051852097,0,2
-0.467017916126925,0.724102029634557,2
-0.467017916126925,-0.724102029634557,2
-0.870627768949066,0,2
-0.514106441481352,0.718190116790948,2
-0.514106441481352,-0.718190116790948,2
-0.941786453521338,0,2
-0.95878291286665,0.0216347840981598,2
-0.95878291286665,-0.0216347840981598,2
-0.966814393737848,0,2
-1.01215034069579,0,2
-1.10057651344779,0,2
-0.687891102718926,0.877919825591593,2
-0.687891102718926,-0.877919825591593,2
-0.712933716908845,0.916054373927333,2
-0.712933716908845,-0.916054373927333,2
-1.23254221364208,0,2
-0.793912206780494,0.98937600116532,2
-0.793912206780494,-0.98937600116532,2
-1.46525570180685,0,2
-0.945309482171253,1.12225924943726,2
-0.945309482171253,-1.12225924943726,2
-0.111612741861132,0,2
-0.112077123338343,0,2
-0.128592214441674,0,2
-0.133975763438778,0,2
-0.184996102606177,0,2
-0.237280075699705,0,2
-0.00320895010585528,0.259272345510593,2
-0.00320895010585528,-0.259272345510593,2
-0.297009122399115,0,2
-0.301468025931154,0,2
-0.301833899935743,0,2
-0.301854310164276,0,2
-0.302065020932807,0,2
-0.302106155842999,0,2
-0.302206658883556,0,2
-0.30233195499801,0,2
-0.302349481779816,0,2
-0.302387053922241,0,2
-0.382583223571396,0.27726008274038,2
-0.382583223571396,-0.27726008274038,2
-0.478571249727904,0,2
-0.70752008168871,0,2
-0.745001066023082,0,2
-0.421145589934797,0.635827370515701,2
-0.421145589934797,-0.635827370515701,2
-0.797852628418919,0,2
-0.800000999619045,0,2
-0.804135601673088,0,2
-0.82135370522647,0,2
-0.825119319669715,0.00123693497387176,2
-0.825119319669715,-0.00123693497387176,2
-0.833844509266419,0,2
-0.85226299797178,0,2
-0.487302773773158,0.702430547951273,2
-0.487302773773158,-0.702430547951273,2
-0.464696953231585,0.722832699908631,2
-0.464696953231585,-0.722832699908631,2
-0.871472241016393,0,2
-0.513393959994371,0.717334964528698,2
-0.513393959994371,-0.717334964528698,2
-0.941660445492687,0,2
-0.958765690312283,0.0216414265951522,2
-0.958765690312283,-0.0216414265951522,2
-0.975461979782528,0,2
-1.01199219721573,0,2
-1.10354469858824,0,2
-0.692808386178756,0.876728725804622,2
-0.692808386178756,-0.876728725804622,2
-0.727359307102077,0.901050305528221,2
-0.727359307102077,-0.901050305528221,2
-0.738139194839123,0.951829002995784,2
-0.738139194839123,-0.951829002995784,2
-1.2253089803035,0,2
-0.956569816566902,1.08746811694984,2
-0.956569816566902,-1.08746811694984,2
-1.46567634757463,0,2
-0.111585499446903,0,2
-0.112062988312026,0,2
-0.128615917573157,0,2
-0.134286566390595,0,2
-0.183397307146824,0,2
-0.238184462702616,0,2
-0.00550131395806178,0.251528212713686,2
-0.00550131395806178,-0.251528212713686,2
-0.297199647539288,0,2
-0.301581937780991,0,2
-0.301784077326358,0,2
-0.301834408808087,0,2
-0.302088920099976,0,2
-0.302106576840665,0,2
-0.302204986613643,0,2
-0.302329308168282,0,2
-0.302355143654221,0,2
-0.302429400980645,0,2
-0.389360864920818,0.272905126933267,2
-0.389360864920818,-0.272905126933267,2
-0.482511213256776,0,2
-0.711432181076794,0,2
-0.752966169154318,0,2
-0.412226751226841,0.642768217416872,2
-0.412226751226841,-0.642768217416872,2
-0.794625504445672,0,2
-0.799995587056265,0,2
-0.803365585168754,0,2
-0.819993516462801,0,2
-0.824221420771347,0.00123394483606598,2
-0.824221420771347,-0.00123394483606598,2
-0.835588742327427,0,2
-0.476612678114691,0.702834969097382,2
-0.476612678114691,-0.702834969097382,2
-0.850038396313855,0,2
-0.497331029760337,0.71431321295477,2
-0.497331029760337,-0.71431321295477,2
-0.876555474457317,0,2
-0.5031273928457,0.742600109466419,2
-0.5031273928457,-0.742600109466419,2
-0.944027519308536,0,2
-0.958763658874102,0.0216593253266128,2
-0.958763658874102,-0.0216593253266128,2
-0.975315114331602,0,2
-1.00945682062035,0,2
-1.08573284490468,0,2
-0.699342739839621,0.910072903774827,2
-0.699342739839621,-0.910072903774827,2
-1.1625356910134,0,2
-0.73375513428063,0.920838747506581,2
-0.73375513428063,-0.920838747506581,2
-0.803334564247307,0.973886021795328,2
-0.803334564247307,-0.973886021795328,2
-1.45370150815703,0,2
-0.843943930417451,1.20166696368554,2
-0.843943930417451,-1.20166696368554,2
-0.111632825541567,0,2
-0.112075784868548,0,2
-0.128603190955298,0,2
-0.133962535850551,0,2
-0.185751973504151,0,2
-0.238171855194112,0,2
-0.00342879040116393,0.257497161353176,2
-0.00342879040116393,-0.257497161353176,2
-0.293745312698392,0,2
-0.301607087941974,0,2
-0.301823306682783,0,2
-0.301836820343681,0,2
-0.302071342421096,0,2
-0.302124681119062,0,2
-0.302200971025364,0,2
-0.302325166752251,0,2
-0.302355423319762,0,2
-0.302393268551574,0,2
-0.461136021984157,0,2
-0.378789068310916,0.281617466193758,2
-0.378789068310916,-0.281617466193758,2
-0.695440364685806,0,2
-0.743904200689052,0,2
-0.423724077824029,0.639783285326463,2
-0.423724077824029,-0.639783285326463,2
-0.799978189463391,0,2
-0.80264168591513,0,2
-0.804459999774107,0,2
-0.820692265093898,0,2
-0.824645542250265,0.000718584554928029,2
-0.824645542250265,-0.000718584554928029,2
-0.834933431096609,0,2
-0.850901898763233,0,2
-0.465157635167026,0.721083554832273,2
-0.465157635167026,-0.721083554832273,2
-0.488885248266011,0.705775879877904,2
-0.488885248266011,-0.705775879877904,2
-0.870046745715235,0,2
-0.513509135431779,0.716912255685457,2
-0.513509135431779,-0.716912255685457,2
-0.943152867175712,0,2
-0.958785888301813,0.0216246157119437,2
-0.958785888301813,-0.0216246157119437,2
-1.0126697762597,0,2
-1.05695356117473,0,2
-0.688322928979042,0.877397307297675,2
-0.688322928979042,-0.877397307297675,2
-0.719198709299365,0.902363685311456,2
-0.719198709299365,-0.902363685311456,2
-0.737253838595363,0.92780515409799,2
-0.737253838595363,-0.92780515409799,2
-1.23439588687649,0,2
-0.879799741358312,1.16097117891459,2
-0.879799741358312,-1.16097117891459,2
-1.46498176300885,0,2
-0.111780999972247,0,2
-0.112162276913494,0,2
-0.128536581722065,0,2
-0.133944304100753,0,2
-0.184498368900327,0,2
-0.237058934895519,0,2
-0.00449645889177009,0.259637846769539,2
-0.00449645889177009,-0.259637846769539,2
-0.296931397005044,0,2
-0.301519456922033,0,2
-0.301855242269202,0,2
-0.302073372143164,0,2
-0.302121729597968,0,2
-0.302186851543134,0,2
-0.302331154678602,0,2
-0.302351479382592,0,2
-0.302391514812079,0,2
-0.384189480254206,0.275769466418995,2
-0.384189480254206,-0.275769466418995,2
-0.481094365577322,0,2
-0.707103986382566,0,2
-0.743983143494503,0,2
-0.421406326735522,0.638999454520214,2
-0.421406326735522,-0.638999454520214,2
-0.797132102018721,0,2
-0.799984350014149,0,2
-0.818969027344228,0,2
-0.822801133676069,0,2
-0.827644713177225,0,2
-0.838607684311557,0,2
-0.857988815652276,0,2
-0.464788563784895,0.72185910672299,2
-0.464788563784895,-0.72185910672299,2
-0.871691887293275,0,2
-0.511605070119333,0.716461109985079,2
-0.511605070119333,-0.716461109985079,2
-0.586004479215421,0.727820962441418,2
-0.586004479215421,-0.727820962441418,2
-0.942008331184267,0,2
-0.958787998833947,0.0216379493554225,2
-0.958787998833947,-0.0216379493554225,2
-0.967413168283992,0,2
-1.01226311937753,0,2
-1.10141499143276,0,2
-0.685944298618855,0.875386167647202,2
-0.685944298618855,-0.875386167647202,2
-0.712223318999979,0.912479509058561,2
-0.712223318999979,-0.912479509058561,2
-1.23324502427157,0,2
-0.770853105862932,1.03922924695953,2
-0.770853105862932,-1.03922924695953,2
-1.4656015570633,0,2
-1.06169475610728,1.02792544482464,2
-1.06169475610728,-1.02792544482464,2
-0.11159136078904,0,2
-0.112242857906682,0,2
-0.128603035250566,0,2
-0.133968457134696,0,2
-0.185178981671066,0,2
-0.237211145227852,0,2
-0.00337645915337692,0.257934343246094,2
-0.00337645915337692,-0.257934343246094,2
-0.296942095667775,0,2
-0.301599174102016,0,2
-0.30185472874265,0,2
-0.302045269271187,0,2
-0.302080508842045,0,2
-0.302125588641311,0,2
-0.302326296567134,0,2
-0.302338623954604,0,2
-0.302393328108018,0,2
-0.382357204041528,0.277626720305028,2
-0.382357204041528,-0.277626720305028,2
-0.482108549197666,0,2
-0.707928227914163,0,2
-0.743790115850234,0,2
-0.423323805763651,0.638359716165641,2
-0.423323805763651,-0.638359716165641,2
-0.796951933828005,0,2
-0.799983113817365,0,2
-0.804775084625187,0,2
-0.821703826470197,0,2
-0.827622306403652,0,2
-0.832822612508254,0,2
-0.839677272047569,0,2
-0.854414100219468,0,2
-0.465753042984485,0.721940848546999,2
-0.465753042984485,-0.721940848546999,2
-0.871352486375817,0,2
-0.513219049037599,0.71625888557142,2
-0.513219049037599,-0.71625888557142,2
-0.932828495465815,0,2
-0.958791454207079,0.0216284563475916,2
-0.958791454207079,-0.0216284563475916,2
-0.967746832397716,0,2
-1.01243866008669,0,2
-0.606500857554972,0.848958022888687,2
-0.606500857554972,-0.848958022888687,2
-1.10256596468785,0,2
-0.687116409124501,0.875323706835084,2
-0.687116409124501,-0.875323706835084,2
-0.71356169406601,0.912861810097747,2
-0.71356169406601,-0.912861810097747,2
-1.23227106117749,0,2
-0.824514354646881,0.991526395685405,2
-0.824514354646881,-0.991526395685405,2
-0.922346111577417,1.0702219554589,2
-0.922346111577417,-1.0702219554589,2
-1.46585283735881,0,2
-0.111727414991165,0,2
-0.112090964038002,0,2
-0.128572632278417,0,2
-0.133956694358276,0,2
-0.184688349873352,0,2
-0.236770069601222,0,2
-0.00377961477924988,0.258698753867071,2
-0.00377961477924988,-0.258698753867071,2
-0.29701104290884,0,2
-0.301564674295992,0,2
-0.301853830505492,0,2
-0.302071519281814,0,2
-0.30212124557457,0,2
-0.302198961548418,0,2
-0.302327734996404,0,2
-0.302354707718524,0,2
-0.30239131584649,0,2
-0.383670915971252,0.276084999863926,2
-0.383670915971252,-0.276084999863926,2
-0.48124156319047,0,2
-0.70742561018444,0,2
-0.743830126625553,0,2
-0.422745865771789,0.639275968714272,2
-0.422745865771789,-0.639275968714272,2
-0.79686684197308,0,2
-0.799991813216616,0,2
-0.804530292446252,0,2
-0.820819981317616,0,2
-0.822488830551722,0,2
-0.827215728747725,0,2
-0.837280724076834,0,2
-0.852819283708792,0,2
-0.465786282514495,0.722562230810527,2
-0.465786282514495,-0.722562230810527,2
-0.87108771030365,0,2
-0.515840538867859,0.712168559820133,2
-0.515840538867859,-0.712168559820133,2
-0.512809783803611,0.717054320189724,2
-0.512809783803611,-0.717054320189724,2
-0.941154208772664,0,2
-0.958788862748963,0.0216428699006886,2
-0.958788862748963,-0.0216428699006886,2
-0.968023448558163,0,2
-1.01230396884344,0,2
-1.1017831249169,0,2
-0.686911446867037,0.876292773491499,2
-0.686911446867037,-0.876292773491499,2
-0.713485936027175,0.912668728964191,2
-0.713485936027175,-0.912668728964191,2
-1.23250787755396,0,2
-0.783628908625596,1.01680831132654,2
-0.783628908625596,-1.01680831132654,2
-0.996296794733114,1.03453027230002,2
-0.996296794733114,-1.03453027230002,2
-1.46558953033163,0,2
-0.111613780279366,0,2
-0.112075542127828,0,2
-0.128622424073282,0,2
-0.134159678051186,0,2
-0.1854686095559,0,2
-0.237842772793754,0,2
-0.00303687185956997,0.256102719735928,2
-0.00303687185956997,-0.256102719735928,2
-0.294789877972182,0,2
-0.301530052801806,0,2
-0.301762587802981,0,2
-0.301824608520118,0,2
-0.302067565447252,0,2
-0.302126116127719,0,2
-0.302202987236577,0,2
-0.302325260981754,0,2
-0.30236032530545,0,2
-0.302391277789285,0,2
-0.458355379606562,0,2
-0.375835516357393,0.285294556934838,2
-0.375835516357393,-0.285294556934838,2
-0.699317459760765,0,2
-0.744252602283116,0,2
-0.423530549694704,0.639225661958378,2
-0.423530549694704,-0.639225661958378,2
-0.805837023442133,0,2
-0.807536189919176,0,2
-0.82062706738203,0,2
-0.824531298002352,0.00130835833046281,2
-0.824531298002352,-0.00130835833046281,2
-0.835611315476765,0,2
-0.851053927000255,0,2
-0.488032987448983,0.704995619031956,2
-0.488032987448983,-0.704995619031956,2
-0.871626392528201,0,2
-0.519397054219891,0.717649921544572,2
-0.519397054219891,-0.717649921544572,2
-0.491926912006804,0.741829438755203,2
-0.491926912006804,-0.741829438755203,2
-0.943929545327763,0,2
-0.958765209519029,0.0216359260918031,2
-0.958765209519029,-0.0216359260918031,2
-0.975424219014657,0,2
-1.01266956371544,0,2
-1.05990543321684,0,2
-0.718831532563619,0.886021172519738,2
-0.718831532563619,-0.886021172519738,2
-0.73395675795846,0.906703141553833,2
-0.73395675795846,-0.906703141553833,2
-1.20044433557276,0,2
-0.776533795946868,0.974001993464877,2
-0.776533795946868,-0.974001993464877,2
-0.880995230415077,1.11579480273213,2
-0.880995230415077,-1.11579480273213,2
-1.46606252194973,0,2
-0.111627059698744,0,2
-0.112075787987205,0,2
-0.128569394898099,0,2
-0.133830593879348,0,2
-0.187259899390863,0,2
-0.235297215701652,0,2
-0.0039219504095315,0.26253725993477,2
-0.0039219504095315,-0.26253725993477,2
-0.295972661571718,0,2
-0.301613535090649,0,2
-0.301688517555895,0,2
-0.302035631290674,0,2
-0.302091529725502,0,2
-0.302206110232573,0,2
-0.302329600734507,0,2
-0.302348820842055,0,2
-0.302379495982452,0,2
-0.465894774134493,0,2
-0.37357921586239,0.284384090877679,2
-0.37357921586239,-0.284384090877679,2
-0.701625082181784,0,2
-0.75168071913472,0,2
-0.421841731872598,0.637968120456522,2
-0.421841731872598,-0.637968120456522,2
-0.799977232899757,0,2
-0.803221401571981,0.00158511105355315,2
-0.803221401571981,-0.00158511105355315,2
-0.8213582952784,0,2
-0.825039646395453,0.000947348931840679,2
-0.825039646395453,-0.000947348931840679,2
-0.836303333750908,0,2
-0.851495753315244,0,2
-0.486305962039299,0.703472738611892,2
-0.486305962039299,-0.703472738611892,2
-0.874391748131571,0,2
-0.512435190652123,0.717438807653073,2
-0.512435190652123,-0.717438807653073,2
-0.945239914790296,0,2
-0.958761346001752,0.0216321515121975,2
-0.958761346001752,-0.0216321515121975,2
-0.975427779218759,0,2
-1.01255544092733,0,2
-1.08867013404493,0,2
-0.664810906281982,0.872222100847784,2
-0.664810906281982,-0.872222100847784,2
-0.68679255020999,0.874415846902728,2
-0.68679255020999,-0.874415846902728,2
-0.718988790352808,0.904977831829777,2
-0.718988790352808,-0.904977831829777,2
-0.738552836142552,0.930919853204021,2
-0.738552836142552,-0.930919853204021,2
-1.2077286324282,0,2
-0.892944131548783,1.11138679847235,2
-0.892944131548783,-1.11138679847235,2
-1.46656309009584,0,2
-0.11161023144657,0,2
-0.112065269514698,0,2
-0.128583013385833,0,2
-0.133990187479642,0,2
-0.184353528523733,0,2
-0.239733733127005,0,2
-0.00379044519852114,0.257793849557312,2
-0.00379044519852114,-0.257793849557312,2
-0.294660503437917,0,2
-0.301612684523053,0,2
-0.30182419730361,0,2
-0.301855374006059,0,2
-0.302076190425778,0,2
-0.302138028961482,0,2
-0.302199679325139,0,2
-0.302338504926516,0,2
-0.302342726731766,0,2
-0.302401449906942,0,2
-0.46869606492876,0,2
-0.382943201138499,0.279192352225054,2
-0.382943201138499,-0.279192352225054,2
-0.698870597909959,0,2
-0.744589085532172,0,2
-0.416878465254672,0.644633649391876,2
-0.416878465254672,-0.644633649391876,2
-0.800014757718739,0,2
-0.804501640235218,0,2
-0.804596230179315,0,2
-0.819983366701272,0,2
-0.824309934351829,0.00130627519579793,2
-0.824309934351829,-0.00130627519579793,2
-0.834193448556712,0,2
-0.849380678653466,0,2
-0.481399678713149,0.705995918757964,2
-0.481399678713149,-0.705995918757964,2
-0.467779508688586,0.715587135461017,2
-0.467779508688586,-0.715587135461017,2
-0.873828778246192,0,2
-0.510027785798894,0.716403382439421,2
-0.510027785798894,-0.716403382439421,2
-0.944244944563954,0,2
-0.958786501528243,0.0216386237237283,2
-0.958786501528243,-0.0216386237237283,2
-1.01280009851941,0,2
-1.04219274998946,0,2
-0.688398506209181,0.873047857932488,2
-0.688398506209181,-0.873047857932488,2
-0.712264596913257,0.902409779079266,2
-0.712264596913257,-0.902409779079266,2
-0.737005283588806,0.934211622713728,2
-0.737005283588806,-0.934211622713728,2
-1.2300158962737,0,2
-0.860729681055511,1.16133290826456,2
-0.860729681055511,-1.16133290826456,2
-1.46564778976569,0,2
-0.111626466367994,0,2
-0.112077479455725,0,2
-0.128602874839805,0,2
-0.13397648075918,0,2
-0.185056605486726,0,2
-0.237970610850739,0,2
-0.00384361542222184,0.257532053968262,2
-0.00384361542222184,-0.257532053968262,2
-0.294083205916277,0,2
-0.301626187236531,0,2
-0.301825031315606,0,2
-0.301841043355557,0,2
-0.3020706668882,0,2
-0.302121094027191,0,2
-0.302204079932905,0,2
-0.302322282140201,0,2
-0.302323254090364,0,2
-0.302391591385909,0,2
-0.459133058981975,0,2
-0.37297087407422,0.286409218674482,2
-0.37297087407422,-0.286409218674482,2
-0.696955910644986,0,2
-0.743925458412781,0,2
-0.424564530051866,0.638231083380899,2
-0.424564530051866,-0.638231083380899,2
-0.800038222105192,0,2
-0.801226909559496,0,2
-0.804537788847991,0,2
-0.82128960418607,0,2
-0.824279060311139,0,2
-0.826845042318757,0,2
-0.836855991012431,0,2
-0.851400599001794,0,2
-0.489168758893626,0.704807774952839,2
-0.489168758893626,-0.704807774952839,2
-0.469356157160222,0.725481139931165,2
-0.469356157160222,-0.725481139931165,2
-0.870956466676999,0,2
-0.514833515945633,0.716808100067094,2
-0.514833515945633,-0.716808100067094,2
-0.945690799087155,0,2
-0.958786725569172,0.0216347518885386,2
-0.958786725569172,-0.0216347518885386,2
-0.97544956138273,0,2
-1.01282902879802,0,2
-1.03925933175107,0,2
-0.696662653522195,0.879413590477541,2
-0.696662653522195,-0.879413590477541,2
-0.721753023959908,0.906780496225361,2
-0.721753023959908,-0.906780496225361,2
-0.738869901572795,0.932671398108698,2
-0.738869901572795,-0.932671398108698,2
-1.22353854507635,0,2
-0.87480199898767,1.12640006676,2
-0.87480199898767,-1.12640006676,2
-1.46668238775243,0,2
-0.111623943558258,0,2
-0.112078150465354,0,2
-0.128600144511562,0,2
-0.13397056476541,0,2
-0.184947513823095,0,2
-0.237321818683693,0,2
-0.00421762080316627,0.257370548294696,2
-0.00421762080316627,-0.257370548294696,2
-0.294177896478694,0,2
-0.301624841432285,0,2
-0.301823793772647,0,2
-0.301839288725857,0,2
-0.30206977452473,0,2
-0.302121069296254,0,2
-0.302203411497391,0,2
-0.302309135897064,0,2
-0.302320401423403,0,2
-0.45902917634021,0,2
-0.371781915745356,0.286773876859804,2
-0.371781915745356,-0.286773876859804,2
-0.697182512615863,0,2
-0.743865068278087,0,2
-0.425578982263036,0.638245704717299,2
-0.425578982263036,-0.638245704717299,2
-0.798981693840275,0,2
-0.799940846388227,0,2
-0.804559238462411,0,2
-0.821169767649459,0,2
-0.824084809238011,0,2
-0.826941872719459,0,2
-0.836937103247755,0,2
-0.851384060435602,0,2
-0.490183294342438,0.705236881512153,2
-0.490183294342438,-0.705236881512153,2
-0.470469981028358,0.726290713083773,2
-0.470469981028358,-0.726290713083773,2
-0.870752965358905,0,2
-0.515788416338722,0.717021158691277,2
-0.515788416338722,-0.717021158691277,2
-0.945882492227812,0,2
-0.958791826145756,0.0216216939377783,2
-0.958791826145756,-0.0216216939377783,2
-0.975451652491265,0,2
-1.01286683748571,0,2
-1.033496786368,0,2
-0.697899692189373,0.880188975053878,2
-0.697899692189373,-0.880188975053878,2
-0.722678747218815,0.907189495853245,2
-0.722678747218815,-0.907189495853245,2
-0.739272129813235,0.932934244498695,2
-0.739272129813235,-0.932934244498695,2
-1.22265945183429,0,2
-0.873031562140142,1.12591286799604,2
-0.873031562140142,-1.12591286799604,2
-1.46668670977182,0,2
-0.111615752245544,0,2
-0.112075450477177,0,2
-0.128589047903945,0,2
-0.133933316893398,0,2
-0.185089745318863,0,2
-0.237599948655041,0,2
-0.00447149935587126,0.258220212201594,2
-0.00447149935587126,-0.258220212201594,2
-0.294600895316261,0,2
-0.3016300169116,0,2
-0.301828704259309,0,2
-0.30184279916127,0,2
-0.302073629703273,0,2
-0.302122265287827,0,2
-0.302298872505913,0,2
-0.30232981997933,0,2
-0.302392604704175,0,2
-0.46373046487976,0,2
-0.370541002491426,0.288036463348756,2
-0.370541002491426,-0.288036463348756,2
-0.698733564845946,0,2
-0.744121382273886,0,2
-0.4217514088384,0.638070587931785,2
-0.4217514088384,-0.638070587931785,2
-0.798582629493123,0,2
-0.79988689238633,0,2
-0.804782162083246,0,2
-0.821698707181799,0,2
-0.824747299561379,0,2
-0.827071262244951,0,2
-0.837269274459959,0,2
-0.851492538163467,0,2
-0.486371312478671,0.703547949493793,2
-0.486371312478671,-0.703547949493793,2
-0.466221465776091,0.722641947174933,2
-0.466221465776091,-0.722641947174933,2
-0.871193306153504,0,2
-0.512172718969161,0.716135974730873,2
-0.512172718969161,-0.716135974730873,2
-0.946442528254753,0,2
-0.958797430896038,0.0216466483857577,2
-0.958797430896038,-0.0216466483857577,2
-0.975409108222414,0,2
-1.01368120533292,0.00159968190566478,2
-1.01368120533292,-0.00159968190566478,2
-0.694103421722363,0.878171669368944,2
-0.694103421722363,-0.878171669368944,2
-0.717495510830079,0.906236193114612,2
-0.717495510830079,-0.906236193114612,2
-0.734817751256919,0.932434162781374,2
-0.734817751256919,-0.932434162781374,2
-1.22418672165223,0,2
-0.864455716837407,1.12400045581127,2
-0.864455716837407,-1.12400045581127,2
-1.4669237954285,0,2
-0.111630880361617,0,2
-0.112078634957589,0,2
-0.128607654702606,0,2
-0.134001928388729,0,2
-0.185055727827572,0,2
-0.237231232522748,0,2
-0.00388895265913774,0.258326292819042,2
-0.00388895265913774,-0.258326292819042,2
-0.296952908257899,0,2
-0.301561802788275,0,2
-0.301809537471023,0,2
-0.301834809178502,0,2
-0.302076398259992,0,2
-0.302114818343629,0,2
-0.302210878254573,0,2
-0.302330578163205,0,2
-0.302343865518789,0,2
-0.302394543578393,0,2
-0.382814970063354,0.277084701531518,2
-0.382814970063354,-0.277084701531518,2
-0.481918183210337,0,2
-0.707820548315128,0,2
-0.746683453229251,0,2
-0.421506084458798,0.635257675374215,2
-0.421506084458798,-0.635257675374215,2
-0.798445193150574,0,2
-0.799975073075974,0,2
-0.803706617909031,0,2
-0.822578414923516,0,2
-0.825518636673547,0,2
-0.82696317132252,0,2
-0.837328407553577,0,2
-0.852453712802051,0,2
-0.486441923182649,0.701668468420561,2
-0.486441923182649,-0.701668468420561,2
-0.469027857050441,0.719861758374795,2
-0.469027857050441,-0.719861758374795,2
-0.873258896384251,0,2
-0.503689374879187,0.720988787193341,2
-0.503689374879187,-0.720988787193341,2
-0.945137381821913,0,2
-0.958793766740564,0.0216228343310386,2
-0.958793766740564,-0.0216228343310386,2
-0.975459895164913,0,2
-1.00456666753106,0,2
-1.0943401351208,0,2
-0.706830892166144,0.909456046309714,2
-0.706830892166144,-0.909456046309714,2
-0.735894836781617,0.919723873768458,2
-0.735894836781617,-0.919723873768458,2
-0.759955328531616,0.94373711063562,2
-0.759955328531616,-0.94373711063562,2
-1.21254849716189,0,2
-0.904310231713821,1.10364215734821,2
-0.904310231713821,-1.10364215734821,2
-1.44536169946925,0,2
-0.11159533263719,0,2
-0.11207202270422,0,2
-0.128585632427194,0,2
-0.134003485222862,0,2
-0.184276961570307,0,2
-0.237625257770389,0,2
-0.0033097855404145,0.258330391830069,2
-0.0033097855404145,-0.258330391830069,2
-0.296965764284073,0,2
-0.301467850876225,0,2
-0.301832587438861,0,2
-0.301854275462168,0,2
-0.302064657719832,0,2
-0.302108824347955,0,2
-0.302204651094538,0,2
-0.30233899537811,0,2
-0.302353650180516,0,2
-0.302391068429029,0,2
-0.383038915195478,0.276821555745997,2
-0.383038915195478,-0.276821555745997,2
-0.477702332520677,0,2
-0.707545728792859,0,2
-0.745096540372023,0,2
-0.418285256652608,0.638537751451793,2
-0.418285256652608,-0.638537751451793,2
-0.797391282840133,0,2
-0.799995641769345,0,2
-0.804314381189348,0,2
-0.820851911957909,0,2
-0.824858081044824,0.00143044157105255,2
-0.824858081044824,-0.00143044157105255,2
-0.833599521140362,0,2
-0.851373722956988,0,2
-0.484043779566876,0.702928220054384,2
-0.484043779566876,-0.702928220054384,2
-0.46859978250925,0.724894839519962,2
-0.46859978250925,-0.724894839519962,2
-0.871544772206192,0,2
-0.51664636978313,0.717068119597631,2
-0.51664636978313,-0.717068119597631,2
-0.942281505467335,0,2
-0.958760383323555,0.0216414904880273,2
-0.958760383323555,-0.0216414904880273,2
-0.975407295043238,0,2
-1.01182002756316,0,2
-1.10380099717471,0,2
-0.696074204740047,0.8775188077816,2
-0.696074204740047,-0.8775188077816,2
-0.725385176095784,0.903314941664051,2
-0.725385176095784,-0.903314941664051,2
-0.746839454911536,0.955465236293879,2
-0.746839454911536,-0.955465236293879,2
-1.22108401136646,0,2
-0.958048199554382,1.09901458292891,2
-0.958048199554382,-1.09901458292891,2
-1.46560856972603,0,2
-0.111616848919829,0,2
-0.112075191401062,0,2
-0.128596244755582,0,2
-0.133953103058837,0,2
-0.185623165435297,0,2
-0.23669487558344,0,2
-0.00321381160809957,0.257854448646204,2
-0.00321381160809957,-0.257854448646204,2
-0.296908609419096,0,2
-0.301827667213012,0,2
-0.301836617655844,0,2
-0.302066989235485,0,2
-0.302120991076309,0,2
-0.302205184884898,0,2
-0.302329369963722,0,2
-0.302348872776089,0,2
-0.30238748405767,0,2
-0.382548240493279,0.277381196543438,2
-0.382548240493279,-0.277381196543438,2
-0.478897477816422,0,2
-0.706905452590209,0,2
-0.744224844538103,0,2
-0.421934391326381,0.638530096123769,2
-0.421934391326381,-0.638530096123769,2
-0.797480935552915,0,2
-0.804741736473648,0,2
-0.821344300642459,0,2
-0.824754975675261,0,2
-0.827964837731977,0,2
-0.835936474651223,0,2
-0.851317821713108,0,2
-0.486639905116148,0.703887245021459,2
-0.486639905116148,-0.703887245021459,2
-0.465086311482498,0.721970343925196,2
-0.465086311482498,-0.721970343925196,2
-0.870938559801569,0,2
-0.526151448483302,0.72440667328998,2
-0.526151448483302,-0.72440667328998,2
-0.944689660329565,0,2
-0.958778171521272,0.0216256120965568,2
-0.958778171521272,-0.0216256120965568,2
-0.975423829797342,0,2
-1.00514136887671,0,2
-1.10118547769306,0,2
-0.694339042721019,0.897091901201334,2
-0.694339042721019,-0.897091901201334,2
-0.735022409295374,0.903392843916448,2
-0.735022409295374,-0.903392843916448,2
-0.750288523036786,0.9369376389027,2
-0.750288523036786,-0.9369376389027,2
-1.22826273113429,0,2
-0.925881751697917,1.10277160076554,2
-0.925881751697917,-1.10277160076554,2
-1.46281030852579,0,2
-0.111629145030244,0,2
-0.112078846261858,0,2
-0.128603592265641,0,2
-0.133959986460745,0,2
-0.185426597793808,0,2
-0.236534106098201,0,2
-0.00341989424540539,0.258319117974401,2
-0.00341989424540539,-0.258319117974401,2
-0.297034999340313,0,2
-0.301617920590306,0,2
-0.30182953331827,0,2
-0.301855073050778,0,2
-0.302065690471433,0,2
-0.302114446237397,0,2
-0.302206854881932,0,2
-0.302325228377003,0,2
-0.302352349609639,0,2
-0.302390011458802,0,2
-0.383587362446175,0.276384862465639,2
-0.383587362446175,-0.276384862465639,2
-0.481655041474715,0,2
-0.707770560236798,0,2
-0.744018276118992,0,2
-0.423718483641112,0.636458527023249,2
-0.423718483641112,-0.636458527023249,2
-0.797108729730664,0,2
-0.799984298993339,0,2
-0.805587615656233,0,2
-0.821868546956753,0,2
-0.825003171459174,0,2
-0.826478997724465,0,2
-0.836862016811862,0,2
-0.852010745234145,0,2
-0.488591939631833,0.703289073907367,2
-0.488591939631833,-0.703289073907367,2
-0.464567958996494,0.721681738728625,2
-0.464567958996494,-0.721681738728625,2
-0.87123811973037,0,2
-0.518696087205603,0.722300667542568,2
-0.518696087205603,-0.722300667542568,2
-0.94453430522973,0,2
-0.958791658849303,0.0216333373081013,2
-0.958791658849303,-0.0216333373081013,2
-0.97546323264984,0,2
-1.0126224334822,0,2
-1.10269819539934,0,2
-0.692597953876459,0.882859079628153,2
-0.692597953876459,-0.882859079628153,2
-0.71959331961938,0.900651667952494,2
-0.71959331961938,-0.900651667952494,2
-0.739268022719996,0.921670643492509,2
-0.739268022719996,-0.921670643492509,2
-1.23316279342646,0,2
-0.944670638697443,1.10514463928859,2
-0.944670638697443,-1.10514463928859,2
-1.45954186278624,0,2


==> JOURNAL/RESULTS/eigs_plant_reduced_1.csv <==
Real,Imag,Mark
-3.18884555741311,0,1
-3.29920609813807,0,1
-3.35437543924797,0,1
-3.38420708648189,0,1
-3.67874697236179,0,1
-1.53476919173525,3.49109649180394,1
-1.53476919173525,-3.49109649180394,1
-0.415362894738676,3.82223264135438,1
-0.415362894738676,-3.82223264135438,1
-5.12397345394217,0,1
-5.69543963316922,0.0516242475874573,1
-5.69543963316922,-0.0516242475874573,1
-6.71039518795267,0,1
-0.255288409749431,6.71055867229058,1
-0.255288409749431,-6.71055867229058,1
-6.73099144860247,0,1
-6.75483901340078,0,1
-6.78442427799907,0,1
-6.79561156382597,0,1
-6.8109674198771,0,1
-6.82880448307444,0,1
-6.84468007805996,0,1
-6.84396606278095,0.122308777837545,1
-6.84396606278095,-0.122308777837545,1
-7.03705957238531,0,1
-0.306698710968479,7.35388033956247,1
-0.306698710968479,-7.35388033956247,1
-0.3570659116447,7.78381119264015,1
-0.3570659116447,-7.78381119264015,1
-0.365290123913654,8.57579413264754,1
-0.365290123913654,-8.57579413264754,1
-0.442295336084473,8.63721772166715,1
-0.442295336084473,-8.63721772166715,1
-3.17536873953419,0,1
-3.30394434959564,0,1
-3.3544642771417,0,1
-3.39706581963116,0,1
-3.58368159677992,0,1
-0.798400103697288,4.28988014012905,1
-0.798400103697288,-4.28988014012905,1
-5.14605215797942,0,1
-5.78141505332453,0,1
-6.67669056399879,0,1
-0.215435566714014,6.6805366592683,1
-0.215435566714014,-6.6805366592683,1
-6.73248606499689,0,1
-6.75716922845932,0,1
-6.7842485460379,0,1
-6.79807994036554,0,1
-6.82504684810051,0.00540741977118528,1
-6.82504684810051,-0.00540741977118528,1
-6.83825314519669,0.108916697823904,1
-6.83825314519669,-0.108916697823904,1
-6.84144723435936,0,1
-7.0144629987115,0,1
-0.306772763462253,7.29158384996466,1
-0.306772763462253,-7.29158384996466,1
-0.326856069825759,7.6793341417272,1
-0.326856069825759,-7.6793341417272,1
-0.425560874954161,8.62795365831769,1
-0.425560874954161,-8.62795365831769,1
-0.400851514697442,8.78481415339461,1
-0.400851514697442,-8.78481415339461,1
-3.17957580585956,0,1
-3.30586115357701,0,1
-3.36811625243859,0,1
-3.39392572618789,0,1
-3.5223937307041,0,1
-0.918889867082832,4.40293759702616,1
-0.918889867082832,-4.40293759702616,1
-5.14038674477027,0,1
-5.76814759180389,0,1
-6.67694524466209,0,1
-0.24578700740506,6.70380261750117,1
-0.24578700740506,-6.70380261750117,1
-6.7334005406702,0,1
-6.75694571417482,0,1
-6.78383393303023,0,1
-6.80030296337461,0,1
-6.82388910194712,0.00813426690621279,1
-6.82388910194712,-0.00813426690621279,1
-6.83355586347911,0.104546419825973,1
-6.83355586347911,-0.104546419825973,1
-6.84452177610157,0,1
-7.02466519702359,0,1
-0.316751318687657,7.17631125420372,1
-0.316751318687657,-7.17631125420372,1
-0.298944466713156,7.66718480849352,1
-0.298944466713156,-7.66718480849352,1
-0.392995764098961,8.67867602864342,1
-0.392995764098961,-8.67867602864342,1
-0.430692563983841,8.75449088458073,1
-0.430692563983841,-8.75449088458073,1
-3.17432668662368,0,1
-3.31629483084209,0,1
-3.33925366142345,0,1
-3.39997195641373,0,1
-0.693160577776371,4.44325949448699,1
-0.693160577776371,-4.44325949448699,1
-5.38893040064017,0.241056473733818,1
-5.38893040064017,-0.241056473733818,1
-6.0962690688794,0,1
-0.286937291315067,6.55786021455168,1
-0.286937291315067,-6.55786021455168,1
-6.67552087593628,0,1
-6.73413829706201,0,1
-6.76032246346017,0,1
-6.77712300042554,0,1
-6.78869379573159,0.00380505477197423,1
-6.78869379573159,-0.00380505477197423,1
-6.82525644679667,0,1
-6.8428987575349,0,1
-6.8634902407511,0.486844681439706,1
-6.8634902407511,-0.486844681439706,1
-6.9456808333061,0,1
-0.322740012718565,7.26681123712256,1
-0.322740012718565,-7.26681123712256,1
-0.389665248997981,7.73668457677321,1
-0.389665248997981,-7.73668457677321,1
-0.408497271198007,8.65318896089939,1
-0.408497271198007,-8.65318896089939,1
-0.443353203220287,8.80321485505507,1
-0.443353203220287,-8.80321485505507,1
-3.18456518627228,0,1
-3.30217572530981,0,1
-3.33671824133168,0,1
-3.38094883960011,0,1
-3.62658533702803,0,1
-1.65398794409972,3.83281964937179,1
-1.65398794409972,-3.83281964937179,1
0.0523998311026471,4.49619440121081,1
0.0523998311026471,-4.49619440121081,1
-5.14610537727273,0,1
-5.53925651105621,0,1
-6.62693356248563,0,1
-6.72994298714887,0,1
-6.75289591099713,0,1
-0.255738774335744,6.7511529481155,1
-0.255738774335744,-6.7511529481155,1
-6.7969980137664,0,1
-6.80936606432559,0,1
-6.81233851533987,0.0207475016181325,1
-6.81233851533987,-0.0207475016181325,1
-6.82593378900798,0.105638311317203,1
-6.82593378900798,-0.105638311317203,1
-6.84195698025947,0,1
-7.02349868804301,0,1
-7.17979447080121,0,1
-0.300168063688189,7.25947125942806,1
-0.300168063688189,-7.25947125942806,1
-0.340447521536275,7.39712341432157,1
-0.340447521536275,-7.39712341432157,1
-0.382965418271246,8.07179874617692,1
-0.382965418271246,-8.07179874617692,1
-0.343126992627306,8.72215597464172,1
-0.343126992627306,-8.72215597464172,1
-3.1754923440174,0,1
-3.30374980672517,0,1
-3.36157211791701,0,1
-3.3879932355599,0,1
-3.56869664531168,0,1
-0.874014016837036,4.37999767638779,1
-0.874014016837036,-4.37999767638779,1
-5.13927787035402,0,1
-5.77556909181451,0,1
-6.67619023322712,0,1
-0.258949560797874,6.71732363943937,1
-0.258949560797874,-6.71732363943937,1
-6.73286679968956,0,1
-6.75703578666128,0,1
-6.78442333964644,0,1
-6.7973901029348,0,1
-6.82249633893917,0.0049483235213785,1
-6.82249633893917,-0.0049483235213785,1
-6.83039138473105,0.106478050441281,1
-6.83039138473105,-0.106478050441281,1
-6.84186508869398,0,1
-7.02653629049343,0,1
-0.324638680833577,7.29309653729323,1
-0.324638680833577,-7.29309653729323,1
-0.333004253244413,7.68178826807877,1
-0.333004253244413,-7.68178826807877,1
-0.426108354097154,8.63324478421162,1
-0.426108354097154,-8.63324478421162,1
-0.427458330373163,8.79714151184277,1
-0.427458330373163,-8.79714151184277,1
-3.17292671908665,0,1
-3.29789284174171,0,1
-3.32712611131458,0.0116298392040131,1
-3.32712611131458,-0.0116298392040131,1
-3.38943458254462,0,1
-1.62636723643015,3.34167672984995,1
-1.62636723643015,-3.34167672984995,1
-0.133121031065224,4.00196685377187,1
-0.133121031065224,-4.00196685377187,1
-4.58054275475204,0.637690669578239,1
-4.58054275475204,-0.637690669578239,1
-5.79098189059075,0,1
-6.66989724136034,0,1
-0.452588362319187,6.65785861170098,1
-0.452588362319187,-6.65785861170098,1
-6.73182890363607,0,1
-6.75250717267121,0,1
-6.77065299496277,0.0872240342882543,1
-6.77065299496277,-0.0872240342882543,1
-6.78817512709308,0,1
-6.79433163527574,0,1
-6.8305925451102,0,1
-6.86655351731522,0.0238716646754353,1
-6.86655351731522,-0.0238716646754353,1
-7.06044758371197,0,1
-0.277772305235912,7.08644852942927,1
-0.277772305235912,-7.08644852942927,1
-0.378355036319324,7.56952171041558,1
-0.378355036319324,-7.56952171041558,1
-8.02837791859501,0,1
-0.445838546686368,8.50049214186753,1
-0.445838546686368,-8.50049214186753,1
-0.3653414078928,8.79227521233985,1
-0.3653414078928,-8.79227521233985,1
-3.18396786818452,0,1
-3.30075679365485,0,1
-3.30088817765906,0,1
-3.36199525256123,0,1
-3.38377283472296,0,1
-3.60813360908154,0,1
-1.57439996642682,3.64195275862512,1
-1.57439996642682,-3.64195275862512,1
-0.322326812897967,4.16732276588507,1
-0.322326812897967,-4.16732276588507,1
-5.31061087377576,0,1
-5.54760266911168,0,1
-6.11154413265597,0,1
-0.248505542076924,6.69482660901754,1
-0.248505542076924,-6.69482660901754,1
-6.72013077922316,0,1
-6.73422159809959,0,1
-6.75694174421207,0,1
-6.78528250189682,0,1
-6.78969393237409,0,1
-6.81544519526644,0,1
-6.82816477970337,0,1
-6.84131487822805,0.125738690325602,1
-6.84131487822805,-0.125738690325602,1
-6.84875111194136,0,1
-7.03674501023303,0,1
-0.297421788196345,7.15655114876457,1
-0.297421788196345,-7.15655114876457,1
-0.35249589752445,7.67151248200776,1
-0.35249589752445,-7.67151248200776,1
-0.436138822082841,8.56129663233217,1
-0.436138822082841,-8.56129663233217,1
-0.383166051734908,8.80735240350063,1
-0.383166051734908,-8.80735240350063,1
-3.18064867277433,0,1
-3.29382265511117,0,1
-3.35095297123309,0,1
-3.37828900304356,0,1
-3.60958718567668,0,1
-1.69676132768591,3.85025580923731,1
-1.69676132768591,-3.85025580923731,1
-0.0309094522849649,4.60646319081067,1
-0.0309094522849649,-4.60646319081067,1
-5.28228825771615,0,1
-5.82308573746716,0.112303550487731,1
-5.82308573746716,-0.112303550487731,1
-6.70716957985467,0,1
-6.73351481655427,0,1
-6.75474195130973,0,1
-0.243324342079916,6.78885822347604,1
-0.243324342079916,-6.78885822347604,1
-6.79343092314791,0,1
-6.81462154504286,0,1
-6.83060304595317,0,1
-6.84225329102693,0.138131161669301,1
-6.84225329102693,-0.138131161669301,1
-6.85014568413214,0,1
-7.03675905310244,0,1
-0.305149050945526,7.30501195892675,1
-0.305149050945526,-7.30501195892675,1
-0.339610495604547,7.66458954809174,1
-0.339610495604547,-7.66458954809174,1
-0.385501749979313,8.0685550980032,1
-0.385501749979313,-8.0685550980032,1
-0.369643696290519,8.75656476587839,1
-0.369643696290519,-8.75656476587839,1
-3.18233158138891,0,1
-3.29855845429408,0.000590529704646067,1
-3.29855845429408,-0.000590529704646067,1
-3.35656753652693,0,1
-3.38857749898779,0,1
-3.60665136507926,0,1
-1.67720890796017,3.88694359726703,1
-1.67720890796017,-3.88694359726703,1
-0.0156119367697723,4.70784849235482,1
-0.0156119367697723,-4.70784849235482,1
-5.28182702737937,0,1
-5.85716936889441,0.060494348350114,1
-5.85716936889441,-0.060494348350114,1
-0.229973374217337,6.60539356054344,1
-0.229973374217337,-6.60539356054344,1
-6.70755239350174,0,1
-6.73277650965893,0,1
-6.75959575829747,0,1
-6.78918835827341,0,1
-6.79456293739367,0,1
-6.81547202820387,0,1
-6.83436876780818,0,1
-6.84723367153225,0.129338201538555,1
-6.84723367153225,-0.129338201538555,1
-6.86058365118472,0,1
-7.03498043002001,0,1
-0.290533688176683,7.11396063153623,1
-0.290533688176683,-7.11396063153623,1
-0.337502374207134,7.5042775115943,1
-0.337502374207134,-7.5042775115943,1
-0.420191117626591,8.57891756332297,1
-0.420191117626591,-8.57891756332297,1
-0.370211718482323,8.75618624417801,1
-0.370211718482323,-8.75618624417801,1
-3.18922857575858,0,1
-3.29634362270042,0,1
-3.35161256931939,0,1
-3.37927046232495,0,1
-3.66677386623657,0,1
-1.54637477591083,3.4874936226103,1
-1.54637477591083,-3.4874936226103,1
-0.413591787275177,3.8422554209831,1
-0.413591787275177,-3.8422554209831,1
-5.12738536292649,0,1
-5.69301463376642,0.0578062736831142,1
-5.69301463376642,-0.0578062736831142,1
-6.71023465970862,0,1
-6.73038205156358,0,1
-0.257393585678312,6.73284231975183,1
-0.257393585678312,-6.73284231975183,1
-6.75456283406072,0,1
-6.78417283870388,0,1
-6.79375719855956,0,1
-6.80983373169676,0,1
-6.82861811129952,0,1
-6.84404421284139,0,1
-6.84492937955056,0.120615002664242,1
-6.84492937955056,-0.120615002664242,1
-7.03708950155295,0,1
-0.309819295493411,7.37474243895123,1
-0.309819295493411,-7.37474243895123,1
-0.357906222771828,7.80625119025163,1
-0.357906222771828,-7.80625119025163,1
-0.363507419946717,8.63148325510424,1
-0.363507419946717,-8.63148325510424,1
-0.439193392075903,8.650908130434,1
-0.439193392075903,-8.650908130434,1
-3.17145096604648,0,1
-3.29835461522707,0,1
-3.35439051191556,0,1
-3.3880368423396,0,1
-3.76136467719023,0,1
-1.64177343468628,3.63727824217281,1
-1.64177343468628,-3.63727824217281,1
-0.109371017235758,4.62128286608282,1
-0.109371017235758,-4.62128286608282,1
-4.98962808616102,0,1
-5.75558925886063,0.363142229291252,1
-5.75558925886063,-0.363142229291252,1
-0.224220091862912,6.46282197404097,1
-0.224220091862912,-6.46282197404097,1
-6.69813266502719,0,1
-6.73212146125597,0,1
-6.76132455543072,0,1
-6.78886198019687,0,1
-6.79943428127962,0,1
-6.8169540589053,0,1
-6.83332569170828,0.115508419228096,1
-6.83332569170828,-0.115508419228096,1
-6.83455238443357,0,1
-6.87917055649956,0,1
-0.284586031260058,6.93572141661205,1
-0.284586031260058,-6.93572141661205,1
-7.03092380742874,0,1
-0.323699642111426,7.42950813378269,1
-0.323699642111426,-7.42950813378269,1
-0.413463528808451,8.55775828498581,1
-0.413463528808451,-8.55775828498581,1
-0.375814901414189,8.7544457560646,1
-0.375814901414189,-8.7544457560646,1
-3.17914015465241,0,1
-3.29744840457079,0,1
-3.30123798248481,0,1
-3.3547841527936,0,1
-3.3885426361896,0,1
-3.66895944901351,0,1
-1.65906541005144,3.77821881106479,1
-1.65906541005144,-3.77821881106479,1
-0.104155304825068,4.62551339919085,1
-0.104155304825068,-4.62551339919085,1
-5.18920892671135,0,1
-5.75311063821008,0.174370379525748,1
-5.75311063821008,-0.174370379525748,1
-0.217722195394528,6.46932426739619,1
-0.217722195394528,-6.46932426739619,1
-6.70278513242151,0,1
-6.73246359733991,0,1
-6.76147655009757,0,1
-6.78871867265068,0,1
-6.79607964148344,0,1
-6.8173922050065,0,1
-6.83472128481676,0,1
-6.83432931599692,0.122597077521481,1
-6.83432931599692,-0.122597077521481,1
-6.86987314888157,0,1
-0.290810130615793,6.94729340224949,1
-0.290810130615793,-6.94729340224949,1
-7.03327991652324,0,1
-0.325026821044739,7.4299116643686,1
-0.325026821044739,-7.4299116643686,1
-0.414965602877325,8.58395795559915,1
-0.414965602877325,-8.58395795559915,1
-0.375849869808827,8.76092370457352,1
-0.375849869808827,-8.76092370457352,1
-3.17347071165503,0,1
-3.29013298923039,0,1
-3.29425909349594,0,1
-3.34394570906472,0,1
-3.38228164187511,0,1
-3.74368095536605,0,1
-1.62735264400273,3.75428438240364,1
-1.62735264400273,-3.75428438240364,1
-0.0789464383269339,4.62787499892276,1
-0.0789464383269339,-4.62787499892276,1
-4.99479418277359,0,1
-5.78807660042436,0.280937067201642,1
-5.78807660042436,-0.280937067201642,1
-0.264691286786017,6.51035968708539,1
-0.264691286786017,-6.51035968708539,1
-6.70213353900357,0,1
-6.73214108756706,0,1
-6.75635378662807,0,1
-6.79182005735693,0,1
-6.7989934290262,0,1
-6.81104929692502,0,1
-6.82400542202517,0.120359907809112,1
-6.82400542202517,-0.120359907809112,1
-6.83330169162091,0,1
-6.87425063457419,0,1
-0.284434552520315,6.97314077110189,1
-0.284434552520315,-6.97314077110189,1
-7.03278437550828,0,1
-0.352112169598037,7.67722157902309,1
-0.352112169598037,-7.67722157902309,1
-0.416808937876921,8.2702856887314,1
-0.416808937876921,-8.2702856887314,1
-0.376571057315237,8.82151964163635,1
-0.376571057315237,-8.82151964163635,1
-3.18661864397433,0,1
-3.29899710589717,0,1
-3.30444891888012,0,1
-3.37683468691017,0,1
-3.40918046494521,0,1
-3.88087842390586,0,1
-0.777287192986531,3.99507790557562,1
-0.777287192986531,-3.99507790557562,1
-4.72638988015655,0,1
-5.60074045635309,0,1
-0.510805084656785,5.63477236242174,1
-0.510805084656785,-5.63477236242174,1
-6.67709373379231,0,1
-6.73309336838847,0,1
-6.76522882583708,0,1
-6.78381809215585,0,1
-6.78258931035662,0.130110137265401,1
-6.78258931035662,-0.130110137265401,1
-6.8007756832169,0,1
-6.82139107622072,0.00157796934999482,1
-6.82139107622072,-0.00157796934999482,1
-6.88875419337798,0,1
-7.03340504984613,0,1
-0.335694611922671,7.18915799631121,1
-0.335694611922671,-7.18915799631121,1
-0.389533149813348,7.61038007272686,1
-0.389533149813348,-7.61038007272686,1
-0.299883519400407,8.5488731470147,1
-0.299883519400407,-8.5488731470147,1
-0.444571088444098,8.62706715867684,1
-0.444571088444098,-8.62706715867684,1
-3.16244937246058,0,1
-3.30432479741088,0,1
-3.31371489902407,0,1
-3.37906125133567,0,1
-3.81023942881938,0,1
-1.74946804133395,3.83825290541398,1
-1.74946804133395,-3.83825290541398,1
0.0288585847863535,4.89491566029924,1
0.0288585847863535,-4.89491566029924,1
-5.01767993708644,0,1
-5.76253526299863,0.348664614314491,1
-5.76253526299863,-0.348664614314491,1
-6.69979016199843,0,1
-6.73609014896724,0,1
-6.7615163356361,0,1
-6.79032844402614,0,1
-6.80614101534913,0,1
-6.83386058391006,0,1
-6.85745038820568,0,1
-0.245534573514435,6.92153707625606,1
-0.245534573514435,-6.92153707625606,1
-6.97198757427833,0,1
-0.326547452034333,7.37913273679538,1
-0.326547452034333,-7.37913273679538,1
-0.429732738366918,8.33753317444443,1
-0.429732738366918,-8.33753317444443,1
-0.368852082754871,8.48657774905224,1
-0.368852082754871,-8.48657774905224,1
-0.65389654304024,9.27176582789796,1
-0.65389654304024,-9.27176582789796,1
-3.17811073693901,0,1
-3.2959403075454,0,1
-3.30204008256056,0,1
-3.35453301190316,0,1
-3.3986389080944,0,1
-3.6875090522897,0,1
-1.62551416044308,3.84465080618832,1
-1.62551416044308,-3.84465080618832,1
0.0322639387213925,4.65818450840256,1
0.0322639387213925,-4.65818450840256,1
-4.89942317906032,0,1
-5.94400489514106,0.22598468805496,1
-5.94400489514106,-0.22598468805496,1
-0.234335831447872,6.63557613207318,1
-0.234335831447872,-6.63557613207318,1
-6.70832432432675,0,1
-6.73304518738653,0,1
-6.76662173393364,0,1
-0.232246395448979,6.76937064000808,1
-0.232246395448979,-6.76937064000808,1
-6.78589429193391,0,1
-6.79358027335098,0,1
-6.83029383442647,0,1
-6.85082030192917,0.106345606395005,1
-6.85082030192917,-0.106345606395005,1
-6.86994439361364,0,1
-7.0319930251743,0,1
-0.316925478145026,7.37147477046142,1
-0.316925478145026,-7.37147477046142,1
-0.42124412746245,8.56262803043237,1
-0.42124412746245,-8.56262803043237,1
-0.392272849363228,8.71010077630537,1
-0.392272849363228,-8.71010077630537,1
-3.14801178465246,0,1
-3.29360750342008,0.000108622663448712,1
-3.29360750342008,-0.000108622663448712,1
-3.34624578420596,0,1
-3.39441046952334,0,1
-1.64769821764065,3.563550136086,1
-1.64769821764065,-3.563550136086,1
-4.46985442943647,0.240708575475204,1
-4.46985442943647,-0.240708575475204,1
-0.00811311132885445,4.71718022556891,1
-0.00811311132885445,-4.71718022556891,1
-5.67975318364551,0.396396974103873,1
-5.67975318364551,-0.396396974103873,1
-6.6942722476239,0,1
-0.329834701377847,6.7000359371085,1
-0.329834701377847,-6.7000359371085,1
-6.73374491625816,0,1
-6.75928983395651,0,1
-6.78538555210158,0,1
-6.79850985045893,0,1
-6.81628908228424,0.114272113362474,1
-6.81628908228424,-0.114272113362474,1
-6.82221277273857,0,1
-6.82963540977545,0,1
-6.88175849050385,0,1
-7.02596166181636,0,1
-0.273168433396515,7.06003926751402,1
-0.273168433396515,-7.06003926751402,1
-0.314158753460832,7.44047186533963,1
-0.314158753460832,-7.44047186533963,1
-0.424609607299169,8.57133154687342,1
-0.424609607299169,-8.57133154687342,1
-0.397359179341351,8.73841351224411,1
-0.397359179341351,-8.73841351224411,1
-3.17991578285194,0,1
-3.29579229278145,0,1
-3.30149694395783,0,1
-3.34980699419074,0,1
-3.3802531269213,0,1
-3.6682651237832,0,1
-1.68645860206056,3.79507956249589,1
-1.68645860206056,-3.79507956249589,1
-0.0968107548740348,4.60465421497191,1
-0.0968107548740348,-4.60465421497191,1
-5.17264922569293,0,1
-5.76723584782894,0.228524039153081,1
-5.76723584782894,-0.228524039153081,1
-0.220210283664542,6.65725000400547,1
-0.220210283664542,-6.65725000400547,1
-6.70305073829603,0,1
-6.73430258841506,0,1
-6.76010645822319,0,1
-6.78503635483153,0,1
-6.80338867227173,0,1
-6.81480896484462,0,1
-6.82302131587253,0.126515349671328,1
-6.82302131587253,-0.126515349671328,1
-6.82873417740275,0,1
-6.86746549600411,0,1
-7.03549212355279,0,1
-0.306611990379721,7.29794023230994,1
-0.306611990379721,-7.29794023230994,1
-0.346892487191897,7.61705184220455,1
-0.346892487191897,-7.61705184220455,1
-0.336979411696723,8.52321689058234,1
-0.336979411696723,-8.52321689058234,1
-0.44804522403615,8.61252370596469,1
-0.44804522403615,-8.61252370596469,1
-3.19078460466315,0,1
-3.29661196074252,0,1
-3.30355684717186,0,1
-3.35005457868755,0,1
-3.38674545419153,0,1
-3.63354771663128,0,1
-1.0525428464329,4.53656696872492,1
-1.0525428464329,-4.53656696872492,1
-5.16525255931265,0,1
-5.53287207281816,0,1
2.10554741025945,5.15443706910691,1
2.10554741025945,-5.15443706910691,1
-0.274059630155225,6.47016133879725,1
-0.274059630155225,-6.47016133879725,1
-6.6743341778191,0,1
-6.72394699098601,0,1
-6.76344386960959,0,1
-6.78721702621432,0,1
-6.7984154514689,0,1
-6.82357367211276,0,1
-6.83080602418943,0.100820184133099,1
-6.83080602418943,-0.100820184133099,1
-6.85308133890129,0,1
-7.02547337604876,0,1
-0.313088513608477,7.02709090873609,1
-0.313088513608477,-7.02709090873609,1
-0.362051204369254,7.60065184628371,1
-0.362051204369254,-7.60065184628371,1
-0.318788072681254,8.50903417919563,1
-0.318788072681254,-8.50903417919563,1
-0.473450202942025,8.50499852066093,1
-0.473450202942025,-8.50499852066093,1
-3.2960775132361,0,1
-3.37565592976941,0,1
-3.45946194198226,0.122719776271879,1
-3.45946194198226,-0.122719776271879,1
-0.0189684285640009,4.73476176059749,1
-0.0189684285640009,-4.73476176059749,1
-4.86266743556457,0,1
-5.17642036818105,0,1
-2.43838724926975,4.72464000796614,1
-2.43838724926975,-4.72464000796614,1
-5.78590772444446,0,1
-0.167483701523959,6.06192934485882,1
-0.167483701523959,-6.06192934485882,1
-6.68802902613609,0,1
-6.72826911001163,0,1
-6.75842071954052,0.123069577586644,1
-6.75842071954052,-0.123069577586644,1
-6.76102236971981,0,1
-6.78521959608641,0,1
-6.79163894731263,0,1
-6.85550962840271,0.0148140085688462,1
-6.85550962840271,-0.0148140085688462,1
7.01378669708705,0,1
-7.03971955284101,0,1
-0.382964178992412,7.13490879747894,1
-0.382964178992412,-7.13490879747894,1
-0.378065818692339,7.69546871069973,1
-0.378065818692339,-7.69546871069973,1
-0.497749391358108,8.5958712371672,1
-0.497749391358108,-8.5958712371672,1
-0.451562991684217,8.75331972115428,1
-0.451562991684217,-8.75331972115428,1
-3.17633690467482,0,1
-3.29902855697003,0,1
-3.35544706463834,0,1
-3.39381871385139,0,1
-3.67363431507332,0,1
-1.6789886493332,3.82473906626616,1
-1.6789886493332,-3.82473906626616,1
0.0130647236844222,4.6262541654585,1
0.0130647236844222,-4.6262541654585,1
-4.86288619749621,0,1
-5.76668244609891,0.273337539512207,1
-5.76668244609891,-0.273337539512207,1
-0.238586190661744,6.6823832379511,1
-0.238586190661744,-6.6823832379511,1
-6.70165911793545,0,1
-6.73280562929511,0,1
-6.76097476714029,0,1
-6.78497923462243,0,1
-6.79503384312098,0,1
-6.81628456457667,0,1
-6.82741879013051,0,1
-6.84826377350523,0.107176374173327,1
-6.84826377350523,-0.107176374173327,1
-6.86048337605435,0,1
-0.212372512355059,6.86623386403273,1
-0.212372512355059,-6.86623386403273,1
-7.0300109518829,0,1
-0.315714117343166,7.38524091956771,1
-0.315714117343166,-7.38524091956771,1
-0.420276694230121,8.5844194539273,1
-0.420276694230121,-8.5844194539273,1
-0.392649093028572,8.73106894343945,1
-0.392649093028572,-8.73106894343945,1
-3.30887778626965,0,1
-3.31139672174875,0.024066068105322,1
-3.31139672174875,-0.024066068105322,1
-3.36397875403797,0,1
-3.40384294205444,0,1
-0.905289484000847,4.59200610331898,1
-0.905289484000847,-4.59200610331898,1
-5.25010781670024,0,1
-5.86147717477639,0,1
-6.10704820671776,0,1
-0.266811429289059,6.67519333716545,1
-0.266811429289059,-6.67519333716545,1
-6.68512003382194,0,1
-6.74412202928376,0,1
-6.77215911450187,0,1
-6.78405253966996,0,1
-6.80316791068224,0,1
-6.82170341494494,0.148266282037277,1
-6.82170341494494,-0.148266282037277,1
-6.84180558893093,0.00282456791995188,1
-6.84180558893093,-0.00282456791995188,1
-7.03644409934342,0,1
1.82548507675973,6.9989705062598,1
1.82548507675973,-6.9989705062598,1
-0.319203417630625,7.33349334826431,1
-0.319203417630625,-7.33349334826431,1
-0.349688660848284,7.61305350501029,1
-0.349688660848284,-7.61305350501029,1
-0.430284753192811,8.27867263159066,1
-0.430284753192811,-8.27867263159066,1
-0.354866518436097,8.61454310997413,1
-0.354866518436097,-8.61454310997413,1
-0.55339804526184,8.73617344212448,1
-0.55339804526184,-8.73617344212448,1
-3.17749873749615,0,1
-3.29556313896234,0,1
-3.30479868559545,0,1
-3.33496487638857,0,1
-3.39136790593028,0,1
-3.70419323222069,0,1
-1.66613370384391,3.8493926236358,1
-1.66613370384391,-3.8493926236358,1
0.0277618630383854,4.6893362936773,1
0.0277618630383854,-4.6893362936773,1
-5.1259923375066,0,1
-5.80678397754007,0.271448630171417,1
-5.80678397754007,-0.271448630171417,1
-0.28227433286349,6.67033061475015,1
-0.28227433286349,-6.67033061475015,1
-6.70225808852902,0,1
-6.73287526438779,0,1
-6.75605659428001,0,1
-6.78519888118661,0,1
-6.7940952449329,0,1
-6.81652461056938,0,1
-6.82985858000136,0,1
-6.85964918142394,0.105174226392458,1
-6.85964918142394,-0.105174226392458,1
-6.86202957256436,0,1
-7.03241501605423,0,1
-0.260814715537401,7.128045575251,1
-0.260814715537401,-7.128045575251,1
-0.316078825273377,7.46421459004052,1
-0.316078825273377,-7.46421459004052,1
-0.421711020470836,8.58764684990487,1
-0.421711020470836,-8.58764684990487,1
-0.389120426821376,8.73300063818997,1
-0.389120426821376,-8.73300063818997,1
-3.18064214643275,0,1
-3.29761164196694,0,1
-3.31018599214976,0,1
-3.36583178963818,0,1
-3.39347871029898,0,1
-3.60974634655476,0,1
-1.66187835282176,3.76682103344651,1
-1.66187835282176,-3.76682103344651,1
-0.0963417802389712,4.62481554288112,1
-0.0963417802389712,-4.62481554288112,1
-5.33917586792767,0,1
-5.68507892477698,0.179968062900052,1
-5.68507892477698,-0.179968062900052,1
-0.228705761269762,6.49129222946816,1
-0.228705761269762,-6.49129222946816,1
-6.70221379459908,0,1
-6.7317188505423,0,1
-6.75854257363667,0,1
-6.78481419699627,0,1
-6.81436355784009,0.00214049212565245,1
-6.81436355784009,-0.00214049212565245,1
-6.84645877479264,0.000800087936055007,1
-6.84645877479264,-0.000800087936055007,1
-6.84642588664319,0.126237251440471,1
-6.84642588664319,-0.126237251440471,1
-0.269955513663367,7.01425867842008,1
-0.269955513663367,-7.01425867842008,1
-7.03285706924201,0,1
-0.350416743985901,7.70046344551185,1
-0.350416743985901,-7.70046344551185,1
-0.303712672712371,8.145792567267,1
-0.303712672712371,-8.145792567267,1
-0.444913973097542,8.64242307105566,1
-0.444913973097542,-8.64242307105566,1
-3.16950496646993,0,1
-3.2808120927178,0.0116212145256181,1
-3.2808120927178,-0.0116212145256181,1
-3.34863577174936,0,1
-3.50765104532884,0.115569944651771,1
-3.50765104532884,-0.115569944651771,1
-4.3043224217095,0,1
-1.15961836535848,4.55031159042339,1
-1.15961836535848,-4.55031159042339,1
0.264440678244428,4.87037703492342,1
0.264440678244428,-4.87037703492342,1
-4.92538860495768,0,1
-5.4060018279674,0,1
-0.19649146415753,6.47310951760735,1
-0.19649146415753,-6.47310951760735,1
-6.68945257047,0,1
-6.75649364347765,0,1
-6.76145277384882,0,1
-6.8081121683956,0,1
-6.82680356327594,0,1
-6.83980227676658,0.0713940122570131,1
-6.83980227676658,-0.0713940122570131,1
-6.90040934596917,0,1
-7.06908760811307,0,1
-0.802307446402527,7.08103559344327,1
-0.802307446402527,-7.08103559344327,1
-0.286876238498746,7.67871129474119,1
-0.286876238498746,-7.67871129474119,1
-0.486034688919089,8.54215906977456,1
-0.486034688919089,-8.54215906977456,1
-0.255026042803208,8.70330642329138,1
-0.255026042803208,-8.70330642329138,1
-0.297856883512911,9.10054137301427,1
-0.297856883512911,-9.10054137301427,1
-3.20110140425043,0,1
-3.29126979762395,0,1
-3.3110097535119,0.105125125776695,1
-3.3110097535119,-0.105125125776695,1
-3.3439988452905,0,1
-0.740371703231197,3.85809275725245,1
-0.740371703231197,-3.85809275725245,1
-4.72438009944955,1.26042607368077,1
-4.72438009944955,-1.26042607368077,1
-5.64821635476854,0,1
-6.67414203419848,0,1
-0.131866087294162,6.70887667589955,1
-0.131866087294162,-6.70887667589955,1
-6.73473521245792,0,1
-6.76641459654552,0,1
-6.77582929246686,0.0103688549153341,1
-6.77582929246686,-0.0103688549153341,1
-6.80898051338579,0.0178014978768741,1
-6.80898051338579,-0.0178014978768741,1
-6.82492299729708,0,1
-6.82507522625474,0.172331254076875,1
-6.82507522625474,-0.172331254076875,1
-7.02186096337091,0,1
-0.620687355433222,7.29858400663709,1
-0.620687355433222,-7.29858400663709,1
0.814440095622787,7.98363949967818,1
0.814440095622787,-7.98363949967818,1
-0.760564647054896,8.33951197128329,1
-0.760564647054896,-8.33951197128329,1
-0.450138816008013,8.65064078371443,1
-0.450138816008013,-8.65064078371443,1
-3.17738363713905,0,1
-3.29612661279601,0,1
-3.30244664345796,0,1
-3.37609049050634,0,1
-3.40999332475487,0,1
-3.60141675900355,0,1
-1.66527083060777,3.82990786681938,1
-1.66527083060777,-3.82990786681938,1
-0.0452109164634217,4.71499129726302,1
-0.0452109164634217,-4.71499129726302,1
-5.39249294843732,0,1
-5.69215790366285,0.216803956509187,1
-5.69215790366285,-0.216803956509187,1
-0.224287105373627,6.33528039222584,1
-0.224287105373627,-6.33528039222584,1
-6.7020251173502,0,1
-6.73263563959024,0,1
-6.75658998556806,0,1
-6.78473535236024,0,1
-6.79889267825382,0,1
-6.81525718249583,0,1
-6.83091035580024,0,1
-6.84919329299078,0.127412567410291,1
-6.84919329299078,-0.127412567410291,1
-6.85731252997653,0,1
-7.03154867248026,0,1
-0.300967924973003,7.07866728356155,1
-0.300967924973003,-7.07866728356155,1
-0.351742176246607,7.71210428047637,1
-0.351742176246607,-7.71210428047637,1
-0.361437110636874,8.60226204788133,1
-0.361437110636874,-8.60226204788133,1
-0.43563643868295,8.64453629334558,1
-0.43563643868295,-8.64453629334558,1
-3.17734311211619,0,1
-3.30282207511149,0,1
-3.37646964695458,0,1
-3.41530393416822,0,1
-3.60243553761901,0,1
-1.66509836281205,3.82772292759586,1
-1.66509836281205,-3.82772292759586,1
-0.043068616747239,4.71102441325496,1
-0.043068616747239,-4.71102441325496,1
-5.3911210975625,0,1
-5.69224706974709,0.215805361282658,1
-5.69224706974709,-0.215805361282658,1
-0.201500974965427,6.32624387177426,1
-0.201500974965427,-6.32624387177426,1
-6.70209740036182,0,1
-6.73258279928524,0,1
-6.75648943006764,0,1
-6.78465506950507,0,1
-6.798956248649,0,1
-6.81521420755042,0,1
-6.83124294854604,0,1
-6.84866923716576,0.127623745505254,1
-6.84866923716576,-0.127623745505254,1
-6.85827608906012,0,1
-7.03169193030564,0,1
-0.296620043266185,7.08025642983168,1
-0.296620043266185,-7.08025642983168,1
-0.351816343775864,7.71544212308572,1
-0.351816343775864,-7.71544212308572,1
-0.358599540281208,8.60145143566035,1
-0.358599540281208,-8.60145143566035,1
-0.436808335276597,8.64767485299135,1
-0.436808335276597,-8.64767485299135,1
-3.17773451991235,0,1
-3.30194293356407,0,1
-3.37736809804586,0,1
-3.4174606375165,0,1
-3.60123067698439,0,1
-1.72472922179981,3.75780561892059,1
-1.72472922179981,-3.75780561892059,1
-0.000471752305102695,4.70362753216757,1
-0.000471752305102695,-4.70362753216757,1
-5.37502282487968,0,1
-5.70002151807259,0.228858595558834,1
-5.70002151807259,-0.228858595558834,1
-0.174829079868852,6.382227012073,1
-0.174829079868852,-6.382227012073,1
-6.70166190793819,0,1
-6.73265370211446,0,1
-6.75678455944784,0,1
-6.78484985746308,0,1
-6.79931485551691,0,1
-6.81550972531802,0,1
-6.83073619365092,0,1
-6.84930909160754,0.125155836070248,1
-6.84930909160754,-0.125155836070248,1
-6.85648888031642,0,1
-7.03106590833437,0,1
-0.293022700086406,7.09255318295141,1
-0.293022700086406,-7.09255318295141,1
-0.350951300222211,7.7052449044129,1
-0.350951300222211,-7.7052449044129,1
-0.427238634219613,8.63037651381726,1
-0.427238634219613,-8.63037651381726,1
-0.367829842401494,8.6337476513635,1
-0.367829842401494,-8.6337476513635,1
-3.29605566086434,0,1
-3.32068608888705,0.04354053388537,1
-3.32068608888705,-0.04354053388537,1
-3.36935906416849,0,1
-3.59964630166881,0,1
-0.0712416467819429,3.85950867338682,1
-0.0712416467819429,-3.85950867338682,1
-5.08402447522966,0,1
-5.86516527853263,0,1
-6.67695290022741,0,1
-6.73314476353565,0,1
-6.75616190959568,0,1
-6.79105414947652,0,1
-6.79548195355614,0,1
-6.82449464203442,0,1
-6.84142538148229,0.00441244910397265,1
-6.84142538148229,-0.00441244910397265,1
-6.84745298577598,0.120029707750613,1
-6.84745298577598,-0.120029707750613,1
-0.333664147579338,6.85046054622176,1
-0.333664147579338,-6.85046054622176,1
-0.706140832787897,6.92233227400746,1
-0.706140832787897,-6.92233227400746,1
-6.95895826626285,0,1
-0.364005003467249,7.78798730891752,1
-0.364005003467249,-7.78798730891752,1
-0.461016605859988,8.39215659747609,1
-0.461016605859988,-8.39215659747609,1
-0.293899275204072,8.54356214389818,1
-0.293899275204072,-8.54356214389818,1
-3.32259486379047,0.013032513356095,1
-3.32259486379047,-0.013032513356095,1
-3.38420418157431,0,1
-1.71653176482232,3.67615904123545,1
-1.71653176482232,-3.67615904123545,1
-0.325992226337441,4.54988304465981,1
-0.325992226337441,-4.54988304465981,1
-4.95280425917325,0.778685096588166,1
-4.95280425917325,-0.778685096588166,1
-5.80025892505118,0,1
-0.167674647914707,6.60405568658861,1
-0.167674647914707,-6.60405568658861,1
-6.69129443207432,0,1
-6.73287325919484,0,1
-6.76281383829141,0,1
-6.78435540226245,0,1
-6.79827956873523,0,1
-6.81344649550534,0.130122850223662,1
-6.81344649550534,-0.130122850223662,1
-6.81916498776063,0,1
-6.82408514518944,0,1
-6.84094939655131,0,1
-7.03439493686472,0,1
-0.298532717714183,7.28358066487646,1
-0.298532717714183,-7.28358066487646,1
-0.349880726759343,7.55648335082265,1
-0.349880726759343,-7.55648335082265,1
-0.33793741113373,8.54815746315452,1
-0.33793741113373,-8.54815746315452,1
-0.447914913229017,8.63373364014697,1
-0.447914913229017,-8.63373364014697,1
-3.21200612097731,0,1
-3.29788866732136,0,1
-3.35141606264437,0,1
-3.3942291332402,0,1
-4.41841474416846,0,1
-0.324552066145857,4.55356806010552,1
-0.324552066145857,-4.55356806010552,1
-1.78593792921459,4.29263269349555,1
-1.78593792921459,-4.29263269349555,1
-4.84408725006675,0,1
-6.03815839289642,0,1
-6.68724557116572,0,1
-0.193910740181928,6.72186725115105,1
-0.193910740181928,-6.72186725115105,1
-6.73528919159217,0,1
-6.75679485868954,0,1
-6.7998208502247,0,1
-6.81827385554877,0,1
-6.82701096607053,0,1
-6.84572932313728,0,1
-6.85179986609875,0.134750378525737,1
-6.85179986609875,-0.134750378525737,1
-0.283077535638124,6.97604912984023,1
-0.283077535638124,-6.97604912984023,1
-7.05081828589442,0,1
-0.399050363951992,7.74849374253517,1
-0.399050363951992,-7.74849374253517,1
-0.172510159352996,8.53683701908559,1
-0.172510159352996,-8.53683701908559,1
-0.440345022387596,8.79504477376594,1
-0.440345022387596,-8.79504477376594,1
-3.17710585368633,0,1
-3.30003282807894,0,1
-3.3044492967825,0,1
-3.35951561949945,0,1
-3.38383033225814,0,1
-3.65426381161843,0,1
-0.920386349626415,4.44966395082032,1
-0.920386349626415,-4.44966395082032,1
-5.13257133001807,0,1
-5.74850412293659,0,1
-6.67666025028126,0,1
-0.293155530951453,6.71338048673881,1
-0.293155530951453,-6.71338048673881,1
-6.73206609850704,0,1
-6.75753693163915,0,1
-6.78378609140684,0,1
-6.79308595282177,0,1
-6.8130513483696,0,1
-6.8216932815058,0,1
-6.83492759241202,0.109323099845033,1
-6.83492759241202,-0.109323099845033,1
-6.84292737528786,0,1
-7.02335163534833,0,1
-0.33157340773417,7.29053515929791,1
-0.33157340773417,-7.29053515929791,1
-0.401017329002462,7.69868596233002,1
-0.401017329002462,-7.69868596233002,1
-0.435692414283623,8.6186170147342,1
-0.435692414283623,-8.6186170147342,1
-0.391485023692059,8.79886168141172,1
-0.391485023692059,-8.79886168141172,1


==> JOURNAL/RESULTS/eigs_plant_reduced_new.csv <==
Real,Imag,Mark
-0.111811180263733,0,1
-0.112033495213806,0,1
-0.128934721236286,0,1
-0.134509420733279,0,1
-0.178892080212043,0,1
-0.0103208936146066,0.271230710699112,1
-0.0103208936146066,-0.271230710699112,1
-0.301696085123561,0,1
-0.301980705572865,0,1
-0.302048463601954,0,1
-0.342491894079356,0,1
-0.62322492939984,0,1
-0.628593011101504,0.00162560574991151,1
-0.628593011101504,-0.00162560574991151,1
-0.736470781785591,0,1
-0.75562768237379,0,1
-0.430762757144545,0.632948441365699,1
-0.430762757144545,-0.632948441365699,1
-0.800388135566495,0,1
-0.810774389363842,0,1
-0.816706806684803,0,1
-0.829157276837941,0.00910400738411935,1
-0.829157276837941,-0.00910400738411935,1
-0.49994284487247,0.702431383136412,1
-0.49994284487247,-0.702431383136412,1
-0.867515394259667,0,1
-0.48860296473085,0.735632749677588,1
-0.48860296473085,-0.735632749677588,1
-0.494612033852788,0.745379344348083,1
-0.494612033852788,-0.745379344348083,1
-0.938152926038965,0,1
-0.976298228063785,0,1
-0.997070419893149,0,1
-1.00339495670309,0.0166147675260658,1
-1.00339495670309,-0.0166147675260658,1
-1.04404847652546,0,1
-0.721964295779719,0.889631897241908,1
-0.721964295779719,-0.889631897241908,1
-0.688494983717695,0.922041626142096,1
-0.688494983717695,-0.922041626142096,1
-1.19008760912763,0,1
-0.8098845723303,0.920473914886233,1
-0.8098845723303,-0.920473914886233,1
-1.01797169134998,1.04764258967868,1
-1.01797169134998,-1.04764258967868,1
-1.46302434898971,0,1
-0.112359531842922,0,1
-0.124740198845302,0.00637500237198037,1
-0.124740198845302,-0.00637500237198037,1
-0.132861287626523,0,1
-0.168446403556434,0,1
-0.220999190001767,0.116420733912816,1
-0.220999190001767,-0.116420733912816,1
-0.301599473689734,0,1
-0.301891488580062,0,1
-0.302358917062959,0,1
-0.302416562720067,0,1
-0.383122187989398,0.0650083274851885,1
-0.383122187989398,-0.0650083274851885,1
0.5533731949691,0,1
-0.628229161259684,0,1
-0.628408210518438,0,1
-0.65507704161721,0.0971556406682302,1
-0.65507704161721,-0.0971556406682302,1
-0.434187815632488,0.632958936255364,1
-0.434187815632488,-0.632958936255364,1
-0.769848785948998,0,1
-0.8005109078248,0,1
-0.801124339358129,0,1
-0.819393654885755,0.00263216554870793,1
-0.819393654885755,-0.00263216554870793,1
-0.82256091814043,0,1
-0.841254224313203,0,1
-0.851344004100053,0,1
-0.492691660158684,0.710859042992963,1
-0.492691660158684,-0.710859042992963,1
-0.463402163053636,0.740224194197905,1
-0.463402163053636,-0.740224194197905,1
-0.883128057385011,0,1
-0.523384871925252,0.72893408095536,1
-0.523384871925252,-0.72893408095536,1
-0.951598809076719,0,1
-0.993867946238696,0.0130421205893073,1
-0.993867946238696,-0.0130421205893073,1
-1.00855193919206,0,1
-0.809362271140954,0.702276090746879,1
-0.809362271140954,-0.702276090746879,1
-1.09064533489078,0,1
-0.704036846156411,0.883029211645678,1
-0.704036846156411,-0.883029211645678,1
-1.20121937869793,0,1
-0.253917866080772,1.36517131308125,1
-0.253917866080772,-1.36517131308125,1
-1.0078308424978,1.03270928615295,1
-1.0078308424978,-1.03270928615295,1
-1.44532718607172,0,1
-0.112479930703392,0,1
-0.123430472157362,0.0047219567551901,1
-0.123430472157362,-0.0047219567551901,1
-0.131859446397994,0,1
-0.167975634736481,0,1
-0.180214471386947,0.102977315705256,1
-0.180214471386947,-0.102977315705256,1
-0.301515866633945,0,1
-0.301828219741334,0,1
-0.302284774091694,0,1
-0.302411624632178,0,1
-0.405484438400187,0,1
0.499904292798751,0,1
-0.521407645909055,0,1
-0.60869262477347,0.101855690399287,1
-0.60869262477347,-0.101855690399287,1
-0.62827106977977,0,1
-0.628367006495117,0,1
-0.434478592340602,0.636457329958638,1
-0.434478592340602,-0.636457329958638,1
-0.788879542961862,0,1
-0.80033599179566,0,1
-0.806210037944681,0,1
-0.814797354181766,0,1
-0.818719133017309,0,1
-0.824323444425101,0,1
-0.841083950582164,0,1
-0.854879897315008,0,1
-0.454302903066406,0.732227772288784,1
-0.454302903066406,-0.732227772288784,1
-0.493253579794123,0.710755124361119,1
-0.493253579794123,-0.710755124361119,1
-0.878155403937647,0,1
-0.54045249288184,0.728237590910958,1
-0.54045249288184,-0.728237590910958,1
-0.96453831937666,0.0108139319990549,1
-0.96453831937666,-0.0108139319990549,1
-0.993006414662811,0.00188691229366844,1
-0.993006414662811,-0.00188691229366844,1
-1.08316410551047,0,1
-0.823011090797013,0.757803032179366,1
-0.823011090797013,-0.757803032179366,1
-1.1747741902825,0,1
-0.750660885382305,0.906430543870633,1
-0.750660885382305,-0.906430543870633,1
-0.194716021104587,1.36388908727434,1
-0.194716021104587,-1.36388908727434,1
-1.44335952702483,0,1
-0.112340960778747,0,1
-0.129069019884132,0.000946176149133829,1
-0.129069019884132,-0.000946176149133829,1
-0.181606207226666,0,1
-0.263477594752241,0,1
-0.230828125888125,0.139424175403919,1
-0.230828125888125,-0.139424175403919,1
-0.301654107092688,0,1
-0.30221836451451,8.65638448912155e-05,1
-0.30221836451451,-8.65638448912155e-05,1
-0.302820399849666,0,1
-0.336614440209958,0,1
-0.62831857908587,0.000202504968697851,1
-0.62831857908587,-0.000202504968697851,1
-0.656199265016438,0.0985905054778938,1
-0.656199265016438,-0.0985905054778938,1
-0.711057246910247,0,1
-0.392468477215079,0.629138795762895,1
-0.392468477215079,-0.629138795762895,1
-0.775053960351065,0,1
-0.800269322094321,0,1
0.805069725043704,0,1
-0.807489489530897,0.00222452540885261,1
-0.807489489530897,-0.00222452540885261,1
-0.821475635796678,0,1
-0.835603562853568,0,1
-0.452196313387297,0.713407103142072,1
-0.452196313387297,-0.713407103142072,1
-0.852748513690367,0,1
-0.867775950068915,0,1
-0.495030263056575,0.717613499770019,1
-0.495030263056575,-0.717613499770019,1
-0.527228756912564,0.725937136424581,1
-0.527228756912564,-0.725937136424581,1
-0.956596327277525,0.01236899952254,1
-0.956596327277525,-0.01236899952254,1
-1.00449593322807,0,1
-1.01860667290469,0.136155484470742,1
-1.01860667290469,-0.136155484470742,1
-1.03098948857027,0,1
-0.739441992646803,0.880941771160257,1
-0.739441992646803,-0.880941771160257,1
-1.21006603072588,0,1
-0.130103529759219,1.2136149839473,1
-0.130103529759219,-1.2136149839473,1
-0.846579742848161,0.94346536268737,1
-0.846579742848161,-0.94346536268737,1
-0.112092336516603,0,1
-0.112577029971503,0,1
-0.128193248426943,0,1
-0.13588013132063,0,1
-0.180722644026575,0,1
0.0187533561357042,0.243118899321138,1
0.0187533561357042,-0.243118899321138,1
-0.301722167595205,0,1
-0.30176887337347,0,1
-0.301960564532407,0,1
-0.302259476646032,0,1
-0.302286539910392,0,1
-0.348177102594488,0,1
-0.627491860851916,0,1
-0.629165676129549,0,1
-0.649304034193361,0,1
-0.757373325243279,0,1
-0.430118464586864,0.640755029074308,1
-0.430118464586864,-0.640755029074308,1
-0.775626709984742,0,1
-0.79145160484591,0,1
-0.800002893854385,0,1
-0.820833038422186,0,1
-0.82648472860192,0,1
-0.839015752422785,0,1
-0.451738332634833,0.709444272250985,1
-0.451738332634833,-0.709444272250985,1
-0.506477685170472,0.697970917499611,1
-0.506477685170472,-0.697970917499611,1
-0.863339071338277,0.00373388117288145,1
-0.863339071338277,-0.00373388117288145,1
-0.866677882443175,0.188240765909395,1
-0.866677882443175,-0.188240765909395,1
-0.950025662222366,0,1
-0.988727159136105,0.0147063951597018,1
-0.988727159136105,-0.0147063951597018,1
-0.998494504360808,0,1
-1.00566491784118,0.00895626598641949,1
-1.00566491784118,-0.00895626598641949,1
-0.573236965908642,0.839606938232981,1
-0.573236965908642,-0.839606938232981,1
-1.07160516319273,0,1
-0.456649593334592,1.04906833146622,1
-0.456649593334592,-1.04906833146622,1
-0.73761305940132,0.930078611164608,1
-0.73761305940132,-0.930078611164608,1
-1.25205673390147,0,1
-0.73040740559751,1.07003120802558,1
-0.73040740559751,-1.07003120802558,1
-0.935238449914458,0.903350189819437,1
-0.935238449914458,-0.903350189819437,1
-1.31857410167833,0,1
-0.104938954925402,0,1
-0.11337390894686,0,1
-0.120923328695272,0,1
-0.127951655666628,0,1
-0.177821030814973,0,1
-0.213564206038551,0,1
-0.30152595060936,0,1
-0.301808016305586,0,1
-0.302104386734525,0,1
-0.302346880057131,0,1
-0.302409598498547,0,1
-0.420399064946911,0,1
-0.438846120133866,0,1
-0.628318617987194,5.84167913928689e-05,1
-0.628318617987194,-5.84167913928689e-05,1
-0.674566880594441,0,1
-0.622514022263946,0.296604336649584,1
-0.622514022263946,-0.296604336649584,1
-0.430888733018676,0.632626490392087,1
-0.430888733018676,-0.632626490392087,1
-0.797268600598369,0,1
-0.800393108797362,0,1
-0.806454521886172,0,1
-0.820359349141565,0,1
-0.822945001592923,0,1
-0.833591085545701,0.00738589734007566,1
-0.833591085545701,-0.00738589734007566,1
-0.852034984681163,0,1
-0.451737665443249,0.738879563303067,1
-0.451737665443249,-0.738879563303067,1
-0.86885386127784,0,1
-0.487826684595655,0.723658447272043,1
-0.487826684595655,-0.723658447272043,1
-0.525808424381992,0.728843369922234,1
-0.525808424381992,-0.728843369922234,1
-0.944975082669559,0,1
-0.981745612892156,0,1
-0.995228886685031,0,1
-1.00874693869591,0,1
-1.08163291798584,0,1
-0.79717763388721,0.793028934732067,1
-0.79717763388721,-0.793028934732067,1
-0.710182263084735,0.886310752691469,1
-0.710182263084735,-0.886310752691469,1
-1.18101904019935,0,1
-0.0425167860424365,1.2416656830829,1
-0.0425167860424365,-1.2416656830829,1
1.14248075421033,0.595778983651448,1
1.14248075421033,-0.595778983651448,1
-1.45112695440349,0,1
-1.03635913586277,1.04319921039806,1
-1.03635913586277,-1.04319921039806,1
-0.112121806450775,0,1
-0.128726988830905,0,1
-0.133700207207653,0,1
-0.179244746901236,0,1
-0.00488985848200376,0.268089269961835,1
-0.00488985848200376,-0.268089269961835,1
-0.301639078241904,0,1
-0.301978240534302,9.71889718773834e-06,1
-0.301978240534302,-9.71889718773834e-06,1
-0.302041549949278,0,1
-0.302189933211852,0,1
-0.302230289303268,0,1
-0.353665860876578,0,1
-0.628318036248106,0.000374063287620736,1
-0.628318036248106,-0.000374063287620736,1
-0.677898964373191,0.0484552926266473,1
-0.677898964373191,-0.0484552926266473,1
-0.744927385589551,0.0262466830446297,1
-0.744927385589551,-0.0262466830446297,1
-0.417449003703159,0.681647654734381,1
-0.417449003703159,-0.681647654734381,1
-0.800529797629893,4.66563112947174e-05,1
-0.800529797629893,-4.66563112947174e-05,1
-0.823635272373637,0,1
-0.826516382930113,0,1
-0.468311336753232,0.699994633859741,1
-0.468311336753232,-0.699994633859741,1
-0.865546676319917,0.0359956692994021,1
-0.865546676319917,-0.0359956692994021,1
-0.457789300580572,0.737689041682799,1
-0.457789300580572,-0.737689041682799,1
-0.537354019500023,0.738937077219969,1
-0.537354019500023,-0.738937077219969,1
-0.933438335825892,0,1
-1.00044035987016,0,1
-1.00664792487405,0,1
-0.656224613891018,0.869052815562742,1
-0.656224613891018,-0.869052815562742,1
-1.08953794501667,0.0181509861530882,1
-1.08953794501667,-0.0181509861530882,1
-1.19740334057237,0.0898292574647831,1
-1.19740334057237,-0.0898292574647831,1
-0.0133552284979748,1.2113948068753,1
-0.0133552284979748,-1.2113948068753,1
-0.739313749220241,0.988424709001187,1
-0.739313749220241,-0.988424709001187,1
-1.23363982400131,0.523076559065583,1
-1.23363982400131,-0.523076559065583,1
-1.00339403191004,1.03680766452949,1
-1.00339403191004,-1.03680766452949,1
-1.48347532248482,0,1
-0.111099653393151,0,1
-0.112090956838821,0,1
-0.128624746728681,0,1
-0.134177341439767,0,1
-0.181008950526727,0,1
-0.00425435799969338,0.258203340047708,1
-0.00425435799969338,-0.258203340047708,1
-0.301533086233581,0,1
-0.301955547614711,0,1
-0.301993449463435,0,1
-0.302046723299288,0,1
-0.30219858333339,0,1
-0.302229569399112,0,1
-0.349973642000584,0,1
-0.603483283199011,0,1
-0.628318093566151,0.000157798351671314,1
-0.628318093566151,-0.000157798351671314,1
-0.661483119372713,0,1
-0.427555440510821,0.637095365251242,1
-0.427555440510821,-0.637095365251242,1
-0.772538577321808,0,1
-0.798971363378493,0,1
-0.80037161883015,0,1
-0.816337678683823,0,1
-0.821942025262662,0,1
-0.825115910014272,0,1
-0.839628486184938,0,1
-0.457625396490722,0.713919686737843,1
-0.457625396490722,-0.713919686737843,1
-0.861697022098884,0,1
-0.498398207045028,0.70469929451506,1
-0.498398207045028,-0.70469929451506,1
-0.533809126860223,0.734403175024557,1
-0.533809126860223,-0.734403175024557,1
-0.925404134148942,0.0146306676503101,1
-0.925404134148942,-0.0146306676503101,1
-0.94077435636061,0,1
-0.971608696422805,0,1
-1.03939090093434,0,1
-1.08842450203045,0,1
-0.727324102950028,0.880934095651254,1
-0.727324102950028,-0.880934095651254,1
-0.767926726677021,0.909226488809759,1
-0.767926726677021,-0.909226488809759,1
-1.19276411078702,0,1
-0.59733902576601,1.20548889454312,1
-0.59733902576601,-1.20548889454312,1
-0.903718847074836,1.10365264331973,1
-0.903718847074836,-1.10365264331973,1
-1.43881076250676,0,1
-1.0690702839961,1.00861385495197,1
-1.0690702839961,-1.00861385495197,1
-0.111699109570492,0,1
-0.112142110811901,0,1
-0.128901036924791,0,1
-0.134131859437216,0,1
-0.179461563844156,0,1
-0.000867919797762067,0.259002214509892,1
-0.000867919797762067,-0.259002214509892,1
-0.301518999787987,0,1
-0.301812524961924,0,1
-0.30197322383719,0,1
-0.302367637972155,0,1
-0.346578224831542,0,1
-0.62793394878853,0,1
-0.62870841274992,0,1
-0.652086279733861,0,1
-0.729302695198091,0,1
-0.42780585846635,0.630299170191518,1
-0.42780585846635,-0.630299170191518,1
-0.79845246003352,0,1
-0.800357426386511,0,1
-0.818805860358846,0.00253970934440507,1
-0.818805860358846,-0.00253970934440507,1
-0.822465373279604,0,1
-0.823619992625957,0,1
-0.842337140684375,0,1
-0.492006492412047,0.706484247975477,1
-0.492006492412047,-0.706484247975477,1
-0.479045149034961,0.722779194562051,1
-0.479045149034961,-0.722779194562051,1
-0.873435043042547,0,1
-0.917624064448115,0.122305227002719,1
-0.917624064448115,-0.122305227002719,1
-0.948666797060652,0,1
-0.973239618031806,0,1
-0.986922075545098,0,1
-0.999012278675326,0,1
-0.559415618708513,0.827750662597674,1
-0.559415618708513,-0.827750662597674,1
-1.00875316605846,0,1
-1.09197991127493,0,1
-0.72547335226155,0.900407884648995,1
-0.72547335226155,-0.900407884648995,1
-0.690403130990106,0.929226259069554,1
-0.690403130990106,-0.929226259069554,1
-0.839851169886899,0.888720383426004,1
-0.839851169886899,-0.888720383426004,1
-1.24257271908153,0,1
-1.36779533344934,0,1
-0.875014504162524,1.18287060095767,1
-0.875014504162524,-1.18287060095767,1
-1.03129629177019,1.05746345155141,1
-1.03129629177019,-1.05746345155141,1
-0.111371841950328,0,1
-0.112144643261338,0,1
-0.128640402257592,0,1
-0.134237383056282,0,1
-0.179448096646829,0,1
-0.0010367072358627,0.254806640781811,1
-0.0010367072358627,-0.254806640781811,1
-0.301835860699951,0,1
-0.302133136634993,0,1
-0.302331267732061,0,1
-0.302392899498196,0,1
-0.346091198849357,0,1
-0.627821353632927,0,1
-0.628829763542332,0,1
-0.641488656744245,0,1
-0.707159912083555,0,1
-0.419712016657365,0.637794930875678,1
-0.419712016657365,-0.637794930875678,1
-0.799715726374145,0,1
-0.800398056901521,0,1
-0.804233020340775,0,1
-0.819397491601682,0,1
-0.822448883599462,0,1
-0.826890820101176,0,1
-0.835467750494846,0,1
-0.484389320746194,0.705987091494491,1
-0.484389320746194,-0.705987091494491,1
-0.46499088627,0.722711827938156,1
-0.46499088627,-0.722711827938156,1
-0.871761495786473,0,1
-0.52698211383974,0.727030133856438,1
-0.52698211383974,-0.727030133856438,1
-0.917033899389172,0.117970219014853,1
-0.917033899389172,-0.117970219014853,1
-0.944206973185607,0,1
-0.975604204722033,0,1
-0.995091419423396,0,1
-0.999756457503394,0,1
-1.00779442502615,0,1
-1.09130014888904,0,1
-0.736263095798676,0.877196864814791,1
-0.736263095798676,-0.877196864814791,1
-0.729030870402767,0.900632399470701,1
-0.729030870402767,-0.900632399470701,1
-1.2412340333696,0,1
-0.715737875731254,1.11426554471007,1
-0.715737875731254,-1.11426554471007,1
-1.42574589172295,0,1
-0.94977485754039,1.07640890397066,1
-0.94977485754039,-1.07640890397066,1
-0.991486551768364,1.0680721425079,1
-0.991486551768364,-1.0680721425079,1
-0.112023425347023,0.000118786485081032,1
-0.112023425347023,-0.000118786485081032,1
-0.129063261798111,0,1
-0.13555462843139,0,1
-0.181077164707849,0,1
-0.007019695979177,0.272795789613544,1
-0.007019695979177,-0.272795789613544,1
-0.301695614462889,0,1
-0.302003017371693,0,1
-0.302030468484405,0,1
-0.302078668545272,0,1
-0.302149114982897,0,1
-0.302214281900831,0,1
-0.3457073583668,0,1
-0.621977988882358,0,1
-0.628488206825765,0.00143429159328165,1
-0.628488206825765,-0.00143429159328165,1
-0.737145974854094,0,1
-0.753164203584622,0,1
-0.427001428233923,0.631907482470388,1
-0.427001428233923,-0.631907482470388,1
-0.80037808148538,0,1
-0.813548014180106,0.0037794103185761,1
-0.813548014180106,-0.0037794103185761,1
-0.825482257630602,0.004226635435909,1
-0.825482257630602,-0.004226635435909,1
-0.499760850194607,0.70374531429064,1
-0.499760850194607,-0.70374531429064,1
-0.868340505698857,0,1
-0.479362191078437,0.730998944634541,1
-0.479362191078437,-0.730998944634541,1
-0.499492000381024,0.738351427933522,1
-0.499492000381024,-0.738351427933522,1
-0.941568453802889,0,1
-0.975318482650448,0,1
-1.00226256120325,0.00238934183200626,1
-1.00226256120325,-0.00238934183200626,1
-1.0240788777985,0.0451267790469165,1
-1.0240788777985,-0.0451267790469165,1
-0.718909424244733,0.883198999191952,1
-0.718909424244733,-0.883198999191952,1
-0.699653057863099,0.917698541033846,1
-0.699653057863099,-0.917698541033846,1
-1.19870096763479,0,1
-0.810878300427198,0.915854976785566,1
-0.810878300427198,-0.915854976785566,1
-0.999155167001574,1.0501405913972,1
-0.999155167001574,-1.0501405913972,1
-1.46439625245509,0,1
-0.111632070681427,0,1
-0.112071980873371,0,1
-0.128542719135159,0,1
-0.133881263283556,0,1
-0.179062646931557,0,1
-0.00351818367521643,0.265984340873847,1
-0.00351818367521643,-0.265984340873847,1
-0.301769346713283,0,1
-0.302025122496897,0,1
-0.30233827901838,0,1
-0.302388244273219,0,1
-0.345872799991391,0,1
-0.62831871646343,7.21811883595623e-05,1
-0.62831871646343,-7.21811883595623e-05,1
-0.66942618009741,0,1
-0.743445635204122,0,1
-0.416890872946097,0.636937237161176,1
-0.416890872946097,-0.636937237161176,1
-0.794999842411807,0,1
-0.800368065699946,0,1
-0.810771998019674,0,1
-0.823425217169149,0.00584714762255144,1
-0.823425217169149,-0.00584714762255144,1
-0.832379444151541,0,1
-0.835915658795205,0.0412543362051129,1
-0.835915658795205,-0.0412543362051129,1
-0.483302695318129,0.702723477482526,1
-0.483302695318129,-0.702723477482526,1
-0.46712679652693,0.723348481148947,1
-0.46712679652693,-0.723348481148947,1
-0.864102712351593,0,1
-0.533262844379929,0.731094254889168,1
-0.533262844379929,-0.731094254889168,1
-0.941028754259547,0,1
-0.975244614890859,0,1
-0.997906808019212,0,1
-1.00160660312036,0,1
-1.00311027232339,0,1
-1.09229076352173,0,1
-0.710309158492782,0.848578263285882,1
-0.710309158492782,-0.848578263285882,1
-0.737508275867621,0.901084740121917,1
-0.737508275867621,-0.901084740121917,1
-1.18822984097087,0,1
-0.859829139314327,0.881555268476447,1
-0.859829139314327,-0.881555268476447,1
-1.23835585015645,0,1
-1.43067698388096,0,1
-0.974228385684362,1.06572016948962,1
-0.974228385684362,-1.06572016948962,1
-0.111478375946702,0,1
-0.112068410475778,0,1
-0.128586271539045,0,1
-0.133695726912795,0,1
-0.179152142551721,0,1
-0.00157048642116746,0.254721587345598,1
-0.00157048642116746,-0.254721587345598,1
-0.301816750712834,0,1
-0.302034749312416,0,1
-0.302190286438695,0,1
-0.302340690570239,0,1
-0.302388203245318,0,1
-0.345950817051729,0,1
-0.628233648368717,0,1
-0.628403953518999,0,1
-0.662998184189004,0,1
-0.740856390314459,0,1
-0.419663871384238,0.638015003205328,1
-0.419663871384238,-0.638015003205328,1
-0.797962263119644,0,1
-0.800337012910336,0,1
-0.810028502314708,0,1
-0.820836414131728,0.00261516299300052,1
-0.820836414131728,-0.00261516299300052,1
-0.82845249263348,0,1
-0.848550615052234,0,1
-0.484166361989089,0.70609153025207,1
-0.484166361989089,-0.70609153025207,1
-0.470172029063962,0.721211892312435,1
-0.470172029063962,-0.721211892312435,1
-0.861563606545576,0,1
-0.53369467952496,0.728276793830708,1
-0.53369467952496,-0.728276793830708,1
-0.910801849281509,0,1
-0.939201345700103,0,1
-0.974462474053713,0,1
-0.997659399080539,0,1
-1.00148396948717,0,1
-1.01458755505648,0,1
-1.08372384524474,0,1
-0.73243821064573,0.87506171653008,1
-0.73243821064573,-0.87506171653008,1
-0.695423162195259,0.920498152409979,1
-0.695423162195259,-0.920498152409979,1
-1.23775033002407,0,1
-0.877350782588396,0.979767565527119,1
-0.877350782588396,-0.979767565527119,1
-1.41832185843279,0,1
-0.985307443500749,1.06833170964096,1
-0.985307443500749,-1.06833170964096,1
-0.877109104036745,1.21417604885574,1
-0.877109104036745,-1.21417604885574,1
-0.106981148552376,0,1
-0.11183901635814,0,1
-0.12751149423342,0,1
-0.132762055585393,0,1
-0.179826285224946,0,1
-0.00818178697871691,0.258406048254042,1
-0.00818178697871691,-0.258406048254042,1
-0.301242039831019,0,1
-0.301756104197538,0,1
-0.302020249349922,0,1
-0.302336168005282,0,1
-0.302374712843557,0,1
-0.346599450069321,0,1
-0.627996071498912,0,1
-0.6286375514635,0,1
-0.662032233535986,0,1
-0.74547110548737,0,1
-0.425345265468051,0.62333369833993,1
-0.425345265468051,-0.62333369833993,1
-0.782982975021753,0,1
-0.800351928937993,0,1
-0.801611934781224,0,1
-0.826418510298957,0.0173905156058775,1
-0.826418510298957,-0.0173905156058775,1
-0.829780832982223,0,1
-0.498405757613955,0.68951296632254,1
-0.498405757613955,-0.68951296632254,1
-0.459921059695917,0.71942140177814,1
-0.459921059695917,-0.71942140177814,1
-0.876234211158412,0,1
-0.514554277514795,0.733682541556063,1
-0.514554277514795,-0.733682541556063,1
-0.936576570332055,0,1
-0.950874226322456,0.0567621395746076,1
-0.950874226322456,-0.0567621395746076,1
-0.980763540136664,0,1
-0.997331627781491,0.00382164228163053,1
-0.997331627781491,-0.00382164228163053,1
-0.999188678443416,0,1
-1.00164763311213,0,1
-1.00451489213821,0,1
-1.00970565951757,0,1
-1.09866099881155,0,1
-0.670406763804367,0.890960187277602,1
-0.670406763804367,-0.890960187277602,1
-0.778121383598686,0.831854511795556,1
-0.778121383598686,-0.831854511795556,1
-1.23935766666189,0,1
-0.854643516802295,0.915148169103628,1
-0.854643516802295,-0.915148169103628,1
-1.42490890990211,0,1
-0.972711265541518,1.04334369568622,1
-0.972711265541518,-1.04334369568622,1
-0.111714615565759,0,1
-0.112066851963842,0,1
-0.128330377212079,0,1
-0.180722998544616,0,1
-0.236918954217982,0,1
-0.300441805666111,0,1
-0.301452257728174,0,1
-0.301849952444864,0,1
-0.302059688084814,0,1
-0.302321247634055,0,1
-0.302574112985172,0,1
-0.46663354336775,0,1
-0.610809409311825,0.120768272074627,1
-0.610809409311825,-0.120768272074627,1
-0.628079653250406,0,1
-0.628556207058806,0,1
0.685678141009353,0,1
-0.760926442313585,0.0200737603399735,1
-0.760926442313585,-0.0200737603399735,1
-0.427240076916181,0.633533078146763,1
-0.427240076916181,-0.633533078146763,1
-0.79213384972126,0,1
-0.800451749402283,0,1
-0.823865845214742,0,1
-0.832754449750347,0,1
-0.496078777412043,0.700734883581196,1
-0.496078777412043,-0.700734883581196,1
-0.863809281994555,0,1
-0.51205553892083,0.735137879549163,1
-0.51205553892083,-0.735137879549163,1
-0.458311985541003,0.808726130415731,1
-0.458311985541003,-0.808726130415731,1
-0.934891224043527,0,1
-0.976064308826488,0,1
-0.055936271134662,0.983350814823501,1
-0.055936271134662,-0.983350814823501,1
-1.00300893586295,0.0255244453106103,1
-1.00300893586295,-0.0255244453106103,1
-1.05600089558062,0,1
-0.722206430355162,0.884630222874424,1
-0.722206430355162,-0.884630222874424,1
-0.749937001034959,0.883524071779132,1
-0.749937001034959,-0.883524071779132,1
-1.21742144387108,0,1
-0.861789572195729,1.11655795005017,1
-0.861789572195729,-1.11655795005017,1
-1.45860036860888,0,1
-0.110881643361538,0,1
-0.112174858199936,0,1
-0.133445891015935,0,1
-0.177343656954529,0,1
-0.00169310351566801,0.231554561720354,1
-0.00169310351566801,-0.231554561720354,1
-0.302136133803482,0,1
-0.339810888681734,0,1
-0.548916573054141,0,1
-0.628318143333799,0.000221982272084866,1
-0.628318143333799,-0.000221982272084866,1
-0.664376242747649,0,1
-0.798375053052422,0.00250604164551937,1
-0.798375053052422,-0.00250604164551937,1
-0.800261954497992,0,1
-0.816626864184446,0.00710210540623847,1
-0.816626864184446,-0.00710210540623847,1
-0.826951990196882,0,1
-0.866495522103481,0,1
-0.494058003013289,0.71643153051416,1
-0.494058003013289,-0.71643153051416,1
-0.476484529008505,0.743042281497859,1
-0.476484529008505,-0.743042281497859,1
-0.906566006305983,0,1
-0.528397369916495,0.746298003381414,1
-0.528397369916495,-0.746298003381414,1
-0.949831242335306,0,1
-0.987165304883254,0,1
-1.08331297300429,0.0108484107378903,1
-1.08331297300429,-0.0108484107378903,1
-0.74752653244908,0.909379379857967,1
-0.74752653244908,-0.909379379857967,1
-1.20821756435591,0,1
-0.87980173851712,0.902083533124737,1
-0.87980173851712,-0.902083533124737,1
-0.99875984884007,1.0247943252733,1
-0.99875984884007,-1.0247943252733,1
-1.45447301377094,0,1
-0.111659507610015,0,1
-0.112050709987388,0,1
-0.128639209466612,0,1
-0.132719827757872,0,1
-0.178808409703565,0,1
-0.00188880176967634,0.25477541872783,1
-0.00188880176967634,-0.25477541872783,1
-0.301424198376579,0,1
-0.301777272283349,0,1
-0.302019749189171,0,1
-0.302052433912552,0,1
-0.302166313292605,0,1
-0.302324514246606,0,1
-0.302385554098378,0,1
-0.346471966731136,0,1
-0.628317997067278,0.000217147876014289,1
-0.628317997067278,-0.000217147876014289,1
-0.659628452851807,0,1
-0.720263716013528,0,1
-0.42018729471887,0.638839366786979,1
-0.42018729471887,-0.638839366786979,1
-0.790690081965558,0,1
-0.800343305884878,0,1
-0.805395449005409,0,1
-0.824341340663286,0.00153507204402606,1
-0.824341340663286,-0.00153507204402606,1
-0.828091982353047,0,1
-0.836187223153919,0,1
-0.857633830785828,0,1
-0.466868462022232,0.72514553395434,1
-0.466868462022232,-0.72514553395434,1
-0.868752415838819,0,1
-0.522480373897296,0.72338549684516,1
-0.522480373897296,-0.72338549684516,1
-0.542157472531064,0.726746602223262,1
-0.542157472531064,-0.726746602223262,1
-0.943619205327483,0,1
-0.935888285042989,0.143031445562974,1
-0.935888285042989,-0.143031445562974,1
-0.971246613603865,0,1
-0.989113802534229,0,1
-1.0001421835092,0,1
-1.08159014782224,0,1
-0.697717045137991,0.878618727961126,1
-0.697717045137991,-0.878618727961126,1
-0.763283910060912,0.862123057982312,1
-0.763283910060912,-0.862123057982312,1
-1.2387697497946,0,1
-0.851720342664389,1.0131301120657,1
-0.851720342664389,-1.0131301120657,1
-0.806640768987286,1.17906976704834,1
-0.806640768987286,-1.17906976704834,1
-1.46161679122315,0,1
-0.107697293757833,0,1
-0.11163843905782,0,1
-0.128565563426738,0,1
-0.134755903312516,0,1
-0.178791596304049,0,1
-0.00176389401117071,0.254519366955888,1
-0.00176389401117071,-0.254519366955888,1
-0.301481616112246,0,1
-0.301766341836582,0,1
-0.301984234567403,0,1
-0.346690900148033,0,1
-0.628101149743517,0,1
-0.628536911000963,0,1
-0.673158141160918,0,1
-0.411816710282663,0.647005397903481,1
-0.411816710282663,-0.647005397903481,1
-0.787586022984517,0,1
-0.797869343961189,0,1
-0.800936923278415,0,1
-0.499998619669942,0.634247566804559,1
-0.499998619669942,-0.634247566804559,1
-0.817430939957103,0,1
-0.820619069360159,0,1
-0.824688896578495,0.0816815217219521,1
-0.824688896578495,-0.0816815217219521,1
-0.460862206946444,0.697942066077943,1
-0.460862206946444,-0.697942066077943,1
-0.83923536109157,0,1
-0.863692553420308,0.0354570007143765,1
-0.863692553420308,-0.0354570007143765,1
-0.523140682441471,0.726754844591972,1
-0.523140682441471,-0.726754844591972,1
-0.535851584812089,0.758819997768891,1
-0.535851584812089,-0.758819997768891,1
-0.93713616163218,0,1
-0.955568941579781,0,1
-1.00159304920372,0.0181607799722947,1
-1.00159304920372,-0.0181607799722947,1
-1.00615479535239,0,1
-1.10269391849559,0,1
-0.71938181885155,0.865392578531959,1
-0.71938181885155,-0.865392578531959,1
-1.21536210493216,0,1
-0.824165937113532,0.997286876644601,1
-0.824165937113532,-0.997286876644601,1
-1.44800002193884,0,1
-1.03550417859025,1.05908911404674,1
-1.03550417859025,-1.05908911404674,1
-0.111622180441864,0,1
-0.11220237117665,0,1
-0.128621677039,0,1
-0.134256691190704,0,1
-0.179453085427423,0,1
-0.00231850012841989,0.256958334850618,1
-0.00231850012841989,-0.256958334850618,1
-0.30137482988583,0,1
-0.30185442759117,0,1
-0.302092720296603,0,1
-0.302326737865049,0,1
-0.302374892273545,0,1
-0.345992988568603,0,1
-0.628117214024418,0,1
-0.628520998472027,0,1
-0.658046164707825,0,1
-0.744684486852769,0,1
-0.421860905266935,0.632544358019229,1
-0.421860905266935,-0.632544358019229,1
-0.793458533603872,0,1
-0.800395952468099,0,1
-0.80449499972688,0,1
-0.823703804741543,0.00314315865409465,1
-0.823703804741543,-0.00314315865409465,1
-0.826722557939734,0,1
-0.831402624838411,0,1
-0.483707839289298,0.703349448236444,1
-0.483707839289298,-0.703349448236444,1
-0.462558311478801,0.72383927466291,1
-0.462558311478801,-0.72383927466291,1
-0.869267189372455,0,1
-0.520352624350316,0.723850287252874,1
-0.520352624350316,-0.723850287252874,1
-0.942499785526597,0,1
-0.957424043726937,0.030445850366553,1
-0.957424043726937,-0.030445850366553,1
-0.984036139230947,0,1
-0.988690411689975,0,1
-1.01308895261892,0,1
-1.09337534280949,0,1
-0.699718059072316,0.878006835960624,1
-0.699718059072316,-0.878006835960624,1
-0.732032418854909,0.894710093918849,1
-0.732032418854909,-0.894710093918849,1
-0.7367322931377,0.960136190295501,1
-0.7367322931377,-0.960136190295501,1
-1.23137468498612,0,1
-1.46194285103619,0,1
-0.839697274277955,1.19910963697383,1
-0.839697274277955,-1.19910963697383,1
-1.01973679527075,1.05226017496817,1
-1.01973679527075,-1.05226017496817,1
-0.112424727316503,0,1
-0.113624488949544,0,1
-0.130419893913459,0,1
-0.14703774509851,0,1
0.0449912410737695,0.148717981667754,1
0.0449912410737695,-0.148717981667754,1
-0.189051202002772,0,1
-0.240496107896554,0,1
-0.301466921557157,0,1
-0.301796871467632,0,1
-0.302004601667939,0,1
-0.302062431935553,0,1
-0.302206637374989,0,1
-0.302337474922729,5.83611372788329e-05,1
-0.302337474922729,-5.83611372788329e-05,1
-0.425485040319409,0,1
-0.628068664367215,0,1
-0.628567809045217,0,1
-0.68442320194983,0.132604763983793,1
-0.68442320194983,-0.132604763983793,1
-0.73403946653408,0,1
-0.417426156237042,0.641906484112395,1
-0.417426156237042,-0.641906484112395,1
-0.790245363688463,0,1
-0.800387910659929,0,1
-0.806501303154518,0,1
-0.816645814789513,0,1
-0.824010219377275,0.00102339962613374,1
-0.824010219377275,-0.00102339962613374,1
-0.834714253737513,0,1
-0.473266633875212,0.695900989627952,1
-0.473266633875212,-0.695900989627952,1
-0.873009921529557,0,1
-0.504665834057522,0.727268598835285,1
-0.504665834057522,-0.727268598835285,1
-0.509506288127159,0.7283794620468,1
-0.509506288127159,-0.7283794620468,1
-0.944087928132419,0,1
-0.974865172178045,0,1
-1.00347827011845,0.00229453526009881,1
-1.00347827011845,-0.00229453526009881,1
-1.00829638601443,0,1
-1.06564032742472,0,1
-0.713104496433429,0.912802019782884,1
-0.713104496433429,-0.912802019782884,1
-1.18107618471223,0,1
-0.756624744891357,0.919433698798572,1
-0.756624744891357,-0.919433698798572,1
-0.355883978257305,1.19568073909702,1
-0.355883978257305,-1.19568073909702,1
-0.867037874518971,1.10718764497547,1
-0.867037874518971,-1.10718764497547,1
-1.45275255152238,0,1
-1.05602214931611,1.05806479872807,1
-1.05602214931611,-1.05806479872807,1
-0.111050120052047,0,1
-0.112742199698196,0,1
-0.107559999306687,0.0529784234681476,1
-0.107559999306687,-0.0529784234681476,1
-0.132219202986684,0,1
-0.253768304391077,0,1
-0.301176845722213,0,1
-0.301703959548762,0,1
-0.301981355363825,0,1
-0.302296931927465,0,1
-0.302440440327284,0,1
-0.233134550772237,0.2842538688936,1
-0.233134550772237,-0.2842538688936,1
0.384419625628614,0,1
-0.425903317685113,0,1
-0.628158074997736,0,1
-0.62847879638465,0,1
-0.716751215378874,0,1
-0.428224659931511,0.634972712786357,1
-0.428224659931511,-0.634972712786357,1
-0.76696502041811,0,1
-0.800296492786395,0,1
-0.806654069043422,0,1
-0.819524222589979,0,1
-0.824180591476261,0,1
-0.83564404678196,0.00630797203305839,1
-0.83564404678196,-0.00630797203305839,1
-0.488058273095349,0.706257100717592,1
-0.488058273095349,-0.706257100717592,1
-0.863450599363414,0.144385919726618,1
-0.863450599363414,-0.144385919726618,1
-0.531258706006215,0.719001416374879,1
-0.531258706006215,-0.719001416374879,1
-0.924218493517234,0,1
-0.941052541805075,0,1
-1.02960944973362,0,1
-1.09342397812523,0,1
-0.74292084757753,0.906028492067085,1
-0.74292084757753,-0.906028492067085,1
-0.352300013009059,1.22259997156408,1
-0.352300013009059,-1.22259997156408,1
-1.02091102243859,0.980267657996601,1
-1.02091102243859,-0.980267657996601,1
-0.901124612372224,1.0937384919593,1
-0.901124612372224,-1.0937384919593,1
-0.111246313341542,0,1
-0.112207917987637,0,1
-0.128718890009461,0,1
-0.133957724801421,0,1
-0.178572803050146,0,1
-0.00261058563493972,0.258172415727818,1
-0.00261058563493972,-0.258172415727818,1
-0.301504289682063,0,1
-0.301760888945252,0,1
-0.302025995462747,0,1
-0.30205099657344,0,1
-0.30218875904811,0,1
-0.302328784306397,0,1
-0.302388140302431,0,1
-0.346839542606,0,1
-0.628318281173336,0.000180039308893242,1
-0.628318281173336,-0.000180039308893242,1
-0.662138902455108,0,1
-0.732790320871945,0,1
-0.422671158685673,0.63734504682083,1
-0.422671158685673,-0.63734504682083,1
-0.800329764351203,0,1
-0.802051357877456,0.000913355985160676,1
-0.802051357877456,-0.000913355985160676,1
-0.82068306660778,0,1
-0.825389903856836,0,1
-0.834569867402555,0.00563820073938552,1
-0.834569867402555,-0.00563820073938552,1
-0.458367433347688,0.721179201485308,1
-0.458367433347688,-0.721179201485308,1
-0.859041656735439,0,1
-0.869929912868439,0,1
-0.517420908391752,0.727149880164717,1
-0.517420908391752,-0.727149880164717,1
-0.917765137419922,0,1
-0.590784917152596,0.725716782508341,1
-0.590784917152596,-0.725716782508341,1
-0.942050368409686,0,1
-0.968029524142285,0,1
-1.0004132271726,0,1
-1.0130620866828,0,1
-1.08698639964454,0,1
-0.701629231143576,0.874325432965668,1
-0.701629231143576,-0.874325432965668,1
-0.753650165092469,0.901527803774672,1
-0.753650165092469,-0.901527803774672,1
-1.23948980475463,0,1
-0.745366133305808,1.02088313376322,1
-0.745366133305808,-1.02088313376322,1
-1.46291216963484,0,1
-0.944017786558556,1.12405307607107,1
-0.944017786558556,-1.12405307607107,1
-0.113578567142385,0,1
-0.128665129610648,0,1
-0.177235746458628,0,1
-0.279849732437257,0,1
-0.301575154499338,0,1
-0.301804668822423,0,1
-0.30199732364367,0,1
-0.302013620029223,0,1
-0.302078339583049,0,1
-0.302248564630047,4.75326911453552e-05,1
-0.302248564630047,-4.75326911453552e-05,1
-0.302445789123224,0,1
0.231410234272896,0.402316279114416,1
0.231410234272896,-0.402316279114416,1
-0.498424489878734,0.124813454557798,1
-0.498424489878734,-0.124813454557798,1
-0.627106755312306,0,1
-0.629595156881231,0,1
-0.645899948717788,0,1
-0.488764451322812,0.538411176294203,1
-0.488764451322812,-0.538411176294203,1
-0.759450852255473,0,1
-0.793252342550632,0,1
-0.800533494931931,0,1
-0.807311351653412,0,1
-0.824604907871309,0,1
-0.838123162775199,0,1
-0.845124527909105,0,1
-0.851672582949918,0,1
-0.445506433705399,0.735309278974466,1
-0.445506433705399,-0.735309278974466,1
-0.869759210985451,0,1
-0.502723151932881,0.71923348724318,1
-0.502723151932881,-0.71923348724318,1
-0.940385140901185,0,1
-0.966889143615341,0.118676360752066,1
-0.966889143615341,-0.118676360752066,1
-0.993216207626663,0.0043822713040006,1
-0.993216207626663,-0.0043822713040006,1
0.0674754933905621,0.999187470518971,1
0.0674754933905621,-0.999187470518971,1
-0.654582145100418,0.856913057367521,1
-0.654582145100418,-0.856913057367521,1
-0.743662252284717,0.797025831315679,1
-0.743662252284717,-0.797025831315679,1
-1.10192596760946,0.0581568577817422,1
-1.10192596760946,-0.0581568577817422,1
-1.20740374966267,0,1
-0.751503766721273,1.00665743609191,1
-0.751503766721273,-1.00665743609191,1
-1.39459321156112,0,1
-0.8884717943056,1.0869091053424,1
-0.8884717943056,-1.0869091053424,1
-0.991508984946461,1.07998694671694,1
-0.991508984946461,-1.07998694671694,1
-0.111254726481532,0,1
-0.112222717719326,0,1
-0.128611365421081,0,1
-0.133961812880549,0,1
-0.178742453155605,0,1
-0.00297516972183821,0.254392340550694,1
-0.00297516972183821,-0.254392340550694,1
-0.301524479238058,0,1
-0.301772695960774,0,1
-0.302316657496928,0,1
-0.302386762639288,0,1
-0.3457300950732,0,1
-0.628140163661096,0,1
-0.628497635474468,0,1
-0.661418031132529,0,1
-0.418742440755376,0.640629183630579,1
-0.418742440755376,-0.640629183630579,1
-0.7684205514243,0,1
-0.790876169745969,0,1
-0.800270554398606,0,1
-0.80370334266282,0,1
-0.817803534916416,0.00694179624723677,1
-0.817803534916416,-0.00694179624723677,1
-0.825281758661905,0,1
-0.840037381520002,0,1
-0.454079657415338,0.722522129024023,1
-0.454079657415338,-0.722522129024023,1
-0.870585737184021,0,1
-0.521451666162219,0.712359160177861,1
-0.521451666162219,-0.712359160177861,1
-0.523442599183299,0.723446702739597,1
-0.523442599183299,-0.723446702739597,1
-0.937477151626513,0,1
-0.956085926046333,0,1
-0.959453860580641,0.0987401662976096,1
-0.959453860580641,-0.0987401662976096,1
-0.992982099101195,0.00625828118704455,1
-0.992982099101195,-0.00625828118704455,1
-1.08679812998683,0,1
-0.676099645855682,0.867591568559355,1
-0.676099645855682,-0.867591568559355,1
-0.735045017384989,0.860384315408833,1
-0.735045017384989,-0.860384315408833,1
-1.24605017462502,0,1
-0.708500241361501,1.13932194930441,1
-0.708500241361501,-1.13932194930441,1
-0.959356832761618,1.00336966496529,1
-0.959356832761618,-1.00336966496529,1
-1.46134439565784,0,1
-0.112006206381016,0,1
-0.112314794077966,0,1
-0.128680749481388,0,1
-0.134418590342798,0,1
-0.179176106276991,0,1
-0.000365189765011311,0.254651395546117,1
-0.000365189765011311,-0.254651395546117,1
-0.301441722856806,0,1
-0.301806394466425,0,1
-0.302043159469774,0,1
-0.302133844424318,0,1
-0.34826873809211,0,1
-0.628317666324664,0.000325358573577135,1
-0.628317666324664,-0.000325358573577135,1
-0.664159067592809,0,1
-0.743629816582251,0,1
-0.42476905045847,0.638762666994716,1
-0.42476905045847,-0.638762666994716,1
-0.800488746419106,0,1
-0.80328374281497,0.00564577807163421,1
-0.80328374281497,-0.00564577807163421,1
-0.806188630907593,0,1
-0.821935293258625,0,1
-0.822472641576792,0,1
-0.83781957331705,0,1
-0.487433552382831,0.710451840308684,1
-0.487433552382831,-0.710451840308684,1
-0.871548727998081,0,1
-0.494436271523504,0.740916991378422,1
-0.494436271523504,-0.740916991378422,1
-0.530920488738059,0.725534212521294,1
-0.530920488738059,-0.725534212521294,1
-0.924895628251949,0,1
-0.941821225442301,0,1
-0.987856086006745,0.00718473011455067,1
-0.987856086006745,-0.00718473011455067,1
-0.994637167985399,0,1
-1.03453474443845,0,1
-1.05181655383781,0,1
-0.735589332499378,0.883791753959105,1
-0.735589332499378,-0.883791753959105,1
-0.721596290818207,0.912207592876741,1
-0.721596290818207,-0.912207592876741,1
-1.20876319793309,0,1
-0.735189418346524,1.05843555555364,1
-0.735189418346524,-1.05843555555364,1
-0.841401178865672,1.03813063486529,1
-0.841401178865672,-1.03813063486529,1
-1.46429287160246,0,1
-0.11209230268959,0,1
-0.124200581060137,0.012421082754257,1
-0.124200581060137,-0.012421082754257,1
-0.128261361290533,0,1
-0.186755952984991,0,1
-0.301407871152864,0,1
-0.301524942609257,0,1
-0.301980659032168,0,1
-0.302049895463264,0,1
-0.302144304646491,0,1
-0.303258521138865,0,1
0.0411097411308076,0.331110357304878,1
0.0411097411308076,-0.331110357304878,1
-0.3591619939021,0,1
-0.481761843820885,0,1
-0.602302465877424,0,1
-0.626214065366217,0,1
-0.630217961270175,0,1
-0.638712577620716,0.415659795172626,1
-0.638712577620716,-0.415659795172626,1
-0.795803621081141,0,1
-0.801635067447813,0,1
-0.821945869028637,0,1
-0.82090052743757,0.0422603054366602,1
-0.82090052743757,-0.0422603054366602,1
-0.8274201626868,0,1
-0.387310659989907,0.742261933563317,1
-0.387310659989907,-0.742261933563317,1
-0.838302480478294,0,1
-0.510553172697625,0.680309875088953,1
-0.510553172697625,-0.680309875088953,1
-0.853237005932401,0,1
-0.869920690426326,0,1
-0.495763213750278,0.724351797887391,1
-0.495763213750278,-0.724351797887391,1
-0.96788088341277,0,1
-0.967637235715613,0.0248392513092873,1
-0.967637235715613,-0.0248392513092873,1
-1.02397823165009,0,1
-1.08397341590811,0,1
-0.671476956354796,0.89797789774755,1
-0.671476956354796,-0.89797789774755,1
-0.79987285092348,0.914742463067823,1
-0.79987285092348,-0.914742463067823,1
-1.28684094802301,0,1
-1.06684737771317,0.953663353243694,1
-1.06684737771317,-0.953663353243694,1
-1.49198202191091,0,1
-0.111788232187319,0,1
-0.126706758679224,0.00413994050394564,1
-0.126706758679224,-0.00413994050394564,1
-0.127911130100437,0.0268340833387625,1
-0.127911130100437,-0.0268340833387625,1
-0.183078147040311,0,1
-0.123018311591971,0.16551878653567,1
-0.123018311591971,-0.16551878653567,1
-0.301770101890464,0.00014477915493971,1
-0.301770101890464,-0.00014477915493971,1
-0.302481336516885,0.000341151636222545,1
-0.302481336516885,-0.000341151636222545,1
-0.342674271905295,0,1
0.428077111902813,0,1
-0.459706558189716,0,1
-0.628320061081963,0.000378731215666076,1
-0.628320061081963,-0.000378731215666076,1
-0.623994632232951,0.095134589227909,1
-0.623994632232951,-0.095134589227909,1
-0.759323909448178,0.0659428973742087,1
-0.759323909448178,-0.0659428973742087,1
-0.800207183126911,0,1
-0.814033352907988,0,1
-0.463145519506037,0.678165136380334,1
-0.463145519506037,-0.678165136380334,1
-0.825123263335188,0,1
-0.609671737392147,0.569360255117345,1
-0.609671737392147,-0.569360255117345,1
-0.837218114755033,0.0062430466763994,1
-0.837218114755033,-0.0062430466763994,1
-0.369755033944677,0.759078062104786,1
-0.369755033944677,-0.759078062104786,1
-0.95090268136164,0,1
-0.603943796394741,0.7601484505695,1
-0.603943796394741,-0.7601484505695,1
-0.971452051412058,0.263611704686709,1
-0.971452051412058,-0.263611704686709,1
-1.02387965556563,0,1
-1.06370104058834,0.150424447295706,1
-1.06370104058834,-0.150424447295706,1
-0.703357056706259,0.936274997015933,1
-0.703357056706259,-0.936274997015933,1
-0.356275709429557,1.22417331332772,1
-0.356275709429557,-1.22417331332772,1
-1.36848719076964,0,1
-0.111626018745171,0,1
-0.112096520867376,0,1
-0.12861641744403,0,1
-0.133791825963765,0,1
-0.179064477251321,0,1
-0.00338683894375073,0.25607732163326,1
-0.00338683894375073,-0.25607732163326,1
-0.3015746400401,0,1
-0.301684719288709,0,1
-0.302045302289891,0,1
-0.302121444385409,0,1
-0.302320376398389,0,1
-0.302388542461863,0,1
-0.347345410180445,0,1
-0.62805031511495,0,1
-0.628587506786191,0,1
-0.662916455121527,0,1
-0.744060555749239,0,1
-0.426470945816845,0.63689800989668,1
-0.426470945816845,-0.63689800989668,1
-0.80035294981035,0,1
-0.802608619955185,0,1
-0.805736687771204,0,1
-0.82124833541709,0,1
-0.824002227694864,0,1
-0.82611186401053,0,1
-0.836555826168877,0,1
-0.491745514255251,0.705036393006595,1
-0.491745514255251,-0.705036393006595,1
-0.470351640961969,0.725215676972345,1
-0.470351640961969,-0.725215676972345,1
-0.869998321314224,0,1
-0.522546083405163,0.723341740213134,1
-0.522546083405163,-0.723341740213134,1
-0.945418210583407,0,1
-0.954882876430621,0.0542356791909286,1
-0.954882876430621,-0.0542356791909286,1
-0.975549033592539,0,1
-1.01282706916325,0,1
-1.0236148231918,0,1
-0.7033877005892,0.89674826002158,1
-0.7033877005892,-0.89674826002158,1
-0.72252366927851,0.890773096617729,1
-0.72252366927851,-0.890773096617729,1
-0.742238528244616,0.935001204031246,1
-0.742238528244616,-0.935001204031246,1
-1.22404585949883,0,1
-0.846108160954133,1.10534640220102,1
-0.846108160954133,-1.10534640220102,1
-1.46208823038925,0,1
-0.111635237475683,0,1
-0.112093485914942,0,1
-0.128626986123036,0,1
-0.13375675816696,0,1
-0.178937944621742,0,1
-0.00230771757895096,0.255875047206597,1
-0.00230771757895096,-0.255875047206597,1
-0.301573192621911,0,1
-0.301703280075657,0,1
-0.302308446896079,0,1
-0.302359541404563,0,1
-0.346616768431097,0,1
-0.628317885177154,0.00028725475298952,1
-0.628317885177154,-0.00028725475298952,1
-0.663311921476392,0,1
-0.743946179813234,0,1
-0.427415221690892,0.636871603339369,1
-0.427415221690892,-0.636871603339369,1
-0.800292990276442,0,1
-0.805665945506451,0.0012935979298112,1
-0.805665945506451,-0.0012935979298112,1
-0.821167424171518,0,1
-0.823793762977396,0,1
-0.825821354627817,0,1
-0.836618135692595,0,1
-0.49275324856626,0.705431476558541,1
-0.49275324856626,-0.705431476558541,1
-0.471158427714784,0.725865788820401,1
-0.471158427714784,-0.725865788820401,1
-0.869847236804317,0,1
-0.523277950640227,0.723458632446107,1
-0.523277950640227,-0.723458632446107,1
-0.945271566728492,0,1
-0.95209340376336,0.0711369075863633,1
-0.95209340376336,-0.0711369075863633,1
-0.975540674247903,0,1
-0.99867208286077,0,1
-1.02109327357104,0,1
-0.706199285535436,0.896130056672748,1
-0.706199285535436,-0.896130056672748,1
-0.723127158827515,0.892182415693743,1
-0.723127158827515,-0.892182415693743,1
-0.740690517596452,0.936164997901014,1
-0.740690517596452,-0.936164997901014,1
-1.22437140295848,0,1
-0.848994307468642,1.10140136687654,1
-0.848994307468642,-1.10140136687654,1
-1.4621490280893,0,1
-0.111596408514766,0,1
-0.112093202178955,0,1
-0.128551516647128,0,1
-0.133632245836891,0,1
-0.179112386242505,0,1
-0.00175100341512265,0.258309107860429,1
-0.00175100341512265,-0.258309107860429,1
-0.301589549925259,0,1
-0.301736790366034,0,1
-0.302066361556792,0,1
-0.302127489820554,0,1
-0.30232707694817,0,1
-0.302389310393611,0,1
-0.346221493819327,0,1
-0.627960491806776,0,1
-0.628679761226408,0,1
-0.661497641467715,0,1
-0.743998886301527,0,1
-0.423685242965794,0.636693499053671,1
-0.423685242965794,-0.636693499053671,1
-0.800111482655706,0,1
-0.806367582254957,0.00158712491857349,1
-0.806367582254957,-0.00158712491857349,1
-0.821536385739742,0,1
-0.824625925805939,0,1
-0.825369920495228,0,1
-0.836775377750493,0,1
-0.489210181316519,0.703448706353625,1
-0.489210181316519,-0.703448706353625,1
-0.4662996401779,0.722850670631925,1
-0.4662996401779,-0.722850670631925,1
-0.870595825400858,0,1
-0.519784602196957,0.721953533639639,1
-0.519784602196957,-0.721953533639639,1
-0.898668183462626,0,1
-0.945277602691454,0,1
-0.9754996928649,0,1
-1.00317851751872,0,1
-1.00659169243521,0,1
-1.04380075326715,0,1
-0.694184000507407,0.88743038978977,1
-0.694184000507407,-0.88743038978977,1
-0.724326627706162,0.891351020191152,1
-0.724326627706162,-0.891351020191152,1
-0.749596809537744,0.941859763727165,1
-0.749596809537744,-0.941859763727165,1
-1.22887121165357,0,1
-0.834582966454235,1.1118824820807,1
-0.834582966454235,-1.1118824820807,1
-1.46228554089919,0,1
-0.10863365154718,0,1
-0.112146293546643,0,1
-0.119987368572617,0,1
-0.129668846420923,0,1
-0.188657692015624,0,1
0.104390281627713,0.19997937743119,1
0.104390281627713,-0.19997937743119,1
-0.171595628458809,0.151127924420768,1
-0.171595628458809,-0.151127924420768,1
-0.29689037773702,0,1
-0.299390357482062,0,1
-0.30186333316084,0,1
-0.302048700348955,0,1
-0.302159605765497,0,1
-0.302216229149046,0,1
-0.302369227405673,0,1
-0.302970969057821,0,1
-0.598228166282009,0,1
-0.61985728881668,0,1
-0.62807358493142,0,1
-0.628557277459198,0,1
-0.56230338430284,0.374764774564756,1
-0.56230338430284,-0.374764774564756,1
-0.418677248206936,0.658870261167183,1
-0.418677248206936,-0.658870261167183,1
-0.797197136001946,0,1
-0.800321089347118,0,1
-0.81591876244154,0,1
-0.821885450662048,0.0223154113536675,1
-0.821885450662048,-0.0223154113536675,1
-0.824221692490953,0.00432731743222677,1
-0.824221692490953,-0.00432731743222677,1
-0.837005488684663,0,1
-0.469690372195665,0.707361192013936,1
-0.469690372195665,-0.707361192013936,1
-0.856879433771555,0,1
-0.876156956800354,0,1
-0.507075605477591,0.73991267738601,1
-0.507075605477591,-0.73991267738601,1
-0.967183596794121,0.00134162933829075,1
-0.967183596794121,-0.00134162933829075,1
-0.99912231082542,0.00254019040321171,1
-0.99912231082542,-0.00254019040321171,1
-0.189228515237426,1.04572086032761,1
-0.189228515237426,-1.04572086032761,1
-1.10743215512692,0.0273228072970117,1
-1.10743215512692,-0.0273228072970117,1
-0.679644862209201,0.922503314822337,1
-0.679644862209201,-0.922503314822337,1
-0.779347076032008,0.999643270804295,1
-0.779347076032008,-0.999643270804295,1
-0.994619211872436,1.0567751735167,1
-0.994619211872436,-1.0567751735167,1
-0.111449476257123,0,1
-0.112308510849647,0,1
-0.128406623303106,0,1
-0.132390851005415,0,1
-0.181136887940379,0,1
-0.0125845727673101,0.243998611696979,1
-0.0125845727673101,-0.243998611696979,1
-0.301856969089578,0,1
-0.302108234915151,0,1
-0.302343659053138,0,1
-0.302365393339168,0,1
-0.342978349943647,0,1
-0.627687066726551,0,1
-0.629039026710995,0,1
-0.633028676921878,0,1
-0.665601192631386,0,1
-0.422645868315672,0.636802338095829,1
-0.422645868315672,-0.636802338095829,1
-0.798804653997909,0.00225673472116453,1
-0.798804653997909,-0.00225673472116453,1
-0.80053664765898,0,1
-0.811677701543061,0,1
-0.824552043165969,0,1
-0.826781979128574,0,1
-0.482879953324303,0.701416938284237,1
-0.482879953324303,-0.701416938284237,1
-0.87059772912649,0,1
-0.493102013320642,0.745083783738401,1
-0.493102013320642,-0.745083783738401,1
-0.522756685330767,0.724701218283364,1
-0.522756685330767,-0.724701218283364,1
-0.925122555845547,0,1
-0.94171887895667,0,1
-0.975695870174754,0,1
-0.999208670595091,0,1
-1.01294965226543,0,1
-0.707629879433212,0.883973731234075,1
-0.707629879433212,-0.883973731234075,1
-1.13941523972633,0,1
-1.14676160776881,0.0864297712126008,1
-1.14676160776881,-0.0864297712126008,1
-0.743279807684928,0.88600547594457,1
-0.743279807684928,-0.88600547594457,1
-0.654962084967867,0.995301412582754,1
-0.654962084967867,-0.995301412582754,1
-0.997830470861967,1.05816845782076,1
-0.997830470861967,-1.05816845782076,1
-1.46339031478521,0,1
-0.112163215505751,0,1
-0.116761978880406,0.00487740630499869,1
-0.116761978880406,-0.00487740630499869,1
-0.128365607272387,0,1
-0.178859799531461,0,1
-0.00453049806934356,0.270509519797192,1
-0.00453049806934356,-0.270509519797192,1
-0.301501626640836,0,1
-0.301637932352157,0,1
-0.301998060948832,0,1
-0.302062951562176,2.22203629269827e-05,1
-0.302062951562176,-2.22203629269827e-05,1
-0.302305127073525,0,1
-0.302392964821671,0,1
-0.348695542164332,0,1
-0.628303766806537,0.00128615595908664,1
-0.628303766806537,-0.00128615595908664,1
-0.66699891643894,0,1
-0.656140546370412,0.240081471062699,1
-0.656140546370412,-0.240081471062699,1
-0.422023715881368,0.636567414455243,1
-0.422023715881368,-0.636567414455243,1
-0.776876424084477,0,1
-0.800287104116644,0,1
-0.802458531140389,0,1
-0.816653397775904,0,1
-0.825842521400551,0,1
-0.831112642383684,0.0149857981464688,1
-0.831112642383684,-0.0149857981464688,1
-0.48399396053843,0.704027370290957,1
-0.48399396053843,-0.704027370290957,1
-0.856802815787881,0,1
-0.808832760802118,0.283790171012886,1
-0.808832760802118,-0.283790171012886,1
-0.872749519883832,0,1
-0.536078091233574,0.725880483111368,1
-0.536078091233574,-0.725880483111368,1
-0.959785107633215,0,1
-0.982124357924628,0,1
-0.986345646887021,0.0178232704301865,1
-0.986345646887021,-0.0178232704301865,1
-1.05280554718867,0,1
-0.677967514534132,0.852080354281553,1
-0.677967514534132,-0.852080354281553,1
-1.13818143907366,0,1
-0.42881059347488,1.07163021134043,1
-0.42881059347488,-1.07163021134043,1
-0.855440796912041,0.880548752294654,1
-0.855440796912041,-0.880548752294654,1
-1.43594802067484,0,1
-0.936183519539742,1.13508508234348,1
-0.936183519539742,-1.13508508234348,1
-0.108199319666371,0,1
-0.112499525820965,0,1
-0.128200528339042,0,1
-0.131184293921576,0,1
-0.17984242433337,0,1
-0.199021669837084,0.114607449699298,1
-0.199021669837084,-0.114607449699298,1
-0.301711831728821,0,1
-0.301814409213035,0,1
-0.30199091749327,0,1
-0.30230782349344,0,1
-0.302368527570476,0,1
-0.373555552401989,0,1
-0.588547686034872,0,1
-0.628320644667633,0.000359766670706425,1
-0.628320644667633,-0.000359766670706425,1
0.639480991863184,0,1
-0.663036329921021,0.122558072180924,1
-0.663036329921021,-0.122558072180924,1
-0.422790557741987,0.640496045851848,1
-0.422790557741987,-0.640496045851848,1
-0.77580336690811,0,1
-0.800341158019651,0,1
-0.803606319491457,0,1
-0.818664619646007,0.00620594880869798,1
-0.818664619646007,-0.00620594880869798,1
-0.823283685848829,0,1
-0.44045179690608,0.704996242880574,1
-0.44045179690608,-0.704996242880574,1
-0.835091221256925,0,1
-0.852640333775283,0,1
-0.485218786709496,0.708996126465424,1
-0.485218786709496,-0.708996126465424,1
-0.868403205472534,0,1
-0.517864447015455,0.728529209729924,1
-0.517864447015455,-0.728529209729924,1
-0.944253008745926,0,1
-0.972795464510116,0,1
-0.995761708790933,0,1
-1.01101475973134,0,1
-1.08012662943334,0,1
-0.725606393356429,0.873315104887378,1
-0.725606393356429,-0.873315104887378,1
-0.724702465879584,0.940014841206969,1
-0.724702465879584,-0.940014841206969,1
-1.19452932529965,0,1
-0.116950587744173,1.30898815782845,1
-0.116950587744173,-1.30898815782845,1
-0.967733590499253,1.07675841279631,1
-0.967733590499253,-1.07675841279631,1
-1.09641037811137,0.953512042925351,1
-1.09641037811137,-0.953512042925351,1
-1.4586896143886,0,1


==> JOURNAL/RESULTS/plant_phases.csv <==
f_PP,phi_PP,mark_P,f_PQ,phi_PQ,mark_Q
0.599,-182.95,1,0.624,-8.744,1
0.6,-182.869,1,0.625,-8.694,1
0.638,-154.888,1,0.671,-1.124,1
0.639,-154.433,1,0.675,-3.079,1
0.724,-188.736,1,0.726,11.25,1
0.731,-179.361,1,0.735,8.328,1
0.735,-175.053,1,0.739,11.372,1
0.741,-179.688,1,0.743,14.379,1
0.743,-173.602,1,0.744,17.112,1
0.744,-193.887,1,0.746,12.369,1
0.745,-182.559,1,0.747,17.672,1
0.746,-196.446,1,0.748,12.486,1
0.75,-183.189,1,0.75,25.81,1
0.751,-183.409,1,0.751,26.36,1
0.752,-185.483,1,0.752,24.448,1
0.752,-155.595,1,0.753,24.257,1
0.753,-185.719,1,0.754,25.268,1
0.754,-182.552,1,0.754,-24.906,1
0.754,-180.2,1,0.755,12.869,1
0.756,-183.321,1,0.756,24.76,1
0.757,-191.901,1,0.757,19.302,1
0.758,-172.445,1,0.758,38.81,1
0.758,-189.873,1,0.758,19.735,1
0.759,-186.608,1,0.759,22.635,1
0.76,-200.522,1,0.76,10.434,1
0.76,-149.983,1,0.76,16.485,1
0.761,-193.416,1,0.761,17.167,1
0.761,-194.175,1,0.767,13.348,1
0.973,-169.951,2,0.986,9.729,2
1.011,-169.614,2,1.021,7.583,2
1.013,-169.469,2,1.024,0.661,2
1.029,-162.378,2,1.042,7.901,2
1.034,-140.467,2,1.05,12.609,2
1.037,-161.966,2,1.051,-0.422,2
1.045,-147.152,2,1.061,7.562,2
1.05,-143.386,2,1.069,10.977,2
1.051,-143.783,2,1.07,12.328,2
1.053,-147.783,2,1.071,6.877,2
1.055,-137.918,2,1.074,7.688,2
1.056,-148.174,2,1.075,10.019,2
1.058,-148.321,2,1.076,9.973,2
1.059,-147.416,2,1.077,8.47,2
1.06,-145.002,2,1.077,8.221,2
1.061,-140.16,2,1.078,8.308,2
1.061,-147.102,2,1.079,6.265,2
1.062,-146.968,2,1.08,6.112,2
1.062,-145.928,2,1.08,13.261,2
1.063,-147.486,2,1.081,4.431,2
1.063,-149.122,2,1.081,8.19,2
1.063,-139.001,2,1.082,9.292,2
1.064,-148.828,2,1.083,6.872,2
1.064,-146.866,2,1.085,-3.903,2
1.065,-140.132,2,1.088,-3.218,2
1.066,-147.251,2,1.138,-22.159,3
1.067,-161.96,2,1.141,-19.996,3
1.118,-175.887,3,1.144,-12.772,3
1.119,-163.772,3,1.145,-20.283,3
1.124,-180.619,3,1.15,-18.769,3
1.127,-174.87,3,1.156,-18.123,3
1.128,-171.46,3,1.157,-24.339,3
1.129,-181.305,3,1.158,-27.533,3
1.133,-173.565,3,1.165,-27.936,3
1.134,-179.629,3,1.166,-25.738,3
1.141,-183.553,3,1.179,-29.918,3
1.156,-184.476,3,1.18,-29.95,3
1.157,-183.888,3,1.181,-41.5,3
1.158,-182.823,3,1.182,-32.487,3
1.159,-184.657,3,1.182,-30.975,3
1.159,-183.921,3,1.183,-30.844,3
1.16,-183.558,3,1.183,-32.117,3
1.16,-183.153,3,1.184,-30.245,3
1.161,-184.523,3,1.185,-30.768,3
1.161,-184.954,3,1.186,-30.854,3
1.162,-187.151,3,1.187,-32.059,3
1.17,-176.24,3,1.2,-34.883,3
1.173,-175.388,3,1.203,-33.737,3


==> JOURNAL/RESULTS/poles_closed_loop.csv <==
Real,Imag,Mark
-0.171554328325397,0,2
-0.0179478066106592,0.272830339632224,2
-0.0179478066106592,-0.272830339632224,2
-0.301494493655432,0,2
-0.301682303006684,0,2
-0.301985600732596,0,2
-0.302058624095847,0,2
-0.302093956559,0,2
-0.30214298241701,0,2
-0.302200703841837,0,2
-0.314190432831648,0,2
-0.352605373002206,0,2
-0.563448432491741,0,2
-0.665231872699181,0.114223460039459,2
-0.665231872699181,-0.114223460039459,2
-0.730975677439722,0,2
-0.746105185729665,0,2
-0.425143637224564,0.628607218825045,2
-0.425143637224564,-0.628607218825045,2
-0.781223596890967,0,2
-0.799965870233862,0,2
-0.805586773978716,0,2
-0.822372929740998,0,2
-0.824229891250767,0,2
-0.831544399966158,0,2
-0.486773267753364,0.696978659296231,2
-0.486773267753364,-0.696978659296231,2
-0.852858992600183,0,2
-0.864208084332023,0,2
-0.476604335218562,0.730400410182391,2
-0.476604335218562,-0.730400410182391,2
-0.517047044815784,0.7182283981851,2
-0.517047044815784,-0.7182283981851,2
-0.896651590086255,0,2
-0.968515447727429,0,2
-0.975182932342589,0,2
-0.961261306957403,0.327539423836708,2
-0.961261306957403,-0.327539423836708,2
-1.01748707265854,0,2
-0.706359922628724,0.87898562508816,2
-0.706359922628724,-0.87898562508816,2
-0.717433413256537,0.906523658722535,2
-0.717433413256537,-0.906523658722535,2
-0.7812114615663,0.938258403323114,2
-0.7812114615663,-0.938258403323114,2
-1.28350371503016,0,2
-1.37120761140298,0.0876495611619965,2
-1.37120761140298,-0.0876495611619965,2
-0.962484203666155,1.04765990484252,2
-0.962484203666155,-1.04765990484252,2
-1.46152379788821,0,2
-0.55933905683324,1.3583308610669,2
-0.55933905683324,-1.3583308610669,2
-0.169939377422963,0,2
-0.014872152903937,0.258581489472885,2
-0.014872152903937,-0.258581489472885,2
-0.301765057454583,0,2
-0.301821564929025,0,2
-0.301999618399327,0,2
-0.302070684067701,0,2
-0.302120695835593,0,2
-0.302199910813445,0,2
-0.302322682242523,0,2
-0.302379927915982,0,2
-0.314189693593842,0,2
-0.347398199932674,0,2
-0.576846127730414,0,2
-0.678881753173125,0.087526586521254,2
-0.678881753173125,-0.087526586521254,2
-0.743190359299548,0,2
-0.416977669750241,0.631789401326103,2
-0.416977669750241,-0.631789401326103,2
-0.771338379857172,0,2
-0.799969082632991,0,2
-0.804724804231625,0,2
-0.814959881427075,0,2
-0.822870344013091,0,2
-0.824284794393614,0,2
-0.832131672264913,0,2
-0.47802640786208,0.69490537935879,2
-0.47802640786208,-0.69490537935879,2
-0.458711514002377,0.716057275500255,2
-0.458711514002377,-0.716057275500255,2
-0.851859968152631,0,2
-0.867977991349302,0,2
-0.515708042099845,0.717411941379066,2
-0.515708042099845,-0.717411941379066,2
-0.911839762249599,0,2
-0.975884215044072,0,2
-0.986649219069678,0,2
-1.01806344447372,0,2
-0.9977759227397,0.273377027815809,2
-0.9977759227397,-0.273377027815809,2
-0.680870632699101,0.87860093898167,2
-0.680870632699101,-0.87860093898167,2
-0.709676355397709,0.896184332929401,2
-0.709676355397709,-0.896184332929401,2
-0.731268532075304,0.925456170247527,2
-0.731268532075304,-0.925456170247527,2
-1.28124556816967,0,2
-1.32659969285115,0.104575798080818,2
-1.32659969285115,-0.104575798080818,2
-1.4243977551818,0,2
-0.813924755086852,1.17047256685999,2
-0.813924755086852,-1.17047256685999,2
-0.959137138228655,1.09073374889828,2
-0.959137138228655,-1.09073374889828,2
-1.46336903456238,0,2
-0.10025534837145,0,2
-0.169818267245675,0,2
-0.0146577340822548,0.257619099476929,2
-0.0146577340822548,-0.257619099476929,2
-0.30159831054797,0,2
-0.301739556318195,0,2
-0.301820817431114,0,2
-0.301999000333776,0,2
-0.302064718878442,0,2
-0.302117940461991,0,2
-0.302198823880748,0,2
-0.302325811129553,0,2
-0.302392464264013,0,2
-0.314191864951645,0,2
-0.347063370987198,0,2
-0.577219221298816,0,2
-0.679609376240937,0.0865389402295118,2
-0.679609376240937,-0.0865389402295118,2
-0.743337854729094,0,2
-0.415684620001101,0.632784092045245,2
-0.415684620001101,-0.632784092045245,2
-0.771388063272154,0,2
-0.79996393456515,0,2
-0.804966286645607,0,2
-0.818304071978063,0,2
-0.823648970515855,0.000190713729849438,2
-0.823648970515855,-0.000190713729849438,2
-0.833567114128732,0,2
-0.476652436871245,0.694790397690991,2
-0.476652436871245,-0.694790397690991,2
-0.457320978051802,0.715565625001344,2
-0.457320978051802,-0.715565625001344,2
-0.851573201648334,0,2
-0.867970789116214,0,2
-0.528122546176244,0.722376727465309,2
-0.528122546176244,-0.722376727465309,2
-0.913364884101163,0,2
-0.975769043824684,0,2
-0.99086272775253,0,2
-1.00913104786824,0,2
-1.00766936996018,0.259570410152412,2
-1.00766936996018,-0.259570410152412,2
-0.678129425604765,0.887431562895519,2
-0.678129425604765,-0.887431562895519,2
-0.719848750978734,0.905384584705302,2
-0.719848750978734,-0.905384584705302,2
-0.754274444301875,0.930708996790835,2
-0.754274444301875,-0.930708996790835,2
-1.26392277763199,0,2
-1.29078543414027,0.163714528148445,2
-1.29078543414027,-0.163714528148445,2
-0.818997097777396,1.16098331481256,2
-0.818997097777396,-1.16098331481256,2
-0.959080388918107,1.09387082567012,2
-0.959080388918107,-1.09387082567012,2
-1.45932586672765,0,2
-1.49778099291534,0,2
-0.100015269363346,0,2
-0.169904457610937,0,2
-0.0148271174894903,0.258414308774927,2
-0.0148271174894903,-0.258414308774927,2
-0.301764157163704,0,2
-0.301821079464455,0,2
-0.301998367057619,0,2
-0.302069481575644,0,2
-0.302119952294388,0,2
-0.302199364700272,0,2
-0.302323133458174,0,2
-0.30238270066255,0,2
-0.314190544477387,0,2
-0.347316591572054,0,2
-0.57702189365174,0,2
-0.678984371157491,0.0870850850543648,2
-0.678984371157491,-0.0870850850543648,2
-0.743244614264703,0,2
-0.416791638473804,0.631971237840602,2
-0.416791638473804,-0.631971237840602,2
-0.771573544045301,0,2
-0.799964711422834,0,2
-0.804783143604982,0,2
-0.816209294768885,0,2
-0.822932611936006,0,2
-0.82420182491849,0,2
-0.832403372693645,0,2
-0.477844018148673,0.694800830349548,2
-0.477844018148673,-0.694800830349548,2
-0.458423016452411,0.715952664024929,2
-0.458423016452411,-0.715952664024929,2
-0.851837992477325,0,2
-0.868040766473848,0,2
-0.517948412466284,0.718026357770183,2
-0.517948412466284,-0.718026357770183,2
-0.912652793752782,0,2
-0.975866335105051,0,2
-0.987671216821335,0,2
-1.0173947396288,0,2
-0.996053468781689,0.268605553625338,2
-0.996053468781689,-0.268605553625338,2
-0.679457238372711,0.880342871859806,2
-0.679457238372711,-0.880342871859806,2
-0.713419138214448,0.897041293164721,2
-0.713419138214448,-0.897041293164721,2
-0.733800263991905,0.926508540351806,2
-0.733800263991905,-0.926508540351806,2
-1.31180197579911,0.0315050837358386,2
-1.31180197579911,-0.0315050837358386,2
-1.37003317872407,0.0977687047026992,2
-1.37003317872407,-0.0977687047026992,2
-0.817101531821479,1.17134545917757,2
-0.817101531821479,-1.17134545917757,2
-0.95772955493715,1.08614834332634,2
-0.95772955493715,-1.08614834332634,2
-1.46247334251273,0,2
-0.100413573091294,0,2
-0.169980831876103,0,2
-0.0148428178090121,0.259251347639501,2
-0.0148428178090121,-0.259251347639501,2
-0.301765143352921,0,2
-0.301820093802789,0,2
-0.301943160202481,0,2
-0.301997954318846,0,2
-0.302114564046577,0,2
-0.302199400137881,0,2
-0.302315918995508,0,2
-0.302383210885346,0,2
-0.314190949433883,0,2
-0.347518847154495,0,2
-0.576770527441328,0,2
-0.678380201697326,0.0876539252011319,2
-0.678380201697326,-0.0876539252011319,2
-0.743257208548057,0,2
-0.419800340523321,0.630763793818424,2
-0.419800340523321,-0.630763793818424,2
-0.771265518862481,0,2
-0.799967412116968,0,2
-0.811413947965295,0,2
-0.818391589348469,0,2
-0.823307876007686,0,2
-0.824369110219965,0,2
-0.832207766126275,0,2
-0.481132168908827,0.695444665092906,2
-0.481132168908827,-0.695444665092906,2
-0.458922098738434,0.716145503637207,2
-0.458922098738434,-0.716145503637207,2
-0.852239305222469,0,2
-0.868290900438192,0,2
-0.912741290405522,0,2
-0.975807648372407,0,2
-0.571197236632727,0.802436069552048,2
-0.571197236632727,-0.802436069552048,2
-0.992487428224515,0,2
-1.01036136590312,0,2
-1.00620474918802,0.263832009139201,2
-1.00620474918802,-0.263832009139201,2
-0.676330329921936,0.887887678850069,2
-0.676330329921936,-0.887887678850069,2
-0.720147586698116,0.909334153301174,2
-0.720147586698116,-0.909334153301174,2
-0.791123477225988,0.899809931386578,2
-0.791123477225988,-0.899809931386578,2
-1.25865261809435,0,2
-1.28770079487696,0.172548227202717,2
-1.28770079487696,-0.172548227202717,2
-1.40631724446955,0,2
-0.961574848965672,1.07030704613469,2
-0.961574848965672,-1.07030704613469,2
-0.830769511909316,1.20259045361299,2
-0.830769511909316,-1.20259045361299,2
-0.16989257849923,0,2
-0.0149253482276309,0.258562111236214,2
-0.0149253482276309,-0.258562111236214,2
-0.301764481808397,0,2
-0.301821386386385,0,2
-0.301998723658721,0,2
-0.302070072804091,0,2
-0.302120048088228,0,2
-0.302199547626347,0,2
-0.302323677022088,0,2
-0.302382750949135,0,2
-0.31419145068015,0,2
-0.347313183085378,0,2
-0.576989895604479,0,2
-0.67883883547752,0.087531937797155,2
-0.67883883547752,-0.087531937797155,2
-0.743251208079493,0,2
-0.416577122890535,0.631941575441286,2
-0.416577122890535,-0.631941575441286,2
-0.771479951269257,0,2
-0.799955641828804,0,2
-0.804867876224898,0,2
-0.816024212099626,0,2
-0.822965395590954,0,2
-0.824273366078311,0,2
-0.832501813985604,0,2
-0.477634680405248,0.69468835366053,2
-0.477634680405248,-0.69468835366053,2
-0.458261205925995,0.715842324126856,2
-0.458261205925995,-0.715842324126856,2
-0.851847220593632,0,2
-0.867915282739307,0,2
-0.517658962402581,0.717765432524753,2
-0.517658962402581,-0.717765432524753,2
-0.910814549189437,0,2
-0.976050311646337,0,2
-0.982901301421921,0,2
-1.01617508434838,0,2
-0.982921968595479,0.281072446963353,2
-0.982921968595479,-0.281072446963353,2
-0.6794106734194,0.880154404252535,2
-0.6794106734194,-0.880154404252535,2
-0.713191671973761,0.897008242835421,2
-0.713191671973761,-0.897008242835421,2
-0.733464870240959,0.926470098778763,2
-0.733464870240959,-0.926470098778763,2
-1.2266279628445,0.0379093809892457,2
-1.2266279628445,-0.0379093809892457,2
-0.81632719594056,1.17144664770489,2
-0.81632719594056,-1.17144664770489,2
-0.958112752121671,1.08605175835732,2
-0.958112752121671,-1.08605175835732,2
-1.46242716648109,0,2
-1.47445884169805,0.196467753781956,2
-1.47445884169805,-0.196467753781956,2
-0.17152372912582,0,2
-0.019197293309083,0.261734820629037,2
-0.019197293309083,-0.261734820629037,2
-0.301552035618201,0,2
-0.301959257383632,0,2
-0.301989778227868,0,2
-0.30205941263823,0,2
-0.302191123624481,0,2
-0.30223054864414,0,2
-0.314189512363613,0,2
-0.350346922501778,0,2
-0.571417638766386,0,2
-0.675397331971592,0.100545597175003,2
-0.675397331971592,-0.100545597175003,2
-0.743617624174412,0,2
-0.745939629676172,0,2
-0.420499351548487,0.634613951119972,2
-0.420499351548487,-0.634613951119972,2
-0.779522097588413,0,2
-0.79997054624887,0,2
-0.803640487797983,0,2
-0.821093482187392,0,2
-0.823325601113842,0,2
-0.831085844559134,0,2
-0.481019292002531,0.698417427805319,2
-0.481019292002531,-0.698417427805319,2
-0.458007897009977,0.715026354276565,2
-0.458007897009977,-0.715026354276565,2
-0.850823541650207,0,2
-0.867125634472159,0,2
-0.525278381160181,0.727860745207087,2
-0.525278381160181,-0.727860745207087,2
-0.905787813581427,0,2
-0.975865978323415,0.00186843513251534,2
-0.975865978323415,-0.00186843513251534,2
-0.954331170548255,0.308102404708914,2
-0.954331170548255,-0.308102404708914,2
-1.02010340405905,0,2
-0.679160575275622,0.881491025368298,2
-0.679160575275622,-0.881491025368298,2
-0.718411376251862,0.912935530962794,2
-0.718411376251862,-0.912935530962794,2
-0.78857284636797,0.949480018271702,2
-0.78857284636797,-0.949480018271702,2
-1.29839068493976,0.0605742687061321,2
-1.29839068493976,-0.0605742687061321,2
-1.43590293548932,0,2
-0.620686647739409,1.29741582198703,2
-0.620686647739409,-1.29741582198703,2
-0.969258772536621,1.06758803284023,2
-0.969258772536621,-1.06758803284023,2
-1.45314925075578,0,2
-0.171555310784445,0,2
-0.0189969507417688,0.26417720782581,2
-0.0189969507417688,-0.26417720782581,2
-0.301959681795498,0,2
-0.301983503644733,0,2
-0.302194088957824,0,2
-0.302229093761934,0,2
-0.314190152751747,0,2
-0.350785759489987,0,2
-0.571165886294951,0,2
-0.673508829653302,0.100964033025994,2
-0.673508829653302,-0.100964033025994,2
-0.743360339504305,0,2
-0.750431203735367,0,2
-0.421334759968545,0.632387292132412,2
-0.421334759968545,-0.632387292132412,2
-0.779996047870265,0,2
-0.799964889356882,0,2
-0.804849856145116,0,2
-0.821708079264898,0,2
-0.823767392734649,0,2
-0.832099243716727,0,2
-0.482196826146156,0.697486727294197,2
-0.482196826146156,-0.697486727294197,2
-0.851597643128292,0,2
-0.46263825883399,0.717972619908037,2
-0.46263825883399,-0.717972619908037,2
-0.867305673644121,0,2
-0.525954375192589,0.724850047224966,2
-0.525954375192589,-0.724850047224966,2
-0.907308248278038,0,2
-0.976272022525386,0.00172625463375236,2
-0.976272022525386,-0.00172625463375236,2
-0.948633002677647,0.310574721875545,2
-0.948633002677647,-0.310574721875545,2
-1.02084245974578,0,2
-0.681285169395763,0.886124227288717,2
-0.681285169395763,-0.886124227288717,2
-0.71825171548539,0.909799123765328,2
-0.71825171548539,-0.909799123765328,2
-0.789800841810642,0.946739699435302,2
-0.789800841810642,-0.946739699435302,2
-1.29298521413897,0.059410573772953,2
-1.29298521413897,-0.059410573772953,2
-0.605706715968944,1.27700656302866,2
-0.605706715968944,-1.27700656302866,2
-1.43810076880325,0,2
-0.973783406161779,1.06041668247709,2
-0.973783406161779,-1.06041668247709,2
-1.45864255692657,0,2
-0.169947829062284,0,2
-0.0148731403972706,0.259025163166537,2
-0.0148731403972706,-0.259025163166537,2
-0.301767419721748,0,2
-0.301821737559693,0,2
-0.301981097051024,0,2
-0.302000038501592,0,2
-0.302115591761049,0,2
-0.302320440940629,0,2
-0.302386452206456,0,2
-0.31419009174472,0,2
-0.347441534412649,0,2
-0.577001533703251,0,2
-0.678601341717516,0.0873706547696813,2
-0.678601341717516,-0.0873706547696813,2
-0.743283612688763,0,2
-0.417940051868481,0.630968863636605,2
-0.417940051868481,-0.630968863636605,2
-0.771742274730665,0,2
-0.799955429456938,0,2
-0.812067361046685,0,2
-0.817724377090259,0,2
-0.823363953849816,0,2
-0.824381668801984,0,2
-0.832213337734005,0,2
-0.479207238359078,0.694730565896522,2
-0.479207238359078,-0.694730565896522,2
-0.458278683767691,0.715696924888334,2
-0.458278683767691,-0.715696924888334,2
-0.85218325580492,0,2
-0.868240424754766,0,2
-0.912587984656413,0,2
-0.560840551955341,0.782974091218412,2
-0.560840551955341,-0.782974091218412,2
-0.975864780362929,0,2
-0.988375126700682,0,2
-1.01278579202596,0,2
-0.994654076867828,0.273241974932528,2
-0.994654076867828,-0.273241974932528,2
-0.677041875916656,0.886160750125702,2
-0.677041875916656,-0.886160750125702,2
-0.720393270814186,0.908623551532514,2
-0.720393270814186,-0.908623551532514,2
-0.769291096673217,0.900648665584991,2
-0.769291096673217,-0.900648665584991,2
-1.2641102416715,0.0500497300586077,2
-1.2641102416715,-0.0500497300586077,2
-1.41990883324653,0,2
-1.42271277033127,0.134749421515071,2
-1.42271277033127,-0.134749421515071,2
-0.959226308081438,1.07790152520188,2
-0.959226308081438,-1.07790152520188,2
-0.826007723601679,1.18716940147853,2
-0.826007723601679,-1.18716940147853,2
-0.10016350236521,0,2
-0.169802470165118,0,2
-0.0146808643163295,0.257225220468415,2
-0.0146808643163295,-0.257225220468415,2
-0.301556232375805,0,2
-0.301740498381125,0,2
-0.301821206152302,0,2
-0.301998665500284,0,2
-0.30204679096186,0,2
-0.302116171815597,0,2
-0.302197835026891,0,2
-0.30233023099599,0,2
-0.302395556829766,0,2
-0.314190431302299,0,2
-0.34694150165157,0,2
-0.576953549944317,0,2
-0.680309585726859,0.0872762371272324,2
-0.680309585726859,-0.0872762371272324,2
-0.743328785886515,0,2
-0.413941234696436,0.633720545947879,2
-0.413941234696436,-0.633720545947879,2
-0.770930963042236,0,2
-0.799964030689519,0,2
-0.809069075674988,0,2
-0.815829764687798,0,2
-0.822938003122771,0,2
-0.824042547417839,0,2
-0.832960718959404,0,2
-0.475178294336421,0.694848214550674,2
-0.475178294336421,-0.694848214550674,2
-0.457699596511219,0.715800688271523,2
-0.457699596511219,-0.715800688271523,2
-0.851260232659928,0,2
-0.867750690139108,0,2
-0.525067419383743,0.723547651082003,2
-0.525067419383743,-0.723547651082003,2
-0.911256054165538,0,2
-0.975773090887448,0,2
-0.988722214493351,0,2
-1.01150463294916,0,2
-1.0024873831145,0.26816415458676,2
-1.0024873831145,-0.26816415458676,2
-0.677477044837718,0.888818872088917,2
-0.677477044837718,-0.888818872088917,2
-0.718660275610661,0.909628536890854,2
-0.718660275610661,-0.909628536890854,2
-0.803928757470078,0.944484636209129,2
-0.803928757470078,-0.944484636209129,2
-1.3134136172157,0.0367615654058224,2
-1.3134136172157,-0.0367615654058224,2
-1.36657022561126,0.0953793521536888,2
-1.36657022561126,-0.0953793521536888,2
-0.816937286223336,1.16676420317056,2
-0.816937286223336,-1.16676420317056,2
-1.43046096090321,0,2
-0.95770480179668,1.09597649919219,2
-0.95770480179668,-1.09597649919219,2
-0.171649702158378,0,2
-0.017851479023093,0.274978740424043,2
-0.017851479023093,-0.274978740424043,2
-0.301512038090032,0,2
-0.301693736391173,0,2
-0.301996381869057,0,2
-0.302057252434911,0,2
-0.302093373998461,0,2
-0.302150429690304,0,2
-0.302206420347726,0,2
-0.314189711715312,0,2
-0.353164084688932,0,2
-0.563556648165022,0,2
-0.663982594341065,0.113909045941701,2
-0.663982594341065,-0.113909045941701,2
-0.734037417502134,0,2
-0.747010002157434,0,2
-0.421355829793147,0.626549872475352,2
-0.421355829793147,-0.626549872475352,2
-0.782566081327168,0,2
-0.799938122434839,0,2
-0.806040250452081,0,2
-0.823501052379442,0,2
-0.825247200778895,0,2
-0.831883662393884,0,2
-0.483290504791488,0.694082134424611,2
-0.483290504791488,-0.694082134424611,2
-0.853605205248958,0,2
-0.472471458042742,0.724445481874858,2
-0.472471458042742,-0.724445481874858,2
-0.865140651915309,0,2
-0.516712609114613,0.7171712573142,2
-0.516712609114613,-0.7171712573142,2
-0.896748132868265,0,2
-0.967578580547672,0,2
-0.97523004559888,0,2
-1.01722288866671,0,2
-0.9638376623927,0.328653645057423,2
-0.9638376623927,-0.328653645057423,2
-0.705830275395032,0.875504929038466,2
-0.705830275395032,-0.875504929038466,2
-0.71201653869605,0.904012617335897,2
-0.71201653869605,-0.904012617335897,2
-0.779658358044387,0.935613769952556,2
-0.779658358044387,-0.935613769952556,2
-1.28569705592535,0,2
-1.36963320630134,0.0870317359541602,2
-1.36963320630134,-0.0870317359541602,2
-0.95599372841375,1.04726581887062,2
-0.95599372841375,-1.04726581887062,2
-0.551158716055821,1.34484503645273,2
-0.551158716055821,-1.34484503645273,2
-1.4617481438888,0,2
-0.169753047004178,0,2
-0.0146911672904826,0.256884528875292,2
-0.0146911672904826,-0.256884528875292,2
-0.301731106917191,0,2
-0.301821449290377,0,2
-0.301998628870074,0,2
-0.302037335027711,0,2
-0.30211461675057,0,2
-0.302197558397546,0,2
-0.3023317251451,0,2
-0.302394528336929,0,2
-0.314191611555068,0,2
-0.346791789297447,0,2
-0.576717551445385,0,2
-0.680651682583452,0.0880557989625617,2
-0.680651682583452,-0.0880557989625617,2
-0.743339622158853,0,2
-0.413359463150463,0.63400089006378,2
-0.413359463150463,-0.63400089006378,2
-0.770497606464278,0,2
-0.799962906579095,0,2
-0.808860232468504,0,2
-0.813870637544293,0,2
-0.822815261709984,0,2
-0.824174314488726,0,2
-0.8327551328579,0,2
-0.47469472429715,0.694841922268218,2
-0.47469472429715,-0.694841922268218,2
-0.457995956702856,0.716109290959187,2
-0.457995956702856,-0.716109290959187,2
-0.851168547263328,0,2
-0.867543665870523,0,2
-0.529284495129205,0.725499916079221,2
-0.529284495129205,-0.725499916079221,2
-0.909653216313391,0,2
-0.975897648275256,0,2
-0.985930803147444,0,2
-1.00844998470528,0,2
-0.992322977796987,0.277182165897162,2
-0.992322977796987,-0.277182165897162,2
-0.677386183370959,0.890010460309633,2
-0.677386183370959,-0.890010460309633,2
-0.717737831615584,0.911036747438052,2
-0.717737831615584,-0.911036747438052,2
-1.24118263461366,0.0462079871689481,2
-1.24118263461366,-0.0462079871689481,2
-0.834375391413071,0.958109143362899,2
-0.834375391413071,-0.958109143362899,2
-1.42126107009244,0,2
-0.81397619837301,1.17294083751555,2
-0.81397619837301,-1.17294083751555,2
-0.958585687025833,1.09639332806758,2
-0.958585687025833,-1.09639332806758,2
-1.45099570371371,0.170225048883887,2
-1.45099570371371,-0.170225048883887,2
-0.169884514744693,0,2
-0.014836375209338,0.257419445776322,2
-0.014836375209338,-0.257419445776322,2
-0.301263635398583,0,2
-0.301740048273277,0,2
-0.30182351339785,0,2
-0.301997481034185,0,2
-0.302057914719883,0,2
-0.302121637763369,0,2
-0.302196463808183,0,2
-0.30233056648594,0,2
-0.302390233339177,0,2
-0.31419209752492,0,2
-0.346989741643192,0,2
-0.576324796977215,0,2
-0.679764225090811,0.0881452554784652,2
-0.679764225090811,-0.0881452554784652,2
-0.743216700231995,0,2
-0.413951982370386,0.632581822912547,2
-0.413951982370386,-0.632581822912547,2
-0.772698339388958,0,2
-0.800173254272756,0,2
-0.801759715164646,0,2
-0.805682473990907,0,2
-0.823093607972389,0,2
-0.824814053854202,0,2
-0.83162921885957,0,2
-0.476584120875191,0.694944203548513,2
-0.476584120875191,-0.694944203548513,2
-0.459508847585924,0.716813638796053,2
-0.459508847585924,-0.716813638796053,2
-0.851670344750272,0,2
-0.86880301535266,0,2
-0.519363364645086,0.719448053533596,2
-0.519363364645086,-0.719448053533596,2
-0.915068774356787,0,2
-0.975750812189161,0,2
-0.997276842790152,0,2
-1.00803034769127,0,2
-0.966903816912571,0.287053393977666,2
-0.966903816912571,-0.287053393977666,2
-0.677662130647967,0.885217590158057,2
-0.677662130647967,-0.885217590158057,2
-0.717160920580445,0.903408749245398,2
-0.717160920580445,-0.903408749245398,2
-0.784555887986598,0.977433059946738,2
-0.784555887986598,-0.977433059946738,2
-1.26591530562324,0,2
-1.28716865601767,0.126057574565531,2
-1.28716865601767,-0.126057574565531,2
-0.963848613750384,1.07408064867133,2
-0.963848613750384,-1.07408064867133,2
-0.816385636861021,1.22346786763594,2
-0.816385636861021,-1.22346786763594,2
-0.170198033033182,0,2
-0.0150100709987288,0.261479888779588,2
-0.0150100709987288,-0.261479888779588,2
-0.301280293547696,0,2
-0.301744280443551,0,2
-0.302007108576185,0,2
-0.302059380619553,0,2
-0.302119161951187,0,2
-0.302329544881207,0,2
-0.302381468549998,0,2
-0.314190019957375,0,2
-0.348206700458793,0,2
-0.575623960984346,0,2
-0.677401756723145,0.090972057162869,2
-0.677401756723145,-0.090972057162869,2
-0.743389467580829,0,2
-0.415593364550603,0.618428736010475,2
-0.415593364550603,-0.618428736010475,2
-0.772374739102822,0,2
-0.802156472480017,0.000846170529212432,2
-0.802156472480017,-0.000846170529212432,2
-0.827012686903243,0,2
-0.827910341516363,0,2
-0.828912604108744,0,2
-0.480691418020991,0.687271368326813,2
-0.480691418020991,-0.687271368326813,2
-0.456168644467649,0.713608486642809,2
-0.456168644467649,-0.713608486642809,2
-0.856723664715308,0,2
-0.870084432196417,0,2
-0.505439515280645,0.726053203202997,2
-0.505439515280645,-0.726053203202997,2
-0.906969725889959,0,2
-0.976138457336538,0,2
-0.987890624715323,0,2
-1.00786755510836,0,2
-1.00624401753702,0.280601742467336,2
-1.00624401753702,-0.280601742467336,2
-0.677227466644184,0.880714794935229,2
-0.677227466644184,-0.880714794935229,2
-0.712948554389252,0.88765358782714,2
-0.712948554389252,-0.88765358782714,2
-0.73837611568978,0.987995383175744,2
-0.73837611568978,-0.987995383175744,2
-1.27742539042691,0,2
-1.31851426248091,0.122221148856793,2
-1.31851426248091,-0.122221148856793,2
-0.952461630754831,1.054425489698,2
-0.952461630754831,-1.054425489698,2
-1.44080591255446,0,2
-1.44611531175123,0,2
-0.844507730505626,1.22447011229648,2
-0.844507730505626,-1.22447011229648,2
-0.169945652580393,0,2
-0.0149157593088653,0.258637463926416,2
-0.0149157593088653,-0.258637463926416,2
-0.300817704109625,0,2
-0.301745595357367,0,2
-0.301820219181703,0,2
-0.301989620397992,0,2
-0.302073393099889,0,2
-0.302116483232312,0,2
-0.302191053579386,0,2
-0.302324564964944,0,2
-0.30239341206808,0,2
-0.31419272873851,0,2
-0.347196274205771,0,2
-0.575680120275515,0,2
-0.689667417359146,0.0895076212897705,2
-0.689667417359146,-0.0895076212897705,2
-0.743710902306298,0,2
-0.416516443293855,0.632541116896466,2
-0.416516443293855,-0.632541116896466,2
-0.762399478138532,0,2
-0.799409902307767,0,2
-0.800021448910569,0,2
-0.809092326582759,0,2
-0.823216813878466,0,2
-0.824398336715664,0,2
-0.8319317953783,0.000461032069882239,2
-0.8319317953783,-0.000461032069882239,2
-0.480485337950563,0.696820629669779,2
-0.480485337950563,-0.696820629669779,2
-0.459673090795214,0.716939329802826,2
-0.459673090795214,-0.716939329802826,2
-0.851757279349072,0,2
-0.512553977703147,0.716410139678635,2
-0.512553977703147,-0.716410139678635,2
-0.887550829169732,0,2
-0.936017905193002,0,2
-1.01422631245202,0,2
-1.00537349376269,0.300094640910678,2
-1.00537349376269,-0.300094640910678,2
-0.69356942650448,0.878657750360235,2
-0.69356942650448,-0.878657750360235,2
-0.708161087904961,0.893533732659158,2
-0.708161087904961,-0.893533732659158,2
-0.722444839351302,0.937362646905263,2
-0.722444839351302,-0.937362646905263,2
-1.285850917005,0.0466404166662659,2
-1.285850917005,-0.0466404166662659,2
-1.39814886431931,0.109185590322579,2
-1.39814886431931,-0.109185590322579,2
-1.4647069096512,0,2
-0.815289199250386,1.24132806330635,2
-0.815289199250386,-1.24132806330635,2
-0.100062429102282,0,2
-0.168094028965213,0,2
-0.0128524126196252,0.236009963030989,2
-0.0128524126196252,-0.236009963030989,2
-0.301640228453165,0,2
-0.301719354818938,0,2
-0.301960205356829,0,2
-0.302038208189238,0,2
-0.302087613308632,0,2
-0.302156654317248,0,2
-0.314201868378076,0,2
-0.340902868270478,0,2
-0.574200002981572,0,2
-0.683888958032655,0.0954882769698503,2
-0.683888958032655,-0.0954882769698503,2
-0.741282092067967,0,2
-0.761395369834508,0,2
-0.799322378215226,0,2
-0.820483158774653,0.00186736127003717,2
-0.820483158774653,-0.00186736127003717,2
-0.828945312394842,0,2
-0.480576537063993,0.709965514913211,2
-0.480576537063993,-0.709965514913211,2
-0.860183390549912,0,2
-0.467395868367146,0.733084974253528,2
-0.467395868367146,-0.733084974253528,2
-0.518917544638309,0.733165345788313,2
-0.518917544638309,-0.733165345788313,2
-0.908940232360461,0,2
-0.982900504397027,0,2
-1.01641901911577,0,2
-0.993560593714874,0.275420707996866,2
-0.993560593714874,-0.275420707996866,2
-0.689269688128174,0.898708617035601,2
-0.689269688128174,-0.898708617035601,2
-0.713053296982139,0.938143959128589,2
-0.713053296982139,-0.938143959128589,2
-1.31327678836731,0,2
-0.846322029017164,1.04275141396843,2
-0.846322029017164,-1.04275141396843,2
-1.35366397931101,0,2
-1.35094494134425,0.0938560663208173,2
-1.35094494134425,-0.0938560663208173,2
-1.46204895501274,0,2
-0.16996370308843,0,2
-0.0149040268872585,0.2589943918955,2
-0.0149040268872585,-0.2589943918955,2
-0.301422890434122,0,2
-0.301717678134007,0,2
-0.301762314910225,0,2
-0.301997176149868,0,2
-0.302072865078766,0,2
-0.302118674888541,0,2
-0.302156299564224,0,2
-0.302330894860369,0,2
-0.302390235274897,0,2
-0.31419034421023,0,2
-0.34745642241282,0,2
-0.576894421049373,0,2
-0.679544236099063,0.0870497643328711,2
-0.679544236099063,-0.0870497643328711,2
-0.743197187192974,0,2
-0.41400391176656,0.634391497405229,2
-0.41400391176656,-0.634391497405229,2
-0.771154624497474,0,2
-0.799971496572191,0,2
-0.804773834493756,0,2
-0.815604833559348,0,2
-0.823373120593405,0.000256477334010357,2
-0.823373120593405,-0.000256477334010357,2
-0.832019712347673,0,2
-0.457509818652177,0.716566011620383,2
-0.457509818652177,-0.716566011620383,2
-0.853086902071753,0,2
-0.86750827657446,0,2
-0.510870318824491,0.71742924953401,2
-0.510870318824491,-0.71742924953401,2
-0.531830787982744,0.714838329114741,2
-0.531830787982744,-0.714838329114741,2
-0.913544790896504,0,2
-0.96369902511338,0,2
-0.985208298602764,0,2
-1.01774274450929,0,2
-0.997782065582696,0.266505405603619,2
-0.997782065582696,-0.266505405603619,2
-0.681144473667022,0.876375322719866,2
-0.681144473667022,-0.876375322719866,2
-0.70355400053487,0.909117391096109,2
-0.70355400053487,-0.909117391096109,2
-0.765743746198005,1.03498523243794,2
-0.765743746198005,-1.03498523243794,2
-1.31787863359277,0.0310115468099987,2
-1.31787863359277,-0.0310115468099987,2
-1.36368343288594,0.0929352418757429,2
-1.36368343288594,-0.0929352418757429,2
-0.87199934943546,1.17144773464844,2
-0.87199934943546,-1.17144773464844,2
-1.0009727099897,1.0713064749569,2
-1.0009727099897,-1.0713064749569,2
-0.16995371435644,0,2
-0.0148631339572278,0.258548249343999,2
-0.0148631339572278,-0.258548249343999,2
-0.301733528112401,0,2
-0.301758574019707,0,2
-0.301993042113699,0,2
-0.302069656535619,0,2
-0.302118859103137,0,2
-0.314190629113271,0,2
-0.347377012700292,0,2
-0.577919069289657,0,2
-0.678550066867325,0.0845965124923666,2
-0.678550066867325,-0.0845965124923666,2
-0.743094800104699,0,2
-0.417392641423415,0.635400089307554,2
-0.417392641423415,-0.635400089307554,2
-0.773018672720089,0,2
-0.799967237732829,0,2
-0.80448965825179,0,2
-0.81755189225732,0,2
-0.822460552677062,0,2
-0.829081891086841,0,2
-0.468173256818222,0.685129630805671,2
-0.468173256818222,-0.685129630805671,2
-0.831235480322818,0,2
-0.851872932776436,0,2
-0.459810464749542,0.718156998702844,2
-0.459810464749542,-0.718156998702844,2
-0.86806410339013,0,2
-0.514016715119215,0.717940956536717,2
-0.514016715119215,-0.717940956536717,2
-0.920968502345549,0,2
-0.963899136087544,0,2
-0.993916512364596,0,2
-0.96494266552311,0.29199818646258,2
-0.96494266552311,-0.29199818646258,2
-1.01857867607658,0,2
-0.683279269853438,0.878647407532845,2
-0.683279269853438,-0.878647407532845,2
-0.70481661393633,0.910744743601325,2
-0.70481661393633,-0.910744743601325,2
-0.772981730887627,0.982158950991957,2
-0.772981730887627,-0.982158950991957,2
-1.26457304428529,0,2
-1.26578896085163,0.131802463435657,2
-1.26578896085163,-0.131802463435657,2
-0.810568567952839,1.15819326327007,2
-0.810568567952839,-1.15819326327007,2
-1.46501452998696,0,2
-0.977445008502,1.09169051427938,2
-0.977445008502,-1.09169051427938,2
-0.16998369644754,0,2
-0.0149641801507959,0.258544166034486,2
-0.0149641801507959,-0.258544166034486,2
-0.301457756496744,0,2
-0.301762581317195,0,2
-0.301826147183539,0,2
-0.301996396657602,0,2
-0.302063557558904,0,2
-0.302103894935569,0,2
-0.302328083622376,0,2
-0.302388461402185,0,2
-0.314187382640818,0,2
-0.347339735220127,0,2
-0.575727355596227,0,2
-0.67990143364796,0.0899735909788251,2
-0.67990143364796,-0.0899735909788251,2
-0.74436345429856,0,2
-0.415058829656284,0.630466082705569,2
-0.415058829656284,-0.630466082705569,2
-0.770053377902503,0,2
-0.803669199958726,0,2
-0.806709076240226,0,2
-0.823437286817879,0,2
-0.825077422471105,0,2
-0.831161528395241,0,2
-0.477673864577164,0.693804343320792,2
-0.477673864577164,-0.693804343320792,2
-0.457462707348134,0.716669167403265,2
-0.457462707348134,-0.716669167403265,2
-0.852385766254375,0,2
-0.868755970106914,0,2
-0.513107491419096,0.717470957524046,2
-0.513107491419096,-0.717470957524046,2
-0.907429795285878,0,2
-0.975913129807109,0,2
-0.987879255256955,0,2
-1.01558158458515,0,2
-1.0064576708349,0.274791886662748,2
-1.0064576708349,-0.274791886662748,2
-0.690803145318454,0.877409309753564,2
-0.690803145318454,-0.877409309753564,2
-0.706856092393239,0.895018672939902,2
-0.706856092393239,-0.895018672939902,2
-0.729000864416463,0.949932134909501,2
-0.729000864416463,-0.949932134909501,2
-1.29646360995641,0,2
-1.33114346008668,0,2
-1.3584365271823,0.0885292483534484,2
-1.3584365271823,-0.0885292483534484,2
-0.959664829851404,1.07505709240528,2
-0.959664829851404,-1.07505709240528,2
-0.822128835960357,1.21199355113069,2
-0.822128835960357,-1.21199355113069,2
-1.46543603832319,0,2
-0.169433921063773,0,2
-0.0151417052138028,0.251228733820418,2
-0.0151417052138028,-0.251228733820418,2
-0.301469514400734,0,2
-0.301721488237736,0,2
-0.301826265153555,0,2
-0.301996944312575,0,2
-0.302087085596025,0,2
-0.302104500153435,0,2
-0.302197635029161,0,2
-0.302351172272975,0,2
-0.302430601073826,0,2
-0.314189630242184,0,2
-0.345220507083405,0,2
-0.580100385176709,0,2
-0.678202973259465,0.0812356523900526,2
-0.678202973259465,-0.0812356523900526,2
-0.753575154868465,0,2
-0.406193586196943,0.637165876854443,2
-0.406193586196943,-0.637165876854443,2
-0.771774690041127,0,2
-0.799955696394826,0,2
-0.803360770502287,0,2
-0.816089082056074,0,2
-0.823318028133151,0,2
-0.824065644423699,0,2
-0.833648543963282,0,2
-0.466926106874014,0.693638748489921,2
-0.466926106874014,-0.693638748489921,2
-0.850201871300516,0,2
-0.497202800732652,0.714035344440305,2
-0.497202800732652,-0.714035344440305,2
-0.874188234183256,0,2
-0.497383631892875,0.73718123709593,2
-0.497383631892875,-0.73718123709593,2
-0.925241850743982,0,2
-0.975650479267798,0,2
-0.992495313908579,0,2
-0.967366037475606,0.268069345855707,2
-0.967366037475606,-0.268069345855707,2
-1.0042623614021,0,2
-0.692538846226683,0.90505135620379,2
-0.692538846226683,-0.90505135620379,2
-0.714949914546726,0.921787560658934,2
-0.714949914546726,-0.921787560658934,2
-1.24575636733905,0,2
-0.790860369718545,0.967307436468889,2
-0.790860369718545,-0.967307436468889,2
-1.29435349653889,0,2
-1.39056684123085,0.0955217381509193,2
-1.39056684123085,-0.0955217381509193,2
-0.783277575618184,1.18684689407097,2
-0.783277575618184,-1.18684689407097,2
-1.45343771783194,0,2
-1.03200927795434,1.06098021722934,2
-1.03200927795434,-1.06098021722934,2
-0.16989144130895,0,2
-0.0148190886301027,0.257924523853829,2
-0.0148190886301027,-0.257924523853829,2
-0.301257306251989,0,2
-0.301685020626346,0,2
-0.301973428174558,0,2
-0.302070382528267,0,2
-0.302122106904233,0,2
-0.30219323274697,0,2
-0.302321203934937,0,2
-0.302394635615157,0,2
-0.314193615033116,0,2
-0.347217753569546,0,2
-0.570145501966327,0,2
-0.696363874774847,0.112649734061363,2
-0.696363874774847,-0.112649734061363,2
-0.730586119672139,0,2
-0.745821326276137,0,2
-0.417489670407322,0.634387732281083,2
-0.417489670407322,-0.634387732281083,2
-0.794144264674654,0,2
-0.799966746047189,0,2
-0.804979342397951,0,2
-0.82093635934218,0,2
-0.824506780662796,0,2
-0.826288634774708,0,2
-0.835869766805545,0,2
-0.478990742907789,0.696967160030506,2
-0.478990742907789,-0.696967160030506,2
-0.45796571700644,0.714384555252428,2
-0.45796571700644,-0.714384555252428,2
-0.851146236742389,0,2
-0.878803536474259,0,2
-0.513280348082389,0.717082363031893,2
-0.513280348082389,-0.717082363031893,2
-0.94369676850146,0,2
-1.01274848209554,0,2
-1.0162699052941,0.351232130447464,2
-1.0162699052941,-0.351232130447464,2
-0.682877340745872,0.879044894493166,2
-0.682877340745872,-0.879044894493166,2
-0.707191340243493,0.894269575593592,2
-0.707191340243493,-0.894269575593592,2
-0.724347256207113,0.927058499043938,2
-0.724347256207113,-0.927058499043938,2
-1.27160010421103,0,2
-1.36308701532381,0.078690902345367,2
-1.36308701532381,-0.078690902345367,2
-0.809450102905012,1.16768322298824,2
-0.809450102905012,-1.16768322298824,2
-1.46471043406019,0,2
-0.169932849432482,0,2
-0.0149306918295342,0.259288064515466,2
-0.0149306918295342,-0.259288064515466,2
-0.301487251945434,0,2
-0.301716051297596,0,2
-0.301764786689936,0,2
-0.301998401440562,0,2
-0.302074108849751,0,2
-0.302121235716051,0,2
-0.302179902339345,0,2
-0.302327390435309,0,2
-0.302393120853325,0,2
-0.314190098040197,0,2
-0.347494143504717,0,2
-0.577161821193324,0,2
-0.67945110888143,0.0866526033415758,2
-0.67945110888143,-0.0866526033415758,2
-0.743296000767822,0,2
-0.415168533134055,0.633525866137364,2
-0.415168533134055,-0.633525866137364,2
-0.77239046449082,0,2
-0.799958609049895,0,2
-0.804990716812221,0,2
-0.815729861498603,0,2
-0.822809149122369,0,2
-0.823560311692932,0,2
-0.832813380459734,0,2
-0.457575499933022,0.715909382661141,2
-0.457575499933022,-0.715909382661141,2
-0.856341212110313,0,2
-0.87020916178745,0,2
-0.511320766403473,0.716618133388916,2
-0.511320766403473,-0.716618133388916,2
-0.917659607423364,0,2
-0.574167373458691,0.721698522468569,2
-0.574167373458691,-0.721698522468569,2
-0.964692299184763,0,2
-0.989084554652248,0,2
-1.01829673701946,0,2
-0.983299826621381,0.266697533804877,2
-0.983299826621381,-0.266697533804877,2
-0.681277537991137,0.876095123953958,2
-0.681277537991137,-0.876095123953958,2
-0.705038126268958,0.905853051676236,2
-0.705038126268958,-0.905853051676236,2
-0.75235652567692,1.03951246407365,2
-0.75235652567692,-1.03951246407365,2
-1.31537509474187,0.0297905649463847,2
-1.31537509474187,-0.0297905649463847,2
-1.36975059310734,0.0851038870704065,2
-1.36975059310734,-0.0851038870704065,2
-1.0466492977159,1.04223865473198,2
-1.0466492977159,-1.04223865473198,2
-0.918235347679454,1.17994954308042,2
-0.918235347679454,-1.17994954308042,2
-0.169894156589418,0,2
-0.0148016383239526,0.258009452680449,2
-0.0148016383239526,-0.258009452680449,2
-0.30174003454694,0,2
-0.301764655881292,0,2
-0.301995761068188,0,2
-0.302045742962271,0,2
-0.302079400976971,0,2
-0.302124585363476,0,2
-0.30232230413632,0,2
-0.30239481748318,0,2
-0.314190388794215,0,2
-0.34721761542386,0,2
-0.577321194249148,0,2
-0.679317693147216,0.0864615287120146,2
-0.679317693147216,-0.0864615287120146,2
-0.743250091463091,0,2
-0.417157401830628,0.632994602545837,2
-0.417157401830628,-0.632994602545837,2
-0.771604065966446,0,2
-0.799961872267164,0,2
-0.805139306448244,0,2
-0.818664942881821,0,2
-0.822818527680185,0,2
-0.831306509586333,0,2
-0.835967683218138,0,2
-0.458597132144778,0.716043952159723,2
-0.458597132144778,-0.716043952159723,2
-0.8537838805552,0,2
-0.868683383884556,0,2
-0.512934687793445,0.716406828027268,2
-0.512934687793445,-0.716406828027268,2
-0.910893560940491,0,2
-0.962352443050264,0,2
-0.985581497664173,0,2
-1.01728373518119,0,2
-0.994912069895846,0.267607027170914,2
-0.994912069895846,-0.267607027170914,2
-0.593033152131423,0.844453241855228,2
-0.593033152131423,-0.844453241855228,2
-0.682612839926345,0.87615946091085,2
-0.682612839926345,-0.87615946091085,2
-0.706560955516608,0.906275873459004,2
-0.706560955516608,-0.906275873459004,2
-0.797448956728398,0.98249535606196,2
-0.797448956728398,-0.98249535606196,2
-1.28663103178751,0.0468442716917007,2
-1.28663103178751,-0.0468442716917007,2
-1.39637703970519,0.109614567942182,2
-1.39637703970519,-0.109614567942182,2
-0.834455372305292,1.14048686719524,2
-0.834455372305292,-1.14048686719524,2
-0.956352925316989,1.08322132979423,2
-0.956352925316989,-1.08322132979423,2
-1.4656264762836,0,2
-0.169865101727037,0,2
-0.0148446298528383,0.258114326973986,2
-0.0148446298528383,-0.258114326973986,2
-0.301734744968024,0,2
-0.301763029856891,0,2
-0.301996572170179,0,2
-0.30207233112977,0,2
-0.302120997246046,0,2
-0.302191775585102,0,2
-0.302323840018528,0,2
-0.302392981301169,0,2
-0.314190762051703,0,2
-0.347182663197013,0,2
-0.577145681139194,0,2
-0.67935814856352,0.0867899845451827,2
-0.67935814856352,-0.0867899845451827,2
-0.743226110354318,0,2
-0.416520114818228,0.633856812775607,2
-0.416520114818228,-0.633856812775607,2
-0.771278463599119,0,2
-0.799960437650122,0,2
-0.804920076020837,0,2
-0.817137187608635,0,2
-0.822672172577868,0,2
-0.823089144127174,0,2
-0.832244689133124,0,2
-0.458593350050909,0.716613184971916,2
-0.458593350050909,-0.716613184971916,2
-0.852739788464745,0,2
-0.505568368604875,0.70448385733582,2
-0.505568368604875,-0.70448385733582,2
-0.868139146609177,0,2
-0.51251550511499,0.717037936655361,2
-0.51251550511499,-0.717037936655361,2
-0.913557295488874,0,2
-0.96507031806497,0,2
-0.985468671320822,0,2
-1.01733851520126,0,2
-0.992684722943034,0.269983772581373,2
-0.992684722943034,-0.269983772581373,2
-0.682155803249928,0.877225470907726,2
-0.682155803249928,-0.877225470907726,2
-0.706184932205739,0.905740808474891,2
-0.706184932205739,-0.905740808474891,2
-1.26148760945151,0.0508700088410254,2
-1.26148760945151,-0.0508700088410254,2
-0.7667444049717,1.0150941951436,2
-0.7667444049717,-1.0150941951436,2
-1.4250871989626,0.138341145712575,2
-1.4250871989626,-0.138341145712575,2
-0.987913198787817,1.04964444116534,2
-0.987913198787817,-1.04964444116534,2
-0.885896062101765,1.16551670308837,2
-0.885896062101765,-1.16551670308837,2
-1.46535124481044,0,2
-0.16977697428881,0,2
-0.0147215122716977,0.256159061397964,2
-0.0147215122716977,-0.256159061397964,2
-0.30151221992995,0,2
-0.301758577264444,0,2
-0.301802759243833,0,2
-0.301816388577405,0,2
-0.302068077102879,0,2
-0.302124083191791,0,2
-0.314191533758385,0,2
-0.34666345947728,0,2
-0.56866530429074,0,2
-0.694216949505111,0.115255742154838,2
-0.694216949505111,-0.115255742154838,2
-0.742913922920299,0.00413838218803291,2
-0.742913922920299,-0.00413838218803291,2
-0.417374981881219,0.633849603562188,2
-0.417374981881219,-0.633849603562188,2
-0.787509548046774,0,2
-0.804875925595353,0,2
-0.8216577315937,0,2
-0.824008663442455,0,2
-0.830574582048551,0,2
-0.478214171408104,0.696324266315137,2
-0.478214171408104,-0.696324266315137,2
-0.850867484145568,0,2
-0.857531313108643,0,2
-0.873984718209382,0,2
-0.485254608564772,0.736690590107293,2
-0.485254608564772,-0.736690590107293,2
-0.519107165417935,0.717744584696564,2
-0.519107165417935,-0.717744584696564,2
-0.960019855499025,0,2
-0.975310481342976,0,2
-1.01342645893521,0,2
-1.04622734045436,0.327376939683855,2
-1.04622734045436,-0.327376939683855,2
-0.71813194079442,0.882952205648205,2
-0.71813194079442,-0.882952205648205,2
-0.712406425388126,0.905432958749949,2
-0.712406425388126,-0.905432958749949,2
-1.21906629384477,0,2
-0.768122579236519,0.973483376446513,2
-0.768122579236519,-0.973483376446513,2
-1.35104449922231,0.0698109715417751,2
-1.35104449922231,-0.0698109715417751,2
-0.812699157891448,1.13576000179184,2
-0.812699157891448,-1.13576000179184,2
-1.4657936540015,0,2
-0.100117564723666,0,2
-0.170415794129048,0,2
-0.016123650082317,0.26232577279506,2
-0.016123650082317,-0.26232577279506,2
-0.301399479878767,0,2
-0.301616377474921,0,2
-0.301991704699467,0,2
-0.302038953909269,0,2
-0.302091109885602,0,2
-0.302198875898769,0,2
-0.30232574272441,0,2
-0.302380904062544,0,2
-0.31419270674554,0,2
-0.348525465955872,0,2
-0.569291661038633,0,2
-0.686401349718888,0.110581556534141,2
-0.686401349718888,-0.110581556534141,2
-0.744101311455408,0,2
-0.751032784238796,0,2
-0.415732287849921,0.632608379857658,2
-0.415732287849921,-0.632608379857658,2
-0.790901040457253,0,2
-0.79990629834564,0,2
-0.805021867544116,0,2
-0.822278292870594,0,2
-0.824536275511319,0,2
-0.830674017367551,0,2
-0.476647605793727,0.694816230387938,2
-0.476647605793727,-0.694816230387938,2
-0.851072696196325,0,2
-0.85527307448104,0,2
-0.512187100134122,0.717598280167761,2
-0.512187100134122,-0.717598280167761,2
-0.8984501012803,0,2
-0.957978633010266,0,2
-0.975309342349834,0,2
-1.01288511449036,0,2
-1.02241414118225,0.340717992495933,2
-1.02241414118225,-0.340717992495933,2
-0.65177436562898,0.870840075040526,2
-0.65177436562898,-0.870840075040526,2
-0.684913735386324,0.873457464165625,2
-0.684913735386324,-0.873457464165625,2
-0.703777105314084,0.896265332994681,2
-0.703777105314084,-0.896265332994681,2
-0.729175519959513,0.934520173532117,2
-0.729175519959513,-0.934520173532117,2
-1.22165445772276,0,2
-1.36450357199234,0.0740848199760477,2
-1.36450357199234,-0.0740848199760477,2
-0.82786008326137,1.14320602658149,2
-0.82786008326137,-1.14320602658149,2
-1.46633638095365,0,2
-0.100476276816358,0,2
-0.169854245627027,0,2
-0.0149772536083798,0.257581815006188,2
-0.0149772536083798,-0.257581815006188,2
-0.301290501783466,0,2
-0.30169475465886,0,2
-0.301990409371995,0,2
-0.302074424412166,0,2
-0.302136092036818,0,2
-0.302192619600163,0,2
-0.302338765980058,0,2
-0.302402766200406,0,2
-0.314204967515657,0,2
-0.347080047384382,0,2
-0.573102206084413,0,2
-0.690571233416002,0.100746250427662,2
-0.690571233416002,-0.100746250427662,2
-0.739402679034979,0,2
-0.749697437947827,0,2
-0.410685477326853,0.638999528269706,2
-0.410685477326853,-0.638999528269706,2
-0.799760244255188,0,2
-0.804507146762137,0,2
-0.811690304213669,0,2
-0.820259846086924,0,2
-0.824449644599363,0,2
-0.826143108792597,0,2
-0.835524925346602,0,2
-0.471735843782257,0.695266604540056,2
-0.471735843782257,-0.695266604540056,2
-0.461089049191552,0.70924305341473,2
-0.461089049191552,-0.70924305341473,2
-0.849686357673986,0,2
-0.509246343366333,0.718052341260341,2
-0.509246343366333,-0.718052341260341,2
-0.884069554383299,0,2
-0.944896665032126,0,2
-1.01293375180681,0,2
-0.993798951140966,0.339170242937561,2
-0.993798951140966,-0.339170242937561,2
-0.685085550896017,0.873531156806343,2
-0.685085550896017,-0.873531156806343,2
-0.700679577178447,0.897768740788756,2
-0.700679577178447,-0.897768740788756,2
-0.722769778115854,0.931665299433923,2
-0.722769778115854,-0.931665299433923,2
-1.26242435285049,0,2
-1.37122224063014,0.0846052941215135,2
-1.37122224063014,-0.0846052941215135,2
-0.796921129931403,1.16515327511597,2
-0.796921129931403,-1.16515327511597,2
-1.46527211622187,0,2
-0.100139950708595,0,2
-0.169837015776613,0,2
-0.014840447039761,0.257657375941919,2
-0.014840447039761,-0.257657375941919,2
-0.301576056355614,0,2
-0.301674913046492,0,2
-0.30181727543397,0,2
-0.301877736522588,0,2
-0.302070342440156,0,2
-0.302118903224344,0,2
-0.302196542511383,0,2
-0.302318946773873,0,2
-0.302393087533197,0,2
-0.314194733705429,0,2
-0.347059556354153,0,2
-0.569221518917753,0,2
-0.696253377946395,0.109025232827712,2
-0.696253377946395,-0.109025232827712,2
-0.735471235789069,0,2
-0.743091770539018,0,2
-0.41839588899962,0.632900006763424,2
-0.41839588899962,-0.632900006763424,2
-0.799887171120218,0,2
-0.80503640902154,0,2
-0.806053323478499,0,2
-0.821821346269079,0,2
-0.824104045283405,0,2
-0.830478526831438,0,2
-0.47939846244874,0.696115320675917,2
-0.47939846244874,-0.696115320675917,2
-0.849545229640691,0,2
-0.852560606082868,0,2
-0.462153524774054,0.71966621869608,2
-0.462153524774054,-0.71966621869608,2
-0.877012296052346,0,2
-0.514586443832282,0.716956354935868,2
-0.514586443832282,-0.716956354935868,2
-0.951755294547626,0,2
-0.975421365937984,0,2
-1.01306043546459,0,2
-0.997201934400677,0.318586283648658,2
-0.997201934400677,-0.318586283648658,2
-0.694818055142258,0.881303918403203,2
-0.694818055142258,-0.881303918403203,2
-0.704967806595525,0.897497558788836,2
-0.704967806595525,-0.897497558788836,2
-0.72751952412842,0.933752901952284,2
-0.72751952412842,-0.933752901952284,2
-1.24773144003008,0,2
-1.36672238858778,0.0816791558217736,2
-1.36672238858778,-0.0816791558217736,2
-0.809109658903621,1.13698129558426,2
-0.809109658903621,-1.13698129558426,2
-1.46644178409823,0,2
-0.100058369638335,0,2
-0.169782401334491,0,2
-0.0148280368580011,0.257345289714842,2
-0.0148280368580011,-0.257345289714842,2
-0.301581493889565,0,2
-0.301683563499071,0,2
-0.301816095087799,0,2
-0.301879558396669,0,2
-0.302069529119531,0,2
-0.302119144808716,0,2
-0.302195882241669,0,2
-0.30231646353844,0,2
-0.30239305045446,0,2
-0.31419612769944,0,2
-0.346918355688524,0,2
-0.569619003002104,0,2
-0.69614765273901,0.103937152662799,2
-0.69614765273901,-0.103937152662799,2
-0.737296430346213,0,2
-0.742529508313828,0,2
-0.41939220716913,0.632925751255669,2
-0.41939220716913,-0.632925751255669,2
-0.79993315808902,0,2
-0.804909571988935,0,2
-0.813335424757433,0,2
-0.821918203853758,0,2
-0.82385278579291,0,2
-0.831114536103677,0,2
-0.480394393949061,0.696572590405837,2
-0.480394393949061,-0.696572590405837,2
-0.851244258486057,0,2
-0.463241814246788,0.720456090744214,2
-0.463241814246788,-0.720456090744214,2
-0.857782569163406,0,2
-0.882221453017333,0,2
-0.515537316469057,0.717164589105947,2
-0.515537316469057,-0.717164589105947,2
-0.953886457489713,0,2
-0.975400705736969,0,2
-1.01307175642845,0,2
-0.975400977541581,0.303804620309934,2
-0.975400977541581,-0.303804620309934,2
-0.69635306200923,0.882603009117796,2
-0.69635306200923,-0.882603009117796,2
-0.705346984482048,0.897274653914071,2
-0.705346984482048,-0.897274653914071,2
-0.727932115174436,0.933879312680254,2
-0.727932115174436,-0.933879312680254,2
-1.24696800160782,0,2
-1.34447271735334,0,2
-1.37475278001745,0.0863936459431308,2
-1.37475278001745,-0.0863936459431308,2
-0.809721077594059,1.13412392609809,2
-0.809721077594059,-1.13412392609809,2
-1.46645008038614,0,2
-0.169812488075074,0,2
-0.014985836154651,0.258242078052624,2
-0.014985836154651,-0.258242078052624,2
-0.301597549027136,0,2
-0.301709774244379,0,2
-0.301821007376503,0,2
-0.301889916189518,0,2
-0.302073627175706,0,2
-0.302120972648066,0,2
-0.302198641508552,0,2
-0.302325893063603,0,2
-0.302394170127731,0,2
-0.314194238545519,0,2
-0.347096639247257,0,2
-0.571395092474755,0,2
-0.690292129042438,0.0946835504517956,2
-0.690292129042438,-0.0946835504517956,2
-0.742817610645039,0.00266985690665858,2
-0.742817610645039,-0.00266985690665858,2
-0.415636677971128,0.632712169496283,2
-0.415636677971128,-0.632712169496283,2
-0.799943587682026,0,2
-0.805134921771912,0,2
-0.819958231869291,0,2
-0.823855367762986,0.00065790363181437,2
-0.823855367762986,-0.00065790363181437,2
-0.832464098211844,0,2
-0.47668699245956,0.694795968171293,2
-0.47668699245956,-0.694795968171293,2
-0.458946316824119,0.716844507773092,2
-0.458946316824119,-0.716844507773092,2
-0.851565797433368,0,2
-0.865482151292523,0,2
-0.511924115078356,0.716286965807409,2
-0.511924115078356,-0.716286965807409,2
-0.899747821125321,0,2
-0.959248167282028,0,2
-0.975315481646436,0,2
-0.941707220370221,0.297692850222987,2
-0.941707220370221,-0.297692850222987,2
-0.692238833971626,0.880163744195518,2
-0.692238833971626,-0.880163744195518,2
-0.701101534363841,0.896696144619603,2
-0.701101534363841,-0.896696144619603,2
-0.723206165738579,0.932740808686259,2
-0.723206165738579,-0.932740808686259,2
-1.34714742378347,0,2
-1.38072203301934,0.0845707995750795,2
-1.38072203301934,-0.0845707995750795,2
-0.805595755569795,1.13090992926014,2
-0.805595755569795,-1.13090992926014,2
-1.46667275823005,0,2
-0.100022479869027,0,2
-0.16997955357347,0,2
-0.0149551097880422,0.258777906321653,2
-0.0149551097880422,-0.258777906321653,2
-0.301551450676773,0,2
-0.301657379188291,0,2
-0.302007142730464,0,2
-0.302076806122423,0,2
-0.302116596351358,0,2
-0.302203730390852,0,2
-0.302326762892617,0,2
-0.302396109798033,0,2
-0.314189191280053,0,2
-0.347500762384578,0,2
-0.576937333760719,0,2
-0.679060798112636,0.088038005702117,2
-0.679060798112636,-0.088038005702117,2
-0.746192614662361,0,2
-0.415466272711413,0.629966763149498,2
-0.415466272711413,-0.629966763149498,2
-0.772523618731197,0,2
-0.799955035906164,0,2
-0.803941815801581,0,2
-0.815808392583594,0,2
-0.823759261798555,0,2
-0.824822449584114,0,2
-0.829932973659012,0,2
-0.476884079946214,0.693054742796608,2
-0.476884079946214,-0.693054742796608,2
-0.462389443190152,0.714146670094149,2
-0.462389443190152,-0.714146670094149,2
-0.85252413258238,0,2
-0.867487911241557,0,2
-0.503405151836392,0.721213208106407,2
-0.503405151836392,-0.721213208106407,2
-0.905821695890395,0,2
-0.976346605160602,0.00177840581741616,2
-0.976346605160602,-0.00177840581741616,2
-1.00171018840904,0,2
-0.99872509624992,0.284475952423907,2
-0.99872509624992,-0.284475952423907,2
-0.693330219864716,0.901026285078973,2
-0.693330219864716,-0.901026285078973,2
-0.720110877380536,0.920087564742317,2
-0.720110877380536,-0.920087564742317,2
-0.758464900814979,0.945676427530354,2
-0.758464900814979,-0.945676427530354,2
-1.31786529159889,0.00943676096056287,2
-1.31786529159889,-0.00943676096056287,2
-1.36099030107548,0.0926436008719145,2
-1.36099030107548,-0.0926436008719145,2
-0.827210439318877,1.14280654358133,2
-0.827210439318877,-1.14280654358133,2
-1.44507772059054,0,2
-0.963726699084107,1.10830179656425,2
-0.963726699084107,-1.10830179656425,2
-0.169914329830785,0,2
-0.0149949714917199,0.257251611113877,2
-0.0149949714917199,-0.257251611113877,2
-0.301456969738671,0,2
-0.301761131878338,0,2
-0.301824733783843,0,2
-0.301994965715885,0,2
-0.302063471974413,0,2
-0.302106589129586,0,2
-0.302335096395644,0,2
-0.302392425593674,0,2
-0.314190775754566,0,2
-0.346993966931201,0,2
-0.576531064780629,0,2
-0.68045233309033,0.0875737364286828,2
-0.68045233309033,-0.0875737364286828,2
-0.744681231919617,0,2
-0.412192809185997,0.633078569707087,2
-0.412192809185997,-0.633078569707087,2
-0.773707740525773,0,2
-0.803774176687665,0,2
-0.807192920189289,0,2
-0.823110700138213,0,2
-0.824769794740372,0,2
-0.831275757560228,0,2
-0.474379244277886,0.694032964683874,2
-0.474379244277886,-0.694032964683874,2
-0.851497406787908,0,2
-0.461427421034907,0.718716692796951,2
-0.461427421034907,-0.718716692796951,2
-0.869292862248463,0,2
-0.516350769022987,0.717272935624455,2
-0.516350769022987,-0.717272935624455,2
-0.916470419658618,0,2
-0.975672465028277,0,2
-0.999547938095323,0,2
-0.961611285136471,0.280630468859936,2
-0.961611285136471,-0.280630468859936,2
-1.01720106230705,0,2
-0.694786418145327,0.878025025727206,2
-0.694786418145327,-0.878025025727206,2
-0.703952539567614,0.8979458873913,2
-0.703952539567614,-0.8979458873913,2
-0.737457482563175,0.952032455491826,2
-0.737457482563175,-0.952032455491826,2
-1.25340849261811,0,2
-1.28970730554528,0.125495485261579,2
-1.28970730554528,-0.125495485261579,2
-0.963619759850834,1.08021348190178,2
-0.963619759850834,-1.08021348190178,2
-0.806263595563784,1.20756288396222,2
-0.806263595563784,-1.20756288396222,2
-0.100047747522273,0,2
-0.169943345876594,0,2
-0.0149124494965263,0.257952790714744,2
-0.0149124494965263,-0.257952790714744,2
-0.301717074243985,0,2
-0.301998207837738,0,2
-0.302067894609949,0,2
-0.302120783325372,0,2
-0.302197908599188,0,2
-0.302325478404411,0,2
-0.302388996836411,0,2
-0.314191016834256,0,2
-0.347278083228024,0,2
-0.576076868299611,0,2
-0.680589695289476,0.0892872619227801,2
-0.680589695289476,-0.0892872619227801,2
-0.743576338237849,0,2
-0.415808258877011,0.633149284492197,2
-0.415808258877011,-0.633149284492197,2
-0.769558697512063,0,2
-0.799978230259744,0,2
-0.805098550504577,0,2
-0.810827971761473,0,2
-0.822595193373257,0,2
-0.824220371913551,0,2
-0.833145592360538,0,2
-0.476914317650281,0.695168523774226,2
-0.476914317650281,-0.695168523774226,2
-0.457932189609981,0.716067510021372,2
-0.457932189609981,-0.716067510021372,2
-0.85142011447394,0,2
-0.867022429694382,0,2
-0.525937267297297,0.724572872417293,2
-0.525937267297297,-0.724572872417293,2
-0.907339043424655,0,2
-0.975969114952334,0,2
-0.98561634714147,0,2
-1.00143110463101,0,2
-1.00305140882239,0.277544248144512,2
-1.00305140882239,-0.277544248144512,2
-0.683186631070153,0.89437168238062,2
-0.683186631070153,-0.89437168238062,2
-0.722457725511445,0.90144371190129,2
-0.722457725511445,-0.90144371190129,2
-0.743039766358305,0.934246298389409,2
-0.743039766358305,-0.934246298389409,2
-1.31249963657699,0.0372038816539667,2
-1.31249963657699,-0.0372038816539667,2
-1.36873913505636,0.0941477641861903,2
-1.36873913505636,-0.0941477641861903,2
-0.820494775697691,1.17190598125944,2
-0.820494775697691,-1.17190598125944,2
-0.951403329484242,1.09736524697194,2
-0.951403329484242,-1.09736524697194,2
-0.100059487541732,0,2
-0.169911498286778,0,2
-0.0147868047860389,0.258378960576601,2
-0.0147868047860389,-0.258378960576601,2
-0.301766429310215,0,2
-0.3018217595167,0,2
-0.301998626784006,0,2
-0.302066237346829,0,2
-0.302114231875139,0,2
-0.302199717660424,0,2
-0.302321305536176,0,2
-0.30239145922861,0,2
-0.31419075229643,0,2
-0.347297809374377,0,2
-0.577149862803561,0,2
-0.679064963670243,0.0867838397240604,2
-0.679064963670243,-0.0867838397240604,2
-0.743370405158053,0,2
-0.417606156692877,0.631156855558375,2
-0.417606156692877,-0.631156855558375,2
-0.771605894992966,0,2
-0.799956931558749,0,2
-0.805898124301779,0,2
-0.817403529326938,0,2
-0.823277254925854,0,2
-0.824247621646392,0,2
-0.832087714696486,0,2
-0.478916109938365,0.694699505381805,2
-0.478916109938365,-0.694699505381805,2
-0.457377922528385,0.715764015718486,2
-0.457377922528385,-0.715764015718486,2
-0.852123714527225,0,2
-0.8681978139309,0,2
-0.51831363350041,0.722437777694559,2
-0.51831363350041,-0.722437777694559,2
-0.913270778546397,0,2
-0.975848778111373,0,2
-0.989001655087281,0,2
-1.01735882241792,0,2
-1.00093655605611,0.265684238624866,2
-1.00093655605611,-0.265684238624866,2
-0.683690743779207,0.885596032462525,2
-0.683690743779207,-0.885596032462525,2
-0.711621935117323,0.88898711458632,2
-0.711621935117323,-0.88898711458632,2
-0.724716334943174,0.922827019997471,2
-0.724716334943174,-0.922827019997471,2
-1.28716910096923,0,2
-1.33077642459123,0.112038563824317,2
-1.33077642459123,-0.112038563824317,2
-1.40970095616898,0,2
-0.824312835916121,1.17007617156561,2
-0.824312835916121,-1.17007617156561,2
-0.961487820618502,1.08680817782767,2
-0.961487820618502,-1.08680817782767,2


==> JOURNAL/RESULTS/poles_plant.csv <==
Real,Imag,Mark
-0.104953628578564,0,1
-0.116449793806078,0,1
-0.126939089599509,0.00652774694538595,1
-0.126939089599509,-0.00652774694538595,1
-0.207243128115755,0,1
0.229450360370508,0,1
-0.0455754789025906,0.265699536529719,1
-0.0455754789025906,-0.265699536529719,1
-0.301385649182966,0,1
-0.301823801067559,0,1
-0.301926106398779,0,1
-0.302005397686243,0,1
-0.30208103498936,0,1
-0.302186677774989,0,1
-0.302322814735451,0,1
-0.377998605856977,0,1
-0.261290100870946,0.377458087003572,1
-0.261290100870946,-0.377458087003572,1
-0.520544061553579,0,1
-0.695525536822785,0,1
-0.776646739422632,0.0448682001658338,1
-0.776646739422632,-0.0448682001658338,1
-0.801380169313315,0,1
-0.420768559352992,0.684271202434279,1
-0.420768559352992,-0.684271202434279,1
-0.80892444729553,0,1
-0.861845321186303,0.0220428856942092,1
-0.861845321186303,-0.0220428856942092,1
-0.90919065832116,0,1
-0.548643892679264,0.752044427350277,1
-0.548643892679264,-0.752044427350277,1
0.0957959013385154,0.928648338953737,1
0.0957959013385154,-0.928648338953737,1
-0.957351424737925,0.0103035922379353,1
-0.957351424737925,-0.0103035922379353,1
-0.982159419229882,0.0361226442083951,1
-0.982159419229882,-0.0361226442083951,1
-0.997216427774407,0,1
-1.0301023028487,0,1
-1.09723326245541,0,1
-0.382682556707439,1.08412089461294,1
-0.382682556707439,-1.08412089461294,1
-0.882202598075626,0.804108315902687,1
-0.882202598075626,-0.804108315902687,1
-0.739257656621662,1.04586438041119,1
-0.739257656621662,-1.04586438041119,1
-1.34559429125356,0,1
-1.46697038423766,0,1
-0.109833831952136,0,1
-0.115675250496838,0,1
0.0567434298614898,0.105878522306088,1
0.0567434298614898,-0.105878522306088,1
-0.127191155925272,0,1
-0.13214933394881,0,1
-0.183251215089541,0,1
-0.185082074241414,0.142489462983346,1
-0.185082074241414,-0.142489462983346,1
-0.291940267653178,0,1
-0.301759168003927,0,1
-0.30191499185418,0,1
-0.302020741694901,0,1
-0.302149526538617,0.000139430274195537,1
-0.302149526538617,-0.000139430274195537,1
-0.302219666420117,0,1
-0.302436762174575,0,1
-0.308441650056633,0,1
-0.35191447581887,0,1
-0.672335885227868,0,1
-0.447388570864924,0.63684524912422,1
-0.447388570864924,-0.63684524912422,1
-0.784740551574437,0,1
-0.8003258594259,0,1
-0.806430303269344,0.0146124031558846,1
-0.806430303269344,-0.0146124031558846,1
-0.827284793407562,0.0166814900395283,1
-0.827284793407562,-0.0166814900395283,1
-0.835855037988423,0,1
-0.478162301809472,0.69217308320591,1
-0.478162301809472,-0.69217308320591,1
-0.871162501691368,0,1
-0.540737685800439,0.708317010137956,1
-0.540737685800439,-0.708317010137956,1
-0.500254511755239,0.755081594648646,1
-0.500254511755239,-0.755081594648646,1
-0.91710996991442,0.0954941878830117,1
-0.91710996991442,-0.0954941878830117,1
-0.949507065190439,0,1
-0.99487535242586,0,1
-1.03473336345631,0,1
-0.131538025900399,1.0317608503884,1
-0.131538025900399,-1.0317608503884,1
-1.05127017447223,0,1
-0.754093797920426,0.878235373432971,1
-0.754093797920426,-0.878235373432971,1
-1.3179107648896,0.149639381803537,1
-1.3179107648896,-0.149639381803537,1
-1.01505203149322,0.960370540857174,1
-1.01505203149322,-0.960370540857174,1
-1.44130639874753,0,1
-0.113839210799602,0,1
-0.1295615706795,0,1
-0.131101622589021,0,1
-0.184145278679602,0,1
-0.0322466251410221,0.209480103569153,1
-0.0322466251410221,-0.209480103569153,1
-0.30177895672182,2.77681460763926e-05,1
-0.30177895672182,-2.77681460763926e-05,1
-0.302042309616472,0.000108101207582735,1
-0.302042309616472,-0.000108101207582735,1
-0.30209557696133,0,1
-0.30244551046623,0,1
-0.302469406288227,0,1
-0.360770533770199,0.0901558055508401,1
-0.360770533770199,-0.0901558055508401,1
-0.575742035755853,0,1
-0.736007196811434,0.123732087212516,1
-0.736007196811434,-0.123732087212516,1
-0.789908835425215,0.0625074971519112,1
-0.789908835425215,-0.0625074971519112,1
-0.417122617519372,0.682299355645404,1
-0.417122617519372,-0.682299355645404,1
-0.800372603962414,0,1
-0.802383906591646,0,1
-0.807062397508497,0,1
-0.823857017343534,0,1
-0.834068420117392,0,1
-0.469605520498546,0.700252651444995,1
-0.469605520498546,-0.700252651444995,1
-0.86309783189584,0,1
-0.174524767334957,0.866588305126589,1
-0.174524767334957,-0.866588305126589,1
-0.538824438555846,0.708634034465114,1
-0.538824438555846,-0.708634034465114,1
-0.890593626204668,0,1
-0.919510203999456,0,1
-0.992966441522332,0,1
-0.995257902223819,0,1
-1.01856674633214,0,1
-0.581573511712862,0.836786930361843,1
-0.581573511712862,-0.836786930361843,1
-1.09910393079577,0,1
-0.855500515363417,0.692950372503314,1
-0.855500515363417,-0.692950372503314,1
-0.761540159202211,0.915861141588115,1
-0.761540159202211,-0.915861141588115,1
-1.31986380217462,0,1
-1.46392388065998,0,1
-0.111811441328011,0,1
-0.113891685711501,0,1
-0.127370254800768,0,1
-0.133591535179067,0,1
-0.215220422518213,0,1
-0.231506145913354,0,1
-0.192312509334856,0.221325302102862,1
-0.192312509334856,-0.221325302102862,1
-0.301696656087884,0,1
-0.301844738671041,0,1
-0.302076337148656,7.7814864781419e-05,1
-0.302076337148656,-7.7814864781419e-05,1
-0.302122370926498,0,1
-0.398053682952373,0,1
-0.650799947078833,0.0591475545277958,1
-0.650799947078833,-0.0591475545277958,1
-0.709387078674865,0,1
-0.77120338087814,0,1
-0.483160493067865,0.625656579901137,1
-0.483160493067865,-0.625656579901137,1
-0.800331847598909,0,1
-0.818676059460038,0.0135452915692749,1
-0.818676059460038,-0.0135452915692749,1
-0.460814580935281,0.677262592336443,1
-0.460814580935281,-0.677262592336443,1
-0.823467788525108,0,1
-0.83479426852497,0,1
-0.867575027347364,0,1
-0.88838813358689,0,1
-0.375511808572138,0.828800968473999,1
-0.375511808572138,-0.828800968473999,1
-0.535464369762281,0.742171522305848,1
-0.535464369762281,-0.742171522305848,1
-0.934304221605454,0,1
-0.659936548949954,0.71331439256694,1
-0.659936548949954,-0.71331439256694,1
-0.990620762120298,0,1
-0.998639902476894,0,1
-1.07552219218195,0,1
-1.11169933915712,0,1
-0.579279782604788,1.04140497293054,1
-0.579279782604788,-1.04140497293054,1
-1.09095284094349,0.640913119385778,1
-1.09095284094349,-0.640913119385778,1
-1.03418063908287,1.01987707722092,1
-1.03418063908287,-1.01987707722092,1
-1.45932163251791,0,1
-0.107376891182683,0,1
-0.132992968349147,0.00328263054844099,1
-0.132992968349147,-0.00328263054844099,1
-0.140374745273037,0.0575606351090767,1
-0.140374745273037,-0.0575606351090767,1
0.187296337063509,0,1
-0.189275936331935,0,1
0.00825940624358691,0.275271072582433,1
0.00825940624358691,-0.275271072582433,1
-0.301283333791601,0,1
-0.301835640381948,0,1
-0.301972974261002,0,1
-0.302169080204987,0,1
-0.302530840711665,0.000103723454834591,1
-0.302530840711665,-0.000103723454834591,1
-0.348230962222961,0,1
-0.674870735910393,0,1
-0.445384869822016,0.659349549471642,1
-0.445384869822016,-0.659349549471642,1
-0.800012459598396,0,1
-0.802500950350764,0.00121714936421133,1
-0.802500950350764,-0.00121714936421133,1
-0.833621225955549,0.00738017535611695,1
-0.833621225955549,-0.00738017535611695,1
-0.833535533564749,0.0279752214639955,1
-0.833535533564749,-0.0279752214639955,1
-0.844291874652079,0.0248301613376895,1
-0.844291874652079,-0.0248301613376895,1
-0.476888514825807,0.723527321943978,1
-0.476888514825807,-0.723527321943978,1
-0.508837548478885,0.706475713704523,1
-0.508837548478885,-0.706475713704523,1
-0.920939319583728,0.0588408947129333,1
-0.920939319583728,-0.0588408947129333,1
-0.951233281365548,0,1
-0.624464211962377,0.776687169553184,1
-0.624464211962377,-0.776687169553184,1
-1.01713023405354,0.00460315585921115,1
-1.01713023405354,-0.00460315585921115,1
-1.00909538929065,0.323559361412507,1
-1.00909538929065,-0.323559361412507,1
-1.09594930632658,0,1
-0.797495374562375,0.88242818490046,1
-0.797495374562375,-0.88242818490046,1
-0.762591820141989,1.08060917268255,1
-0.762591820141989,-1.08060917268255,1
-1.3920070047948,0.0108530899666775,1
-1.3920070047948,-0.0108530899666775,1
-0.112279949386231,0,1
-0.122848020428667,0.00965287925247034,1
-0.122848020428667,-0.00965287925247034,1
-0.131789428048907,0,1
-0.183621726763655,0,1
-0.206563305373864,0,1
-0.227667065245346,0.155384842867759,1
-0.227667065245346,-0.155384842867759,1
-0.301858494382558,7.08904058039584e-05,1
-0.301858494382558,-7.08904058039584e-05,1
-0.302030857674074,8.45790722461024e-05,1
-0.302030857674074,-8.45790722461024e-05,1
-0.302125427957729,0,1
-0.302397151879634,0,1
-0.306116189375191,0,1
-0.332982256064256,0,1
0.398862515792038,0,1
-0.511998566116871,0,1
-0.642104081979438,0,1
-0.780856094858671,0,1
-0.800336666935735,0,1
-0.811071844756226,0.0229591848227437,1
-0.811071844756226,-0.0229591848227437,1
-0.475202327113223,0.660566683567214,1
-0.475202327113223,-0.660566683567214,1
-0.826652374987453,0.00519018619156406,1
-0.826652374987453,-0.00519018619156406,1
-0.857550525709861,0,1
-0.526079554112066,0.680463998884655,1
-0.526079554112066,-0.680463998884655,1
-0.472560295890478,0.730326790549207,1
-0.472560295890478,-0.730326790549207,1
-0.881391592537521,0.0282653728946749,1
-0.881391592537521,-0.0282653728946749,1
-0.965186642236876,0,1
-0.525100971479789,0.836224726479688,1
-0.525100971479789,-0.836224726479688,1
-0.649979561863686,0.756787711720567,1
-0.649979561863686,-0.756787711720567,1
-1.01198256816513,0,1
-1.01435006078611,0.010224692124944,1
-1.01435006078611,-0.010224692124944,1
-1.19912788446658,0.123466501124383,1
-1.19912788446658,-0.123466501124383,1
-1.04856729696901,0.896725835740946,1
-1.04856729696901,-0.896725835740946,1
-1.3938615326405,0,1
0.911225997387164,1.17238740057234,1
0.911225997387164,-1.17238740057234,1
-0.110313122943959,0,1
-0.113863926913162,0,1
-0.106288496602492,0.0471189801695022,1
-0.106288496602492,-0.0471189801695022,1
-0.136613632897747,0,1
-0.199392007948665,0.0149154102293486,1
-0.199392007948665,-0.0149154102293486,1
-0.30150944894084,0,1
-0.301853746209537,0,1
-0.302018677637815,0,1
-0.302066751511514,0,1
-0.302096135189842,0.000221155008840911,1
-0.302096135189842,-0.000221155008840911,1
-0.302309815557223,0,1
-0.341958866764491,0,1
-0.11499979090055,0.44859075903301,1
-0.11499979090055,-0.44859075903301,1
-0.480814182685201,0,1
-0.688449965765928,0,1
-0.747437283295939,0.136505325711403,1
-0.747437283295939,-0.136505325711403,1
-0.79963054612228,0.00046430029667531,1
-0.79963054612228,-0.00046430029667531,1
-0.818328825422057,0,1
-0.36253891604572,0.747488829441777,1
-0.36253891604572,-0.747488829441777,1
-0.838669040270666,0,1
-0.858654241071062,0,1
-0.50472060782681,0.754545901709136,1
-0.50472060782681,-0.754545901709136,1
-0.538107816451145,0.755374101865685,1
-0.538107816451145,-0.755374101865685,1
-0.954106419869789,0.0124570609991293,1
-0.954106419869789,-0.0124570609991293,1
-1.02582154937724,0.00626451375076351,1
-1.02582154937724,-0.00626451375076351,1
-0.588987533445032,0.866920605208436,1
-0.588987533445032,-0.866920605208436,1
-0.149560089278858,1.13086467856185,1
-0.149560089278858,-1.13086467856185,1
-1.18166611377899,0,1
-1.23994828587019,0.18746828058753,1
-1.23994828587019,-0.18746828058753,1
-0.794919024698903,1.05833465497049,1
-0.794919024698903,-1.05833465497049,1
-1.40827931488332,0,1
-0.106818861139431,0,1
-0.111427040247275,0,1
-0.125846670245884,0,1
-0.13413266789776,0,1
-0.183363518663618,0,1
0.0448018855047676,0.246700376285535,1
0.0448018855047676,-0.246700376285535,1
-0.301456768475505,0,1
-0.301702929933097,0,1
-0.301977841311624,6.73121290357083e-05,1
-0.301977841311624,-6.73121290357083e-05,1
-0.302033126761835,0,1
-0.30213682981054,0,1
-0.302453227929874,0,1
-0.34236594525275,0,1
-0.426336392794319,0.160509551459399,1
-0.426336392794319,-0.160509551459399,1
-0.619048656769266,0,1
-0.722512985647481,0,1
-0.778583868538916,0,1
-0.800605497437081,0,1
-0.81531615744078,0,1
-0.825281110546873,0.00227472982849597,1
-0.825281110546873,-0.00227472982849597,1
-0.837302083235368,0,1
-0.483490355840382,0.696779816723661,1
-0.483490355840382,-0.696779816723661,1
-0.45780771050277,0.719424182556706,1
-0.45780771050277,-0.719424182556706,1
-0.709359093884038,0.495570908977258,1
-0.709359093884038,-0.495570908977258,1
-0.885590187903848,0.017736698844438,1
-0.885590187903848,-0.017736698844438,1
-0.529165130058222,0.729112053544874,1
-0.529165130058222,-0.729112053544874,1
-0.931523012551218,0,1
-0.97307251460423,0,1
-1.00553379818815,0,1
-1.03674457971565,0,1
-0.683603755278153,0.860139659538116,1
-0.683603755278153,-0.860139659538116,1
-1.11906450237126,0,1
-0.846502564089278,0.957836751409954,1
-0.846502564089278,-0.957836751409954,1
0.389633010689156,1.31331290859287,1
0.389633010689156,-1.31331290859287,1
-1.3705661607107,0.0552903212805862,1
-1.3705661607107,-0.0552903212805862,1
-0.102079948117175,0,1
-0.118612168050147,0,1
-0.130028234201405,0,1
-0.139638340300577,0,1
-0.190155555928444,0,1
-0.00698148873818084,0.22900798975619,1
-0.00698148873818084,-0.22900798975619,1
-0.301666395460074,0,1
-0.301849326813107,0,1
-0.302105385425909,0,1
-0.42129969053344,0,1
-0.535205453241328,0.225029556603803,1
-0.535205453241328,-0.225029556603803,1
-0.640941805284773,0.0687416382199079,1
-0.640941805284773,-0.0687416382199079,1
-0.459941326045744,0.65048824236058,1
-0.459941326045744,-0.65048824236058,1
-0.798172463835743,0,1
-0.800322687431032,0,1
-0.811344599530857,0.00297502350139945,1
-0.811344599530857,-0.00297502350139945,1
-0.826624570525655,0,1
-0.837740233820002,0,1
-0.847375440813945,0,1
-0.860166058007201,0,1
-0.487958073659554,0.711758328715427,1
-0.487958073659554,-0.711758328715427,1
0.0984575795171524,0.866090043262342,1
0.0984575795171524,-0.866090043262342,1
-0.916050787029858,0,1
-0.561718110443789,0.773661074008666,1
-0.561718110443789,-0.773661074008666,1
-0.959697964690183,0.0774191340346156,1
-0.959697964690183,-0.0774191340346156,1
-0.991884663338965,0,1
-1.00282644168906,0.0235466074146375,1
-1.00282644168906,-0.0235466074146375,1
-1.01062691370318,0,1
-0.614445113921422,0.822102345109734,1
-0.614445113921422,-0.822102345109734,1
-1.09840278094532,0,1
-0.758066747893563,0.871952871255979,1
-0.758066747893563,-0.871952871255979,1
-1.1706691890414,0.493654101523696,1
-1.1706691890414,-0.493654101523696,1
-1.35926916285401,0,1
-1.42408310203547,0,1
-1.09570180637321,0.963209751500506,1
-1.09570180637321,-0.963209751500506,1
-0.104655240318216,0,1
-0.11197849944373,0,1
-0.129950279781272,0.00354907130541079,1
-0.129950279781272,-0.00354907130541079,1
-0.187774871324038,0,1
-0.246131357986478,0,1
-0.174004300911552,0.176312413369649,1
-0.174004300911552,-0.176312413369649,1
0.248871036539706,0,1
-0.301573808605399,0,1
-0.301979910351803,0,1
-0.302196521219123,8.85664119243183e-05,1
-0.302196521219123,-8.85664119243183e-05,1
-0.302409065348245,0,1
-0.303021751615922,0,1
-0.378017503942809,0,1
-0.469912910018989,0,1
-0.667779902873815,0.036942076082787,1
-0.667779902873815,-0.036942076082787,1
-0.795263077904927,0.00524032490355328,1
-0.795263077904927,-0.00524032490355328,1
-0.800344621728563,0,1
-0.456156238394763,0.676665434284974,1
-0.456156238394763,-0.676665434284974,1
-0.824315739035647,0,1
-0.531081346724425,0.642559706988405,1
-0.531081346724425,-0.642559706988405,1
-0.846146468630618,0.0157958266161437,1
-0.846146468630618,-0.0157958266161437,1
-0.500669626641528,0.717143764061586,1
-0.500669626641528,-0.717143764061586,1
-0.89786160418156,0.027397767096356,1
-0.89786160418156,-0.027397767096356,1
-0.4724887944869,0.785035777239648,1
-0.4724887944869,-0.785035777239648,1
-0.975609698324691,0.0858858551590961,1
-0.975609698324691,-0.0858858551590961,1
-1.00726045218002,0.0305411497844358,1
-1.00726045218002,-0.0305411497844358,1
-1.05541925982806,0.344180710975254,1
-1.05541925982806,-0.344180710975254,1
-1.16476411271542,0.227949839097633,1
-1.16476411271542,-0.227949839097633,1
-0.96615605784705,0.8155973767358,1
-0.96615605784705,-0.8155973767358,1
-0.281388582217993,1.33454923888173,1
-0.281388582217993,-1.33454923888173,1
-1.45057013925628,0,1
-0.102088290363175,0,1
-0.108046815365004,0,1
-0.118533117433476,0.0162104231602356,1
-0.118533117433476,-0.0162104231602356,1
-0.248677306369242,0,1
-0.301661599668034,0,1
-0.301819093803487,0.000178552974666795,1
-0.301819093803487,-0.000178552974666795,1
-0.301962662401679,0,1
-0.302124582170771,1.11965152327146e-05,1
-0.302124582170771,-1.11965152327146e-05,1
-0.302649246299757,0,1
0.31484723428689,0,1
4.65185564537535e-05,0.334056169748309,1
4.65185564537535e-05,-0.334056169748309,1
-0.197662571777544,0.319311975441349,1
-0.197662571777544,-0.319311975441349,1
-0.461947927513942,0.0755918029051094,1
-0.461947927513942,-0.0755918029051094,1
-0.719970922157978,0.0668494874756144,1
-0.719970922157978,-0.0668494874756144,1
-0.750696845277051,0,1
-0.801811811754424,0,1
-0.841352009666986,0,1
-0.84800489353442,0,1
-0.495121400588693,0.716378857820115,1
-0.495121400588693,-0.716378857820115,1
-0.826185345905471,0.317237831216286,1
-0.826185345905471,-0.317237831216286,1
-0.958781615397302,0.00275712781473676,1
-0.958781615397302,-0.00275712781473676,1
-0.974168885967164,0,1
-0.981568089152415,0,1
1.00061291689633,0,1
-1.04019184370603,0,1
-1.03646969961614,0.0939460209467823,1
-1.03646969961614,-0.0939460209467823,1
-1.09824906346684,0,1
-0.701032767825976,0.847470405301119,1
-0.701032767825976,-0.847470405301119,1
-0.156073060744081,1.144633577586,1
-0.156073060744081,-1.144633577586,1
-0.687552698155291,0.963149391353507,1
-0.687552698155291,-0.963149391353507,1
-0.801004382739529,0.980496053371156,1
-0.801004382739529,-0.980496053371156,1
-0.11210243776729,0,1
-0.117450773515592,0,1
-0.128468770494074,0,1
-0.136464799043673,0,1
-0.195210149013868,0.00485058315269152,1
-0.195210149013868,-0.00485058315269152,1
-0.301215809319605,0,1
-0.301752537223089,0,1
-0.30213980952003,3.88740833275171e-05,1
-0.30213980952003,-3.88740833275171e-05,1
-0.302250242879941,0,1
-0.302452343848399,0,1
-0.399978979514275,0,1
-0.354051487788086,0.311533698117991,1
-0.354051487788086,-0.311533698117991,1
-0.68033542294408,0,1
-0.71864983348822,0,1
0.721398082320873,0,1
-0.0945162771103761,0.724911769724865,1
-0.0945162771103761,-0.724911769724865,1
-0.519242591065285,0.554728296564776,1
-0.519242591065285,-0.554728296564776,1
-0.752992816194006,0.192107486431162,1
-0.752992816194006,-0.192107486431162,1
-0.800363708087987,0,1
-0.804997556727537,0,1
-0.822407064964701,0,1
-0.828890486687274,0,1
-0.849270568808621,0.0315611912408219,1
-0.849270568808621,-0.0315611912408219,1
-0.450948394317609,0.727442559903981,1
-0.450948394317609,-0.727442559903981,1
-0.856559036072854,0,1
-0.481465602111331,0.720927566512506,1
-0.481465602111331,-0.720927566512506,1
-0.946632903967438,0,1
-0.987082107730257,0,1
-0.720320953065259,0.682742316660778,1
-0.720320953065259,-0.682742316660778,1
-1.06762013752418,0,1
-1.07144877360709,0.120621652809281,1
-1.07144877360709,-0.120621652809281,1
-0.614298598355906,0.903376308928332,1
-0.614298598355906,-0.903376308928332,1
-1.31101327276239,0,1
-1.4100867920033,0,1
-0.933526376999163,1.08323659178758,1
-0.933526376999163,-1.08323659178758,1
-0.0912532674518467,1.45618239566421,1
-0.0912532674518467,-1.45618239566421,1
-0.112009577490074,0,1
-0.117953100502148,0,1
-0.127210973054732,0,1
-0.132903620948874,0,1
-0.185457979414897,0,1
0.00160640278079245,0.244580551553187,1
0.00160640278079245,-0.244580551553187,1
-0.301949423218026,0.000585613755705313,1
-0.301949423218026,-0.000585613755705313,1
-0.302067917599042,0,1
-0.302116136585054,0,1
-0.302162806452695,0,1
-0.302341399587915,9.31353994192247e-05,1
-0.302341399587915,-9.31353994192247e-05,1
-0.308093687292143,0,1
-0.412139406311978,0,1
-0.701616812833206,0.042171878670965,1
-0.701616812833206,-0.042171878670965,1
-0.376125724281117,0.635427258871626,1
-0.376125724281117,-0.635427258871626,1
-0.512235821673571,0.588114210028557,1
-0.512235821673571,-0.588114210028557,1
-0.783891658829662,0.010808872991962,1
-0.783891658829662,-0.010808872991962,1
-0.737983687431041,0.281674059733302,1
-0.737983687431041,-0.281674059733302,1
-0.800284960465859,0,1
-0.819414130646404,0,1
-0.825682586796566,0,1
-0.841457899646464,0,1
-0.47358652975016,0.723942188637708,1
-0.47358652975016,-0.723942188637708,1
-0.86682182970866,0,1
-0.543650282442321,0.703578059152704,1
-0.543650282442321,-0.703578059152704,1
-0.945757560408659,0,1
-0.986258821283843,0,1
-0.995431618373243,0,1
-1.01910149108665,0,1
-1.11724644111726,0,1
-0.406812393411903,1.04091548054697,1
-0.406812393411903,-1.04091548054697,1
-1.13558726190513,0,1
-1.3049407383226,0,1
-0.944579894633334,0.923071794350285,1
-0.944579894633334,-0.923071794350285,1
-1.45415957063127,0,1
-0.359626356349328,1.44853221508833,1
-0.359626356349328,-1.44853221508833,1
-0.112470611722427,0,1
-0.117942656665542,0,1
-0.129333762386665,0,1
-0.131914192150397,0,1
-0.191046862247212,0,1
0.0121158126404639,0.211450763014178,1
0.0121158126404639,-0.211450763014178,1
-0.300956335058395,0,1
-0.301730832933301,0,1
-0.302076382921019,0,1
-0.30218422310688,8.51745884335198e-05,1
-0.30218422310688,-8.51745884335198e-05,1
-0.302195066230717,0,1
-0.302580085764397,0,1
-0.356778711240849,0,1
-0.546829224515738,0.0343796528011015,1
-0.546829224515738,-0.0343796528011015,1
-0.670145807423071,0,1
-0.316372663913237,0.616172295111501,1
-0.316372663913237,-0.616172295111501,1
-0.525845797801242,0.554323409594234,1
-0.525845797801242,-0.554323409594234,1
-0.797493145301116,0.0137129562562954,1
-0.797493145301116,-0.0137129562562954,1
-0.800342713327978,0,1
-0.824216965175081,0.00740831900359732,1
-0.824216965175081,-0.00740831900359732,1
-0.789112023487138,0.303374810027041,1
-0.789112023487138,-0.303374810027041,1
-0.49320138283936,0.698030141989989,1
-0.49320138283936,-0.698030141989989,1
-0.862172728391734,0,1
-0.529809232360251,0.72779815793058,1
-0.529809232360251,-0.72779815793058,1
-0.941815722682917,0,1
-0.98591037413282,0,1
-0.998072464218295,0,1
-1.02754962125137,0,1
-0.35768515991353,0.972521729361977,1
-0.35768515991353,-0.972521729361977,1
-1.07307684180475,0.0998763079110808,1
-1.07307684180475,-0.0998763079110808,1
-1.14323827450408,0,1
-0.934936242118678,0.888042621678198,1
-0.934936242118678,-0.888042621678198,1
-1.44903554400997,0,1
-0.111165498145815,0.00609259420766404,1
-0.111165498145815,-0.00609259420766404,1
-0.12889685121988,0,1
-0.138151798341818,0,1
-0.22772521370462,0,1
-0.301601127813937,0.000322697344204094,1
-0.301601127813937,-0.000322697344204094,1
-0.302589159812797,0,1
-0.310562059057744,0,1
0.396281090451327,0,1
-0.520935457574834,0,1
-0.203316344271461,0.629065276652217,1
-0.203316344271461,-0.629065276652217,1
-0.702088809188308,0.172349270012994,1
-0.702088809188308,-0.172349270012994,1
-0.740064086734943,0,1
-0.386422030967274,0.671183626950922,1
-0.386422030967274,-0.671183626950922,1
-0.799486969748922,0,1
-0.811354132289805,0,1
-0.860820033714177,0.0460532531435585,1
-0.860820033714177,-0.0460532531435585,1
-0.507660562100907,0.716855889022041,1
-0.507660562100907,-0.716855889022041,1
-0.881276520012198,0,1
-0.914692355589897,0,1
-0.943043819857446,0,1
-1.02837720725283,0,1
-1.08180658795545,0,1
-0.675265361441547,0.881636261744314,1
-0.675265361441547,-0.881636261744314,1
-0.767297130331376,0.869658147964154,1
-0.767297130331376,-0.869658147964154,1
-1.0053842148026,0.673715335365892,1
-1.0053842148026,-0.673715335365892,1
-0.00970845330096777,1.33776939936729,1
-0.00970845330096777,-1.33776939936729,1
-1.35855917238514,0,1
-1.45877468986536,0.298923617429236,1
-1.45877468986536,-0.298923617429236,1
-0.111049974199519,0,1
-0.111978523024176,0,1
-0.134504888990516,0,1
-0.168476985053711,0,1
0.000894992028339658,0.29799749502737,1
0.000894992028339658,-0.29799749502737,1
-0.301852544072469,0,1
-0.302041753833247,0,1
-0.30208240902376,0,1
-0.302170759849629,0,1
-0.334128748021367,0,1
-0.643857404602723,0.013591446250467,1
-0.643857404602723,-0.013591446250467,1
-0.79714011029471,0.0228970043236982,1
-0.79714011029471,-0.0228970043236982,1
-0.800312525625293,0,1
-0.82093661753195,0,1
-0.82115862277545,0,1
-0.435024479273756,0.727375442764969,1
-0.435024479273756,-0.727375442764969,1
-0.857512772387213,0.00782725502151624,1
-0.857512772387213,-0.00782725502151624,1
-0.492832054413822,0.718027228944421,1
-0.492832054413822,-0.718027228944421,1
-0.898499565397231,0,1
-0.580559689132593,0.718879372072723,1
-0.580559689132593,-0.718879372072723,1
-0.954820710939303,0,1
-1.04512374274841,0.0708789369999275,1
-1.04512374274841,-0.0708789369999275,1
-1.05713955536239,0,1
-0.655491327468219,0.883073976152777,1
-0.655491327468219,-0.883073976152777,1
-0.884453386441612,1.00924186584579,1
-0.884453386441612,-1.00924186584579,1
-0.813387685241339,1.09054973068644,1
-0.813387685241339,-1.09054973068644,1
-1.41130571398259,0.0895157892671771,1
-1.41130571398259,-0.0895157892671771,1
-0.964986053140526,1.14170138987136,1
-0.964986053140526,-1.14170138987136,1
-0.11283751598571,0.000340977419650385,1
-0.11283751598571,-0.000340977419650385,1
-0.126331827367408,0,1
-0.130721218667447,0,1
-0.179110371051416,0,1
-0.157412073026046,0.20774861145203,1
-0.157412073026046,-0.20774861145203,1
-0.301424194265268,0,1
-0.301843105900796,0,1
-0.302034450537135,0,1
-0.302268820183191,0,1
-0.302314629658058,0,1
-0.350053062640697,0,1
-0.69164194717656,0.100755322762915,1
-0.69164194717656,-0.100755322762915,1
-0.410439003675056,0.584215923548997,1
-0.410439003675056,-0.584215923548997,1
-0.743005425920495,0,1
-0.775849409311803,0,1
-0.800342030420754,0,1
-0.811266485297052,0,1
-0.823165140982894,0,1
-0.455576626089481,0.687711487695069,1
-0.455576626089481,-0.687711487695069,1
-0.825623992515541,0,1
-0.825873227343456,0.0208698205601989,1
-0.825873227343456,-0.0208698205601989,1
-0.856380519890708,0.00286512972093205,1
-0.856380519890708,-0.00286512972093205,1
0.0747639260975523,0.862670347709235,1
0.0747639260975523,-0.862670347709235,1
-0.517088844497086,0.719297004578446,1
-0.517088844497086,-0.719297004578446,1
-0.962546571008921,0,1
-0.968382547916881,0,1
-0.641896678886824,0.734176814066725,1
-0.641896678886824,-0.734176814066725,1
-1.00410433788415,0,1
-1.0653043978371,0.0215459747830866,1
-1.0653043978371,-0.0215459747830866,1
-0.615993689832522,0.903483905552869,1
-0.615993689832522,-0.903483905552869,1
-1.2700356363476,0,1
-0.765351547181993,1.03619181494745,1
-0.765351547181993,-1.03619181494745,1
-0.846546863626549,0.977552011318109,1
-0.846546863626549,-0.977552011318109,1
-1.47582368004834,0,1
-0.100294614915597,0,1
-0.109248417052366,0,1
-0.110115904158835,0,1
-0.12911395101481,0,1
-0.177239657524578,0,1
-0.186847282551296,0.0915060172527099,1
-0.186847282551296,-0.0915060172527099,1
-0.301497173715364,0,1
-0.301847403053194,0,1
-0.302002584961252,0,1
-0.302441099578129,0,1
-0.353343373182617,0,1
-0.440261877846672,0.563760124801393,1
-0.440261877846672,-0.563760124801393,1
-0.71579448041659,0,1
-0.728193255056289,0,1
-0.407889549310039,0.654764809501625,1
-0.407889549310039,-0.654764809501625,1
-0.799961542935997,0,1
-0.802300419266489,0.0047671377165078,1
-0.802300419266489,-0.0047671377165078,1
-0.823562798217178,0,1
-0.830240415224323,0.00760563675732951,1
-0.830240415224323,-0.00760563675732951,1
-0.846119167016087,0.110530026247764,1
-0.846119167016087,-0.110530026247764,1
0.866594135977078,0,1
-0.471301173077771,0.727512261857795,1
-0.471301173077771,-0.727512261857795,1
-0.874928799286367,0,1
-0.574626121524857,0.663657773436871,1
-0.574626121524857,-0.663657773436871,1
-0.528417263627495,0.730520709503846,1
-0.528417263627495,-0.730520709503846,1
-0.928436944964814,0,1
-0.974677978132204,0,1
-0.997058768327059,0,1
-1.01460666414884,0.0273248422670585,1
-1.01460666414884,-0.0273248422670585,1
-1.07714302521978,0,1
-0.694263253479635,0.861116603235676,1
-0.694263253479635,-0.861116603235676,1
-0.718664112011082,0.975612927217081,1
-0.718664112011082,-0.975612927217081,1
-1.2269451832333,0,1
-0.860955498264376,0.975913047773544,1
-0.860955498264376,-0.975913047773544,1
-1.46467574963185,0,1
-1.06716672056211,1.00683584552668,1
-1.06716672056211,-1.00683584552668,1
-0.109542637924736,0,1
-0.11187855257587,0,1
-0.12837357197369,0,1
-0.130906369570416,0,1
-0.181628263430518,0,1
-0.301265227747978,0,1
-0.301836609517611,0,1
-0.302089301630288,1.54065172898505e-05,1
-0.302089301630288,-1.54065172898505e-05,1
-0.302337357906804,0,1
-0.302396372046627,0,1
-0.209917765088273,0.234340654817467,1
-0.209917765088273,-0.234340654817467,1
-0.388315616564491,0.0560158547792202,1
-0.388315616564491,-0.0560158547792202,1
-0.654116297099548,0,1
-0.403950647017964,0.639032723829385,1
-0.403950647017964,-0.639032723829385,1
-0.508837246896422,0.576506755706309,1
-0.508837246896422,-0.576506755706309,1
-0.782300746882762,0.0113216062152695,1
-0.782300746882762,-0.0113216062152695,1
-0.800354734314622,0,1
-0.813638386480079,0,1
-0.827107785724305,0,1
-0.834031998814148,0,1
-0.48592864298281,0.705224678213125,1
-0.48592864298281,-0.705224678213125,1
-0.863113044631128,0,1
-0.876334143126824,0,1
-0.510140839492111,0.725203176529902,1
-0.510140839492111,-0.725203176529902,1
-0.94128049759942,0,1
-0.835904092229044,0.479687589507253,1
-0.835904092229044,-0.479687589507253,1
-0.972368956228283,0,1
-1.01088937319028,0.0160716534593051,1
-1.01088937319028,-0.0160716534593051,1
-0.487295966824176,0.939095619942911,1
-0.487295966824176,-0.939095619942911,1
-1.143838861408,0,1
-0.81850831197027,0.802752492346785,1
-0.81850831197027,-0.802752492346785,1
1.04351953245982,0.594430651191152,1
1.04351953245982,-0.594430651191152,1
-0.766739697880202,0.937371740582958,1
-0.766739697880202,-0.937371740582958,1
-1.31113996563176,0.515874759781166,1
-1.31113996563176,-0.515874759781166,1
-0.112171057278362,0,1
-0.120243072354497,0,1
-0.138303658610503,0.0113473926664199,1
-0.138303658610503,-0.0113473926664199,1
-0.178526580346906,0,1
0.0606876307370524,0.17130786100123,1
0.0606876307370524,-0.17130786100123,1
-0.268719363501815,0,1
-0.301475659834291,0,1
-0.301937024685923,0,1
-0.302218391831569,0,1
-0.302375439665141,0,1
-0.303045071364843,0,1
-0.385699047824989,0,1
-0.713878136910512,0,1
-0.777837383469059,0,1
-0.78763190437784,0.0974909836836522,1
-0.78763190437784,-0.0974909836836522,1
-0.800398288725606,0,1
-0.436790637974897,0.670723901856809,1
-0.436790637974897,-0.670723901856809,1
-0.80939295612939,0,1
-0.824592638903031,0,1
-0.519241649707388,0.642620518762618,1
-0.519241649707388,-0.642620518762618,1
-0.829302717195551,0,1
-0.446108959562234,0.715378832058814,1
-0.446108959562234,-0.715378832058814,1
-0.859799461828264,0.0155317115289473,1
-0.859799461828264,-0.0155317115289473,1
-0.505138481357708,0.736214550926511,1
-0.505138481357708,-0.736214550926511,1
-0.947259082088355,0,1
-0.956316513652966,0.0107372408372247,1
-0.956316513652966,-0.0107372408372247,1
-0.969437346647512,0.171395767864804,1
-0.969437346647512,-0.171395767864804,1
-0.995809715836444,0,1
-1.01046689738453,0,1
-0.0131729247143362,1.0993576236038,1
-0.0131729247143362,-1.0993576236038,1
-1.18066907268275,0,1
-0.7179047521978,0.960852616400516,1
-0.7179047521978,-0.960852616400516,1
-1.04576898595674,0.870446756446185,1
-1.04576898595674,-0.870446756446185,1
-0.821826366841905,1.12042654374807,1
-0.821826366841905,-1.12042654374807,1
-1.48629148171062,0,1
-0.09940735548724,0.0292293863797084,1
-0.09940735548724,-0.0292293863797084,1
-0.11820237909702,0.00503819978425105,1
-0.11820237909702,-0.00503819978425105,1
-0.12328980686867,0,1
-0.102035699705615,0.0973050028283355,1
-0.102035699705615,-0.0973050028283355,1
-0.259807622990962,0,1
-0.30167706484676,0.000176754091233947,1
-0.30167706484676,-0.000176754091233947,1
-0.30205315988579,0,1
-0.30212811595555,0,1
-0.302308185007068,0.000163255032323345,1
-0.302308185007068,-0.000163255032323345,1
-0.30243037266594,0,1
-0.304547571407692,0,1
0.0184121357652933,0.438727005948406,1
0.0184121357652933,-0.438727005948406,1
-0.441236188445346,0.250939835003338,1
-0.441236188445346,-0.250939835003338,1
-0.529299120958764,0,1
-0.69943819618504,0.0201592076978972,1
-0.69943819618504,-0.0201592076978972,1
0.787874556572188,0,1
-0.800317296269046,0,1
-0.803017442919916,0,1
-0.430657118081984,0.690549993590725,1
-0.430657118081984,-0.690549993590725,1
-0.842860332958568,0.0366155262216694,1
-0.842860332958568,-0.0366155262216694,1
-0.868054233448441,0.108180340114865,1
-0.868054233448441,-0.108180340114865,1
-0.948623957638549,0,1
-0.604610409511285,0.73770231844784,1
-0.604610409511285,-0.73770231844784,1
-1.11119771523186,0,1
-1.11856328092666,0.126387216635219,1
-1.11856328092666,-0.126387216635219,1
-0.958172425387314,0.631291053085922,1
-0.958172425387314,-0.631291053085922,1
-0.637572260852892,0.978550643380924,1
-0.637572260852892,-0.978550643380924,1
0.253916647639465,1.32617456221717,1
0.253916647639465,-1.32617456221717,1
-1.45481462118294,0,1
-0.111692451684531,0,1
-0.123531154136153,0,1
-0.131852529192029,0,1
-0.174622296555334,0,1
0.00493334444782909,0.281076010876173,1
0.00493334444782909,-0.281076010876173,1
-0.301257958549715,0,1
-0.301853937389565,0,1
-0.221755753856242,0.204924942655056,1
-0.221755753856242,-0.204924942655056,1
-0.302012330370782,0,1
-0.302189261457982,0,1
-0.30229472504055,0,1
-0.302517394034292,0,1
-0.303914608579435,0,1
-0.339610708420054,0,1
-0.544443423685554,0,1
-0.642419262416271,0,1
-0.422605763250526,0.629784195441602,1
-0.422605763250526,-0.629784195441602,1
-0.800269902689933,0,1
-0.803718601409545,0,1
-0.810758362051191,0,1
-0.814255432686147,0,1
-0.829976368309925,0,1
-0.83451854323814,0,1
-0.86176872890393,0,1
-0.869304194604401,0.00964658640856985,1
-0.869304194604401,-0.00964658640856985,1
-0.464805308489996,0.756136824005544,1
-0.464805308489996,-0.756136824005544,1
-0.64344048761562,0.649278893366908,1
-0.64344048761562,-0.649278893366908,1
-0.934373693291679,0,1
-0.604976014026123,0.746327000066267,1
-0.604976014026123,-0.746327000066267,1
-0.966025793069568,0,1
-0.987443621593017,0,1
-1.06705575686137,0.0480699403299071,1
-1.06705575686137,-0.0480699403299071,1
-0.800415458377424,0.814352029650919,1
-0.800415458377424,-0.814352029650919,1
-1.17026506376921,0,1
-0.641801284675239,0.986484464531855,1
-0.641801284675239,-0.986484464531855,1
-1.00498181253598,0.689658107673494,1
-1.00498181253598,-0.689658107673494,1
-0.113858998451036,0,1
0.0276464279963264,0.139518381809194,1
0.0276464279963264,-0.139518381809194,1
-0.144137039907928,0.0138383511694883,1
-0.144137039907928,-0.0138383511694883,1
-0.149005332029445,0,1
-0.300482301721673,0,1
-0.302043376846411,1.19079340709426e-05,1
-0.302043376846411,-1.19079340709426e-05,1
-0.302112224284504,4.85739248819034e-06,1
-0.302112224284504,-4.85739248819034e-06,1
-0.30231090434178,0,1
-0.302411367908928,0,1
-0.335842416033474,0,1
-0.630811312626933,0,1
-0.699849793016065,0.169116783545988,1
-0.699849793016065,-0.169116783545988,1
-0.731231632419843,0,1
-0.406309046887724,0.644101662701901,1
-0.406309046887724,-0.644101662701901,1
-0.763662974930781,0,1
-0.800311085601559,0,1
-0.804350015764241,0,1
-0.820886087009829,0.00655416799840449,1
-0.820886087009829,-0.00655416799840449,1
-0.825397878179634,0,1
-0.440373922287279,0.707715277005264,1
-0.440373922287279,-0.707715277005264,1
-0.840669278936223,0,1
-0.851469660546768,0,1
-0.513045311174597,0.713954435197045,1
-0.513045311174597,-0.713954435197045,1
-0.889585099124808,0,1
-0.929762383410658,0,1
-0.973979230243051,0,1
-0.984585741701347,0,1
-0.993881917645817,0,1
-1.01310051973451,0,1
-0.596410258799525,0.854414623794721,1
-0.596410258799525,-0.854414623794721,1
-1.07927624912298,0,1
-0.77395220490855,0.848985529880515,1
-0.77395220490855,-0.848985529880515,1
-0.74386973188553,0.924625057749566,1
-0.74386973188553,-0.924625057749566,1
-1.23122421288739,0,1
-0.921248598823765,0.913254550502573,1
-0.921248598823765,-0.913254550502573,1
-0.356688536014001,1.24926063461518,1
-0.356688536014001,-1.24926063461518,1
-1.01336731272261,1.04859662871023,1
-1.01336731272261,-1.04859662871023,1
-1.46435530275758,0,1
-0.111194452009546,0,1
-0.117714083398561,0,1
-0.122313511746137,0.016046344898679,1
-0.122313511746137,-0.016046344898679,1
-0.185240945290095,0,1
-0.00725763642623079,0.263388331165455,1
-0.00725763642623079,-0.263388331165455,1
-0.301686108376784,6.51250973276231e-05,1
-0.301686108376784,-6.51250973276231e-05,1
-0.302071801302588,0,1
-0.302150150062044,1.03861579350467e-05,1
-0.302150150062044,-1.03861579350467e-05,1
-0.302336243583273,0,1
-0.302399980304539,0,1
-0.309254193476492,0,1
-0.349719210713405,0.0566498742960143,1
-0.349719210713405,-0.0566498742960143,1
-0.371786328536748,0,1
-0.731027784928192,0,1
-0.781954060209029,0,1
-0.421086956939648,0.662854103281297,1
-0.421086956939648,-0.662854103281297,1
-0.800052602425849,0,1
-0.802503424882568,0,1
-0.814464964228463,0.0109085284173052,1
-0.814464964228463,-0.0109085284173052,1
-0.826872982127172,0,1
-0.815197913688372,0.155327124720438,1
-0.815197913688372,-0.155327124720438,1
-0.839136039265394,0,1
-0.463747597809536,0.718774558612423,1
-0.463747597809536,-0.718774558612423,1
-0.865285210834491,0,1
-0.514381265104939,0.717389883096998,1
-0.514381265104939,-0.717389883096998,1
-0.524513454948344,0.712161150173838,1
-0.524513454948344,-0.712161150173838,1
-0.939970484112296,0,1
-0.985758467307741,0,1
-0.989266063981762,0,1
-1.00752162806352,0,1
-0.694090815205881,0.873158888177487,1
-0.694090815205881,-0.873158888177487,1
-1.13138290609304,0,1
-0.694101012183316,0.959518681418947,1
-0.694101012183316,-0.959518681418947,1
-1.2417559422818,0,1
-0.942239675427678,1.07096667664013,1
-0.942239675427678,-1.07096667664013,1
-1.46810659136544,0,1
-1.09954399026657,0.997633065954978,1
-1.09954399026657,-0.997633065954978,1
-0.112015903427915,0,1
-0.128591859807311,0,1
-0.158346948148236,0,1
0.167497126280751,0.0473801724817896,1
0.167497126280751,-0.0473801724817896,1
-0.183017532534741,0,1
-0.301500883488363,0,1
-0.301809193668188,0,1
-0.302058098552841,0,1
-0.302115256772639,0,1
-0.436870828384697,0,1
-0.718503287888453,0.0854780685142752,1
-0.718503287888453,-0.0854780685142752,1
-0.424767004223403,0.645478244240759,1
-0.424767004223403,-0.645478244240759,1
-0.800304030073738,0,1
-0.809091073411672,0,1
-0.806546941055016,0.103452206413222,1
-0.806546941055016,-0.103452206413222,1
-0.821387005314836,0,1
-0.828418734731193,0.0209585995177281,1
-0.828418734731193,-0.0209585995177281,1
-0.474222764850253,0.706275227938589,1
-0.474222764850253,-0.706275227938589,1
-0.856705693037264,0,1
-0.885351640854397,0,1
-0.519824965041665,0.721422876411613,1
-0.519824965041665,-0.721422876411613,1
-0.57381061018409,0.70599920742121,1
-0.57381061018409,-0.70599920742121,1
-0.915509722115038,0.0515142600194871,1
-0.915509722115038,-0.0515142600194871,1
-0.975162541276124,0,1
-1.01505652481318,0,1
-1.02127299937201,0,1
-0.0825516032704522,1.02747008637847,1
-0.0825516032704522,-1.02747008637847,1
-1.04818060740554,0,1
-0.718197965161059,0.837025179880341,1
-0.718197965161059,-0.837025179880341,1
-0.749771351280665,0.932483456226325,1
-0.749771351280665,-0.932483456226325,1
-0.846126088127324,0.87287391138857,1
-0.846126088127324,-0.87287391138857,1
-1.24910339210539,0,1
-1.498050952918,0,1
-0.112166767939478,0,1
-0.11502955581238,0,1
-0.140118042940387,0.0038588934349687,1
-0.140118042940387,-0.0038588934349687,1
-0.178619560073102,0,1
-0.0205394848597767,0.265937268124672,1
-0.0205394848597767,-0.265937268124672,1
-0.301483401689231,0,1
-0.301970732707952,0,1
-0.302026762234699,0,1
-0.302079664098732,0,1
-0.302371265185324,0,1
-0.302472470350337,0,1
-0.347952176300112,0,1
-0.0116041104696065,0.484608980684441,1
-0.0116041104696065,-0.484608980684441,1
-0.675860687250989,0,1
-0.745450454166769,0.0143601553251459,1
-0.745450454166769,-0.0143601553251459,1
-0.797294978079866,0,1
-0.802372755439437,0,1
-0.466657621253199,0.660563727653402,1
-0.466657621253199,-0.660563727653402,1
-0.517202671834144,0.634765384911825,1
-0.517202671834144,-0.634765384911825,1
-0.824825508220502,0,1
-0.825646214183471,0,1
-0.842891529994755,0,1
-0.844828307706384,0.00656036967471675,1
-0.844828307706384,-0.00656036967471675,1
-0.49541262652485,0.713665791655112,1
-0.49541262652485,-0.713665791655112,1
-0.882147603595535,0,1
-0.949671833049802,0,1
-0.978454096384263,0,1
-1.03577976815404,0,1
-1.06977501955131,0,1
-0.729640330010816,0.814373292114834,1
-0.729640330010816,-0.814373292114834,1
-1.14436323521636,0.0134643096778793,1
-1.14436323521636,-0.0134643096778793,1
-0.721697050809613,0.912989598811668,1
-0.721697050809613,-0.912989598811668,1
-1.43727757324554,0,1
-0.824649407302583,1.21711561519512,1
-0.824649407302583,-1.21711561519512,1
-0.111130521578112,0,1
-0.125255287384303,0.0247834967847239,1
-0.125255287384303,-0.0247834967847239,1
-0.142719584088644,0.00422386981150801,1
-0.142719584088644,-0.00422386981150801,1
-0.189392341391632,0,1
-0.300978803455716,0,1
-0.301944373793661,0,1
-0.302033446124416,0.000522755587892552,1
-0.302033446124416,-0.000522755587892552,1
-0.302075064627052,0,1
-0.30233067578273,0,1
-0.302554621048647,0,1
-0.302758884497489,0,1
-0.356994869814337,0.141186372131301,1
-0.356994869814337,-0.141186372131301,1
-0.42789416332689,0,1
0.401682260918046,0.20173688416176,1
0.401682260918046,-0.20173688416176,1
-0.654608637081045,0.116207529482813,1
-0.654608637081045,-0.116207529482813,1
-0.714019346414685,0,1
-0.402218742614187,0.68346733300898,1
-0.402218742614187,-0.68346733300898,1
-0.801888741093773,0.00129852779654075,1
-0.801888741093773,-0.00129852779654075,1
-0.828781702456814,0,1
-0.835763688721341,0,1
-0.797267345254569,0.287531348024267,1
-0.797267345254569,-0.287531348024267,1
-0.861954636312775,0.0464430964022036,1
-0.861954636312775,-0.0464430964022036,1
-0.540385824917162,0.697241401790452,1
-0.540385824917162,-0.697241401790452,1
-0.955695397768547,0,1
-0.985389262949034,0,1
-1.03238511978527,0.0105900260581641,1
-1.03238511978527,-0.0105900260581641,1
-0.553596816289402,0.909788518480642,1
-0.553596816289402,-0.909788518480642,1
-0.800747216205051,0.746050115875046,1
-0.800747216205051,-0.746050115875046,1
-0.704717712563417,0.932905583894354,1
-0.704717712563417,-0.932905583894354,1
-1.45167967467895,0,1
-0.112202792222789,0,1
-0.113912197269219,0,1
-0.128632614530542,0,1
-0.142324646001974,0,1
-0.179171076688749,0,1
0.202336702093927,0,1
-0.301578435488844,0,1
-0.301848626372435,0,1
-0.302016635244595,0,1
-0.302071959762845,0,1
-0.302254180616564,0,1
-0.302358631935966,0,1
-0.302415915623346,0,1
-0.384141715639294,0,1
-0.0469254792116925,0.593839884114959,1
-0.0469254792116925,-0.593839884114959,1
-0.685999000136564,0,1
-0.749213117502397,0,1
-0.797090868892328,0.0244885112657137,1
-0.797090868892328,-0.0244885112657137,1
-0.800504544802472,0,1
-0.469404485334931,0.674147035847678,1
-0.469404485334931,-0.674147035847678,1
-0.130222619810126,0.823323380020225,1
-0.130222619810126,-0.823323380020225,1
-0.833828720926157,0,1
-0.845235290978745,0,1
-0.8669123491359,0,1
-0.481933332141768,0.722706680528809,1
-0.481933332141768,-0.722706680528809,1
-0.520116817523778,0.722714747626402,1
-0.520116817523778,-0.722714747626402,1
0.89149864062968,0,1
-0.909834343821502,0,1
-0.924237441852293,0.131058506411105,1
-0.924237441852293,-0.131058506411105,1
-0.969525705931286,0.0266564664395474,1
-0.969525705931286,-0.0266564664395474,1
-1.0001454509074,0,1
-1.00396564616448,0.0153906271289484,1
-1.00396564616448,-0.0153906271289484,1
-0.675909944142177,0.776703006354823,1
-0.675909944142177,-0.776703006354823,1
-1.06008245679453,0,1
-0.511628767865917,0.957244995317524,1
-0.511628767865917,-0.957244995317524,1
-0.921965711116441,0.852464756509705,1
-0.921965711116441,-0.852464756509705,1
-1.30551805120279,0,1
-1.45581736614456,0,1
-0.111715356998556,0.000584482803900434,1
-0.111715356998556,-0.000584482803900434,1
-0.128907553818343,0,1
-0.136191467831147,0,1
0.159137772618779,0,1
-0.177599759568535,0,1
-0.301711625674812,2.99462270953285e-05,1
-0.301711625674812,-2.99462270953285e-05,1
-0.302209872077845,8.46641641380878e-05,1
-0.302209872077845,-8.46641641380878e-05,1
-0.302399298995614,0,1
-0.382586465898249,0,1
-0.0490634415049988,0.639680788075728,1
-0.0490634415049988,-0.639680788075728,1
-0.164756274117968,0.650509943322796,1
-0.164756274117968,-0.650509943322796,1
-0.686848435740959,0,1
-0.745422745997039,0,1
-0.800205652224515,0,1
-0.429895082923183,0.67540195744977,1
-0.429895082923183,-0.67540195744977,1
-0.810507571560295,0,1
-0.833277290273751,0,1
-0.838582127179581,0,1
-0.842428235056469,0.042476089751116,1
-0.842428235056469,-0.042476089751116,1
-0.485782558276879,0.712712596076342,1
-0.485782558276879,-0.712712596076342,1
-0.866681939960476,0,1
-0.515775674187768,0.719904052642383,1
-0.515775674187768,-0.719904052642383,1
-0.946322719064685,0,1
-0.981362109246934,0,1
-0.986850481310448,0.134119047163437,1
-0.986850481310448,-0.134119047163437,1
-1.01805505371056,0,1
-1.0459089214904,0,1
-0.686724318179012,0.834328625774073,1
-0.686724318179012,-0.834328625774073,1
-0.605910609621523,0.974903370467123,1
-0.605910609621523,-0.974903370467123,1
1.20798440004686,0,1
-0.949621769924394,0.823279138132192,1
-0.949621769924394,-0.823279138132192,1
-1.35635978434092,0,1
-1.45099038525079,0,1
-0.108613996713357,0,1
-0.112073946290825,0,1
-0.128690233923838,0,1
-0.139631703564968,0,1
-0.168995131519182,0,1
-0.301751109817954,0,1
-0.302068339336768,0,1
-0.302171192801393,0,1
-0.302246813811474,0,1
-0.302318836893364,0,1
-0.302605486513,0,1
0.235764085678815,0.253293638331155,1
0.235764085678815,-0.253293638331155,1
-0.365470056478015,0,1
-0.183357369529857,0.55325811851811,1
-0.183357369529857,-0.55325811851811,1
-0.671131898435298,0,1
-0.738813343420482,0,1
-0.800601881146791,0,1
-0.432823598216607,0.681688155162646,1
-0.432823598216607,-0.681688155162646,1
-0.809291870540471,0.00302519711919589,1
-0.809291870540471,-0.00302519711919589,1
-0.821683152816047,0,1
-0.83072652021926,0,1
-0.843534911636551,0,1
-0.482424554509374,0.693690789727048,1
-0.482424554509374,-0.693690789727048,1
-0.852196455658813,0,1
-0.513997578984763,0.714691316755629,1
-0.513997578984763,-0.714691316755629,1
-0.880346637163958,0.00248624142788713,1
-0.880346637163958,-0.00248624142788713,1
-0.900379265740468,0.273822510142217,1
-0.900379265740468,-0.273822510142217,1
-0.95343630560959,0.00595851441710971,1
-0.95343630560959,-0.00595851441710971,1
-0.443777251414891,0.853007455055568,1
-0.443777251414891,-0.853007455055568,1
-1.00845072339621,0,1
-1.03440945373728,0,1
-0.744871943583981,0.833677793492831,1
-0.744871943583981,-0.833677793492831,1
-0.71793953301269,1.06270125466652,1
-0.71793953301269,-1.06270125466652,1
-1.29186055643255,0,1
-0.941089263177685,0.901432648869405,1
-0.941089263177685,-0.901432648869405,1
-1.47288487627288,0,1
-0.111067857659675,0.00133184769315204,1
-0.111067857659675,-0.00133184769315204,1
-0.128807090696824,0,1
-0.132514603764197,0,1
-0.180997091341302,0,1
-0.0710258228230987,0.25385293904237,1
-0.0710258228230987,-0.25385293904237,1
-0.300265564157672,0,1
-0.301797726683895,0,1
-0.302008931515035,0,1
-0.302329243322757,1.73904984386397e-05,1
-0.302329243322757,-1.73904984386397e-05,1
-0.31900505755808,0,1
-0.625446755359671,0,1
-0.717266454001165,0.01539043421786,1
-0.717266454001165,-0.01539043421786,1
-0.463906727091607,0.577475787628709,1
-0.463906727091607,-0.577475787628709,1
-0.799370441312906,0.0266624523647464,1
-0.799370441312906,-0.0266624523647464,1
-0.800292537976332,0,1
-0.805313603255667,0,1
-0.823276245798056,0,1
-0.373504458893281,0.739735146068256,1
-0.373504458893281,-0.739735146068256,1
-0.473856563226662,0.703255400126459,1
-0.473856563226662,-0.703255400126459,1
-0.857365777038512,0.0141371833539084,1
-0.857365777038512,-0.0141371833539084,1
-0.55248881894355,0.661972105770535,1
-0.55248881894355,-0.661972105770535,1
-0.885283425615767,0,1
-0.464681647849402,0.754644156846128,1
-0.464681647849402,-0.754644156846128,1
-0.947388905299983,0,1
-0.947668235501367,0.0549948252579198,1
-0.947668235501367,-0.0549948252579198,1
-1.00006963288289,0,1
-0.519394823499722,0.886503217574641,1
-0.519394823499722,-0.886503217574641,1
-1.05511011247649,0,1
-1.06112862803351,0.231575783834939,1
-1.06112862803351,-0.231575783834939,1
-1.18991234060749,0,1
-0.845667021141686,0.876602231050572,1
-0.845667021141686,-0.876602231050572,1
-1.44961103405707,0,1
-0.11208201585645,0,1
-0.121744119251224,0.00453035363265149,1
-0.121744119251224,-0.00453035363265149,1
-0.130707390588107,0,1
-0.188803091100105,0,1
-0.209649554408085,0,1
-0.301935739161685,0,1
-0.30242977643955,0,1
-0.302755515975939,0,1
-0.378300041831014,0,1
-0.398645748565529,0.192648242091312,1
-0.398645748565529,-0.192648242091312,1
-0.483223881158654,0,1
0.528681257481418,0,1
-0.648178020936953,0,1
-0.417072900217848,0.639114160972548,1
-0.417072900217848,-0.639114160972548,1
-0.781755715019993,0,1
-0.800345452426955,0,1
-0.80393518877085,0,1
-0.669698125174468,0.482711921033343,1
-0.669698125174468,-0.482711921033343,1
-0.826586771494838,0,1
-0.836712283604346,0,1
-0.848455755058075,0,1
-0.469580800372936,0.714284671864795,1
-0.469580800372936,-0.714284671864795,1
-0.867439076746363,0,1
-0.53677158954031,0.719913665603206,1
-0.53677158954031,-0.719913665603206,1
-0.946273810789038,0,1
-0.323330263045149,0.90716529815813,1
-0.323330263045149,-0.90716529815813,1
-0.970896905123435,0,1
-0.981952257973834,0.0688582197890642,1
-0.981952257973834,-0.0688582197890642,1
-1.00213225848031,0,1
-1.01990376074923,0,1
-1.13865226908135,0,1
0.22703141294665,1.1399671506925,1
0.22703141294665,-1.1399671506925,1
-0.877558841403431,0.869019536534869,1
-0.877558841403431,-0.869019536534869,1
-1.46249431522947,0,1
-0.106373235375025,0,1
-0.128445059153616,0,1
-0.1318037217416,0,1
-0.188229213620323,0,1
-0.025488914634764,0.216019168357241,1
-0.025488914634764,-0.216019168357241,1
-0.301896136354389,0,1
-0.30206127740986,0,1
-0.30217828191009,0,1
-0.30233570146471,0,1
-0.302391969099937,0,1
-0.303965463623348,0,1
-0.340054834292186,0,1
-0.656245776720368,0,1
-0.238156561141049,0.622549380217217,1
-0.238156561141049,-0.622549380217217,1
-0.765136625288803,0,1
-0.800011948302399,0,1
-0.800561187946622,0,1
-0.807668695277632,0,1
-0.816702771939538,0,1
-0.43656265454958,0.6975012920566,1
-0.43656265454958,-0.6975012920566,1
-0.832175245219807,0.00307525705181878,1
-0.832175245219807,-0.00307525705181878,1
-0.839112314513041,0,1
-0.455514702828211,0.727103023982337,1
-0.455514702828211,-0.727103023982337,1
-0.872785501111961,0,1
-0.525108708034316,0.717321178260587,1
-0.525108708034316,-0.717321178260587,1
-0.910108504063139,0.142789249468175,1
-0.910108504063139,-0.142789249468175,1
-0.518896440242805,0.815514155322131,1
-0.518896440242805,-0.815514155322131,1
-0.98407269278641,0.0126839270346164,1
-0.98407269278641,-0.0126839270346164,1
-1.01274267259988,0.041488055787295,1
-1.01274267259988,-0.041488055787295,1
-1.05339914267987,0,1
-0.781997804932327,0.820596792517263,1
-0.781997804932327,-0.820596792517263,1
-0.741890809156511,0.894241055425528,1
-0.741890809156511,-0.894241055425528,1
-1.1715313827339,0,1
-0.953732701937836,1.00472700882945,1
-0.953732701937836,-1.00472700882945,1
-1.47394196676676,0,1
-0.107874786497144,0.0057533239234996,1
-0.107874786497144,-0.0057533239234996,1
-0.127467311001401,0,1
-0.146728597519618,0,1
-0.189830690339355,0,1
-0.198350546344865,0.114743640886583,1
-0.198350546344865,-0.114743640886583,1
0.239310191550928,0,1
-0.30085587518315,0,1
-0.301740073322402,0,1
-0.302047982270206,0,1
-0.352306768140427,0.0262609500546205,1
-0.352306768140427,-0.0262609500546205,1
-0.67776588532542,0.145233702320523,1
-0.67776588532542,-0.145233702320523,1
-0.444596509910416,0.615756016116925,1
-0.444596509910416,-0.615756016116925,1
-0.768064298439127,0.0299512368722373,1
-0.768064298439127,-0.0299512368722373,1
-0.800334686020741,0,1
-0.814203243011425,0.0161740319278331,1
-0.814203243011425,-0.0161740319278331,1
-0.819245899516357,0,1
-0.828107676735311,0,1
-0.861730569471403,0,1
-0.482754304038896,0.725899920943245,1
-0.482754304038896,-0.725899920943245,1
-0.882116105845754,0.0983726351974521,1
-0.882116105845754,-0.0983726351974521,1
-0.54921115021492,0.709670363373425,1
-0.54921115021492,-0.709670363373425,1
-0.514623561745012,0.795734335283944,1
-0.514623561745012,-0.795734335283944,1
-0.952809298955482,0,1
-0.176697320858688,0.949995866766214,1
-0.176697320858688,-0.949995866766214,1
-0.990769014061899,0,1
-1.02476719919034,0,1
-1.05823860352757,0,1
-0.746472021606149,0.875507823643012,1
-0.746472021606149,-0.875507823643012,1
-1.24339665776947,0.128168467332498,1
-1.24339665776947,-0.128168467332498,1
-1.03477687875809,0.961060187837772,1
-1.03477687875809,-0.961060187837772,1
-1.4295880330771,0,1


==> JOURNAL/RESULTS/results_gain.csv <==
time,case_1,case_2,case_3,case_4,case_5,case_6
0.00255643434031443,2.32087883115748e-08,2.62038833834013e-08,2.55261017606655e-08,2.45998433301176e-08,2.26173523754638e-08,1.1132972104863e-08
0.0198669894692063,1.01610320216701e-07,8.35193404650731e-08,6.88513614998644e-08,6.06742431947692e-08,5.3547798419906e-08,3.70254113687796e-08
0.0415502997373121,7.39851593696883e-08,3.07402250447712e-08,1.40188535534307e-08,8.99240869986933e-09,2.45459970572144e-08,1.82673343522417e-08
0.0615501837256781,3.29652461697128e-08,3.39088628660105e-08,3.45188058747702e-08,3.57957184231992e-08,4.03384991490961e-08,2.85343025127792e-08
0.0824571095684317,4.07931483930874e-08,4.38906239993471e-08,3.68886209099515e-08,3.15520907077217e-08,3.84347631520105e-08,2.53346952266532e-08
0.102931979213469,4.76739627976747e-08,3.8300908089469e-08,3.2311172405086e-08,3.01770912801879e-08,4.03586808661231e-08,2.80744074800162e-08
0.123515954992487,5.44249088675317e-08,4.8514801993811e-08,4.31951924948864e-08,4.05597685764536e-08,4.70130078124514e-08,3.16962497223805e-08
0.144234754527632,6.01055796798738e-08,4.75369140033541e-08,3.90645814284678e-08,3.46396250155741e-08,4.48062073822863e-08,3.01824848380661e-08
0.164678376066173,6.0958770217537e-08,5.0879376285186e-08,4.48931880642157e-08,4.25389718782935e-08,5.0614607424352e-08,3.47063172913892e-08
0.185431456036713,6.37688516720715e-08,5.23269491606818e-08,4.38564014200194e-08,3.95113520291798e-08,4.88650943605631e-08,3.27198621918899e-08
0.205891464055013,6.20052623754976e-08,5.12512807602089e-08,4.44873638965584e-08,4.14823547247732e-08,5.07023706745335e-08,3.46666481463941e-08
0.226569957163421,6.052204537903e-08,5.13202152564104e-08,4.42825773298841e-08,4.08709722732736e-08,4.97874648451362e-08,3.34758984664471e-08
0.247141487659546,5.67958961563177e-08,4.76927739677257e-08,4.11795418785193e-08,3.7983903969904e-08,4.77073684502282e-08,3.21483912826825e-08
0.267709456412651,5.18070550861331e-08,4.55198333539098e-08,4.0444802799815e-08,3.8004888396304e-08,4.68199836384367e-08,3.13965770060575e-08
0.288360200344976,4.63485541061338e-08,4.05836051421378e-08,3.56051749361302e-08,3.29591838024678e-08,4.25433089366225e-08,2.80834001495378e-08
0.308892703542073,3.887783959377e-08,3.58044856634188e-08,3.27985121813282e-08,3.12260643638868e-08,4.02127167247645e-08,2.64950312971884e-08
0.329538866772122,3.15820263063194e-08,3.03175954374902e-08,2.79463649738528e-08,2.64482561436315e-08,3.55422946951548e-08,2.27806187053838e-08
0.35010288221631,2.28393118002083e-08,2.36691493731126e-08,2.29521972920194e-08,2.22661506685503e-08,3.13300085626104e-08,1.97997998001619e-08
0.37070667375963,1.39857721267215e-08,1.75968930184573e-08,1.83142485351165e-08,1.82101295151478e-08,2.68697556247864e-08,1.63426599863645e-08
0.39131011872088,4.75465531564494e-09,1.03185176577134e-08,1.23226441312496e-08,1.27269025554072e-08,2.15654863490226e-08,1.24570147260122e-08
0.411886176653067,-4.86118324312609e-09,3.64943201625272e-09,7.48920198003884e-09,8.75258947709401e-09,1.71383333367366e-08,9.18253790909775e-09
0.432502451170237,-1.41114326457155e-08,-3.35817619659839e-09,1.72256299536027e-09,3.43058545199545e-09,1.18403936531573e-08,5.25236425890011e-09
0.453079233404092,-2.35462714437388e-08,-1.01868547271945e-08,-3.35241173401917e-09,-8.26381524012767e-10,7.33134154734702e-09,2.02522717796756e-09
0.473685426195077,-3.23674310050554e-08,-1.65327295742423e-08,-8.31920390923474e-09,-5.24709430718648e-09,2.71230107982971e-09,-1.36242728593925e-09
0.494276446056233,-4.0852461196107e-08,-2.28351634796708e-08,-1.3178678272904e-08,-9.47766983850712e-09,-1.6067671064194e-09,-4.39525681722977e-09
0.514868916450491,-4.86920402001196e-08,-2.83377728425264e-08,-1.72652101814469e-08,-1.29475238673827e-08,-5.36659819984983e-09,-7.06335091677758e-09
0.535469968659338,-5.57174554770997e-08,-3.35463570479419e-08,-2.13359050937948e-08,-1.65536179984627e-08,-9.04867325367163e-09,-9.58530814530026e-09
0.556057445949763,-6.20154565078384e-08,-3.80125714468582e-08,-2.45822851900241e-08,-1.92404421763129e-08,-1.19851915241051e-08,-1.15696401999606e-08
0.576658722032787,-6.72523816676806e-08,-4.18389448113449e-08,-2.7520926476647e-08,-2.18144726217809e-08,-1.47105211053745e-08,-1.33476124698305e-08
0.597249395032881,-7.15796917188314e-08,-4.50352201059383e-08,-2.98722137553737e-08,-2.37733655491184e-08,-1.68494616840164e-08,-1.46870044404245e-08
0.617845839944996,-7.47999408182711e-08,-4.74146414311857e-08,-3.16373859435178e-08,-2.52559548448079e-08,-1.85497187265989e-08,-1.56905079308484e-08
0.63844132306948,-7.69553283453913e-08,-4.91942851005653e-08,-3.3007071320041e-08,-2.64223486287443e-08,-1.9876070372465e-08,-1.64004218788132e-08
0.659034142147145,-7.8042259226353e-08,-5.01805677536868e-08,-3.37262571168192e-08,-2.69819328994517e-08,-2.06760349902937e-08,-1.67406015547476e-08
0.679631534502618,-7.80151859705626e-08,-5.05404754465702e-08,-3.40979628234294e-08,-2.7320301215499e-08,-2.1202450398613e-08,-1.68752771485913e-08
0.700224118862603,-7.69858236560274e-08,-5.02437889416439e-08,-3.39556134722793e-08,-2.71752471650623e-08,-2.1295590642101e-08,-1.67017962283128e-08
0.720820508204555,-7.49221690587007e-08,-4.93340323363653e-08,-3.3447903785415e-08,-2.67770069854489e-08,-2.11321000469982e-08,-1.63996984384569e-08
0.741414724580639,-7.19492438150919e-08,-4.79197887749761e-08,-3.26148713450137e-08,-2.61121651652311e-08,-2.07022529536881e-08,-1.58585308497315e-08
0.762009434987948,-6.81148570556668e-08,-4.59814455552075e-08,-3.14489848253942e-08,-2.51850131740364e-08,-2.004175078981e-08,-1.52896794055752e-08
0.782604955329782,-6.35100791062003e-08,-4.36665833054752e-08,-3.01000580180146e-08,-2.41512645269535e-08,-1.92561811013763e-08,-1.45637532401401e-08
0.803198943064049,-5.82583481520491e-08,-4.09923424852622e-08,-2.85300726399399e-08,-2.29399214257672e-08,-1.83194368841684e-08,-1.38394643710665e-08
0.823794600539691,-5.24402691661181e-08,-3.8052840796297e-08,-2.68656749629391e-08,-2.17046238918923e-08,-1.73452380836585e-08,-1.31780861513224e-08
0.844388897384578,-4.62009795637198e-08,-3.49294085280799e-08,-2.51194927551996e-08,-2.04197005608007e-08,-1.63273469519188e-08,-1.23427490743246e-08
0.864984006201434,-3.96394443626769e-08,-3.16727518299446e-08,-2.33518504232382e-08,-1.91542881931295e-08,-1.53261411564578e-08,-1.19548384662023e-08
0.885578887264179,-3.28852885734913e-08,-2.83778157608152e-08,-2.16242929213338e-08,-1.79558273580412e-08,-1.43745822092617e-08,-1.11200307518173e-08
0.906173528783315,-2.60568462940372e-08,-2.50885305094339e-08,-1.99448016147769e-08,-1.68215289789192e-08,-1.34847883697168e-08,-1.09921700118541e-08
0.926768681153162,-1.92678305899376e-08,-2.18807863098485e-08,-1.83847478747962e-08,-1.58216261752551e-08,-1.27034234883587e-08,-1.04792457859668e-08
0.947363255488791,-1.26368098985099e-08,-1.87992745648453e-08,-1.69424025614684e-08,-1.49330881519926e-08,-1.20186707695613e-08,-1.03033103878162e-08
0.967958314781681,-6.25464221931405e-09,-1.58921194546601e-08,-1.56563069121054e-08,-1.41988516062644e-08,-1.14608896831422e-08,-1.05449419731704e-08
0.98855307264103,-2.29525440256354e-10,-1.32078370880138e-08,-1.45419228174558e-08,-1.36180847787197e-08,-1.10276406916798e-08,-1.00123483640936e-08
1.00914792922359,5.35833766062936e-09,-1.07677751242216e-08,-1.35994854109055e-08,-1.31845692159178e-08,-1.07167737936397e-08,-1.10988855060468e-08
1.02974285399273,1.04370531621043e-08,-8.60353598985981e-09,-1.28441648901613e-08,-1.2910193552228e-08,-1.05291959264068e-08,-1.04350302781107e-08
1.0503376094681,1.49393896855346e-08,-6.72722181662239e-09,-1.22635363632991e-08,-1.27729008412402e-08,-1.04488830866986e-08,-1.16529881532756e-08
1.07093256439784,1.88215685423802e-08,-5.14821138823517e-09,-1.18571555396128e-08,-1.27702633427282e-08,-1.04685941135668e-08,-1.18421427305243e-08
1.09152734704496,2.20433338302162e-08,-3.86938198899122e-09,-1.16076722137477e-08,-1.28799170045347e-08,-1.05682138053381e-08,-1.1913053554702e-08
1.11212224094105,2.45853759225242e-08,-2.87865162652647e-09,-1.14995274830579e-08,-1.30862206294345e-08,-1.07341504715863e-08,-1.3922306607943e-08
1.13271709371891,2.64455451781685e-08,-2.16709552106718e-09,-1.15132507992243e-08,-1.3364748096482e-08,-1.09436048133916e-08,-1.23062794973115e-08
1.15331192816062,2.76240097117772e-08,-1.71488463159275e-09,-1.16251807142968e-08,-1.36936158217034e-08,-1.11792151071237e-08,-1.55318985121223e-08
1.17390681836681,2.81357018397803e-08,-1.49593260682064e-09,-1.18149328734612e-08,-1.40544570344619e-08,-1.14227452193621e-08,-1.38608363734514e-08
1.19450163998961,2.80124608862415e-08,-1.48722008378218e-09,-1.20518104879074e-08,-1.44146264148677e-08,-1.16514117037152e-08,-1.54082815561641e-08
1.2150965225957,2.72936919933107e-08,-1.6552253285361e-09,-1.23142848829418e-08,-1.47593115322007e-08,-1.18514932886427e-08,-1.69981706862171e-08
1.23569136438051,2.60317743074566e-08,-1.96565397844471e-09,-1.25760638164351e-08,-1.50631085125708e-08,-1.20035640846703e-08,-1.37487569357393e-08
1.25628622285105,2.42849434946272e-08,-2.38489854003004e-09,-1.28116340851222e-08,-1.53048456567637e-08,-1.20957208438768e-08,-2.00503258334226e-08
1.27688108573539,2.21158181344523e-08,-2.87692587917482e-09,-1.30022249607685e-08,-1.5473412870975e-08,-1.21170592304692e-08,-1.3123844593364e-08
1.29747593036615,1.96021360619865e-08,-3.40430038453087e-09,-1.31212208106997e-08,-1.55438920962092e-08,-1.20547306739935e-08,-1.95313687664964e-08
1.31807079853908,1.68207932387128e-08,-3.93081011209767e-09,-1.31528605752219e-08,-1.55076996773551e-08,-1.19044924736301e-08,-1.66689918914976e-08
1.33866564517958,1.38457563341368e-08,-4.42963905647381e-09,-1.30849618191115e-08,-1.53591037528316e-08,-1.16624398322157e-08,-1.35326445442519e-08
1.35926050674,1.07599896837377e-08,-4.86506767777359e-09,-1.28998801789642e-08,-1.50840783632221e-08,-1.13277730423131e-08,-2.36387079666109e-08
1.37985536166417,7.64269581913616e-09,-5.20717282104359e-09,-1.2591417355057e-08,-1.46842342595802e-08,-1.09017168675376e-08,-6.15586236440245e-09
1.40045021572606,4.56970001997385e-09,-5.43971348226611e-09,-1.21534302811055e-08,-1.41584595021352e-08,-1.03867998359664e-08,-2.65364938292513e-08
1.42104507572588,1.62064819007379e-09,-5.53400797513489e-09,-1.1579719419685e-08,-1.35037991624743e-08,-9.79130420168613e-09,-7.15633131439903e-09
1.44163992766847,-1.13932579322769e-09,-5.47445066058266e-09,-1.08741442986162e-08,-1.27315697840539e-08,-9.12454357325843e-09,-1.59037897403484e-08
1.46223478722899,-3.64869616837813e-09,-5.2546573293271e-09,-1.00408993556052e-08,-1.18458041233872e-08,-8.3943398070749e-09,-2.25045366658249e-08
1.48282964134357,-5.84285162347223e-09,-4.85748064469817e-09,-9.08242213379704e-09,-1.08543709831955e-08,-7.61052428187176e-09,6.95112283298353e-09
1.50342449801322,-7.67758008537004e-09,-4.28350167670843e-09,-8.00656474442819e-09,-9.77155748046697e-09,-6.786793010924e-09,-4.13364220972924e-08
1.52401935476542,-9.11600460117985e-09,-3.53854204289607e-09,-6.82837250804406e-09,-8.6058679732156e-09,-5.93750455446379e-09,2.0975474688213e-08
1.5446142096148,-1.01266354481514e-08,-2.62109840464737e-09,-5.56114306175065e-09,-7.37610032473361e-09,-5.07589611197551e-09,-3.57842652861357e-08
1.56520906722446,-1.06905701269983e-08,-1.54359774398328e-09,-4.21698450269745e-09,-6.09558032369748e-09,-4.21377293918388e-09,-2.24873217169451e-09
1.5858039221539,-1.07977851284601e-08,-3.2057731376104e-10,-2.81350828495575e-09,-4.77811160366752e-09,-3.36568749707414e-09,1.31353081753173e-08
1.60639877903967,-1.04507737649067e-08,1.03250593987233e-09,-1.36891999887911e-09,-3.44364608580532e-09,-2.54533603168789e-09,-6.21643249015636e-08
1.62699363493186,-9.66296362345899e-09,2.49179795229099e-09,9.74073497820233e-11,-2.10512762709752e-09,-1.76355152590225e-09,7.66622965077815e-08
1.64758849088723,-8.45373535022219e-09,4.03946216865192e-09,1.5686485707582e-09,-7.79653791526554e-10,-1.03295951039623e-09,-1.00052628130012e-07
1.66818334746743,-6.84943819100455e-09,5.64946198991636e-09,3.02757595862806e-09,5.18589074444498e-10,-3.60871910037213e-10,7.34356356164276e-08
1.68877820307946,-4.89455519544459e-09,7.29148384922035e-09,4.45251591155769e-09,1.77501822249282e-09,2.43112291118418e-10,-3.16603293536481e-08
1.70937305964093,-2.63756875197248e-09,8.93982064425581e-09,5.82763349481817e-09,2.97423447342564e-09,7.68863188880107e-10,-5.47567558460027e-08
1.72996791553142,-1.30091308967452e-10,1.05624325048059e-08,7.13474935622338e-09,4.1063049262145e-09,1.21514636966227e-09,1.42892865052537e-07
1.75056277177865,2.56572703091051e-09,1.21346181187005e-08,8.35790520524208e-09,5.15877549759078e-09,1.57601342890994e-09,-2.26957069710418e-07
1.77115762797394,5.38989320222359e-09,1.36270003904768e-08,9.4861651478935e-09,6.12256345393344e-09,1.84875140024184e-09,2.63035032049471e-07
1.79175248393429,8.27434393532942e-09,1.50091139227493e-08,1.05011443477868e-08,6.98942033881859e-09,2.03403807965646e-09,-2.37627664579633e-07
1.81234734023049,1.11482997521137e-08,1.62596164733157e-08,1.13944698560647e-08,7.75300930112508e-09,2.13250383145101e-09,1.31112177595692e-07
1.83294219623251,1.39484434511104e-08,1.73562529630891e-08,1.21621836999491e-08,8.41009248404196e-09,2.14694346729866e-09,7.56655838148668e-08
1.85353705248302,1.66081441979555e-08,1.82769638975017e-08,1.27909628369444e-08,8.95672053317233e-09,2.08188441468928e-09,-3.61514198538194e-07
1.87413190859291,1.90609244907513e-08,1.89994547491668e-08,1.32787777270168e-08,9.39218606518529e-09,1.94481526049039e-09,6.84953618718751e-07
1.89472676467438,2.12464731398818e-08,1.95166986883367e-08,1.36253678038237e-08,9.71643666304617e-09,1.73832639284307e-09,-9.65222514423116e-07
1.91532162091743,2.31117544279473e-08,1.98170713055679e-08,1.38260057693114e-08,9.93227559836801e-09,1.4734455949095e-09,1.08046518317008e-06
1.9359164770278,2.46085465736605e-08,1.98870670228515e-08,1.38857503599554e-08,1.00428222501377e-08,1.1602883533311e-09,-7.43270134969534e-07
1.95651133315679,2.56961177739867e-08,1.97325625343363e-08,1.38101201461661e-08,1.00544930238941e-08,8.05867045842022e-10,-2.04565619416901e-06
1.97710618928063,2.6343282370942e-08,1.93487689593448e-08,1.36016483097573e-08,9.97099052081747e-09,4.21604240761333e-10,2.81145364638993e-06
1.9977010454714,2.65251864605136e-08,1.87407556952385e-08,1.32692053977586e-08,9.80096787131815e-09,1.75041146629611e-11,-7.57046804310161e-07
2.01829590156305,2.62294143054671e-08,1.79234738041339e-08,1.28272161423166e-08,9.55693556489621e-09,-3.93119906911571e-10,-7.0893096325004e-08
2.03889075768302,2.54529497679713e-08,1.69037285203312e-08,1.22817930665278e-08,9.24122418688052e-09,-8.02530229471575e-10,7.82801807211533e-07
2.05948561385493,2.41975633983388e-08,1.5698523643569e-08,1.16433601501389e-08,8.86777937380724e-09,-1.19913544461195e-09,-7.67481304601554e-07
2.08008046995484,2.24794128325889e-08,1.43267507715768e-08,1.09312795500856e-08,8.44655023771782e-09,-1.57235455908768e-09,7.10026620298933e-07
2.10067532612141,2.03229879661406e-08,1.28097971820054e-08,1.0155008699637e-08,7.98567283044723e-09,-1.91546964538556e-09,-4.20452321901857e-07
2.12127018224409,1.77577155222832e-08,1.11708537522607e-08,9.3287666748651e-09,7.49858368842286e-09,-2.2167771732597e-09,1.7069109725259e-07
2.14186503838383,1.48286828788841e-08,9.43501855617892e-09,8.47006435097571e-09,6.99316769028e-09,-2.47059625576308e-09,3.58624152871473e-08
2.16245989451013,1.15823791761966e-08,7.62865365335443e-09,7.58994648755205e-09,6.48024541290206e-09,-2.67101121652578e-09,-1.87648068223257e-07
2.183054750628,8.07172172377812e-09,5.77849759997114e-09,6.70336900880947e-09,5.96848159758658e-09,-2.81134868511731e-09,2.26755715419807e-07
2.20364960681776,4.3606840291773e-09,3.91556848059568e-09,5.82653743724588e-09,5.46871823374995e-09,-2.88781839562825e-09,-2.33566465151454e-07
2.2242444629285,5.10462531213607e-10,2.06569772330058e-09,4.96958627158932e-09,4.98809246570021e-09,-2.89657126256249e-09,1.53497370533497e-07
2.24483931906577,-3.41122982517248e-09,2.53328261692101e-10,4.14327590581232e-09,4.53220222998006e-09,-2.83771992860178e-09,-8.21834166403197e-08
2.26543417521516,-7.33769444902709e-09,-1.49392648386269e-09,3.36212453469509e-09,4.10844095249639e-09,-2.71136852792399e-09,-2.54811749249487e-09
2.28602903129918,-1.12005194141285e-08,-3.15311799173256e-09,2.63336237995563e-09,3.72297833812614e-09,-2.51627250684345e-09,5.95010863159307e-08
2.30662388749676,-1.49271954503729e-08,-4.70107405488022e-09,1.96357574703838e-09,3.38057261280256e-09,-2.25512761668347e-09,-7.52781790733229e-08
2.32721874362836,-1.84533620381568e-08,-6.11567868137617e-09,1.3628226018404e-09,3.08132824259497e-09,-1.93291225659294e-09,9.09669509382564e-08
2.34781359975328,-2.17168623545407e-08,-7.38368038416053e-09,8.35202557390012e-10,2.83120376245562e-09,-1.55335185532809e-09,-4.38829192437192e-08
2.36840845592824,-2.46601189504852e-08,-8.48792380108982e-09,3.84294447504134e-10,2.63108325365348e-09,-1.1190127415627e-09,4.83331779967845e-08
2.38900331204328,-2.72259483537851e-08,-9.4133036019288e-09,1.52450747955335e-11,2.47991831251591e-09,-6.36518584306701e-10,2.00615356217078e-08
2.40959816819765,-2.93673868995435e-08,-1.01536757812684e-08,-2.71958579127738e-10,2.38093863259323e-09,-1.12950803353457e-10,6.59299706419759e-09
2.43019302431454,-3.10490965805092e-08,-1.06990303656921e-08,-4.7799440150277e-10,2.33057484098961e-09,4.45560713856626e-10,5.48888670224418e-08
2.4507878804191,-3.22332501527377e-08,-1.10487135962069e-08,-6.02451920305946e-10,2.32840762844464e-09,1.03085090373003e-09,8.38069507543002e-10
2.47138273656628,-3.28960310818779e-08,-1.12038206932203e-08,-6.48856771258109e-10,2.37115280708795e-09,1.63715527427483e-09,5.1146980162984e-08
2.49197759272663,-3.30243759021797e-08,-1.11625066662298e-08,-6.17559287255845e-10,2.45727586618804e-09,2.25785345428069e-09,1.92916115813298e-08
2.51257244886699,-3.26107227648896e-08,-1.09304372881205e-08,-5.13540856739468e-10,2.58470353311011e-09,2.88261873953694e-09,3.22887317392512e-08
2.53316730496941,-3.16574393642039e-08,-1.05151030140807e-08,-3.43980567099861e-10,2.74682347710869e-09,3.5060422400022e-09,3.60248720253977e-08
2.55376216110983,-3.01708297681743e-08,-9.92668233349933e-09,-1.06700767049332e-10,2.94735345977893e-09,4.12465068972632e-09,2.0184994044786e-08
2.57435701732251,-2.81705776800105e-08,-9.17208841852574e-09,1.87186868157095e-10,3.17645179075497e-09,4.72733443585878e-09,3.81755825576539e-08
2.59495187346878,-2.56887258028264e-08,-8.26840605067269e-09,5.303834525678e-10,3.43083100856916e-09,5.3108161587403e-09,1.93635050852892e-08
2.61554672953957,-2.27592154783368e-08,-7.23495947233105e-09,9.24022104258921e-10,3.71197329083485e-09,5.87126009261049e-09,2.95652774193602e-08
2.63614158570804,-1.9423698072805e-08,-6.0786706318289e-09,1.35502499682552e-09,4.01034002698498e-09,6.39865601395938e-09,2.25710675317615e-08
2.65673644183297,-1.57313587496658e-08,-4.82341955218652e-09,1.81953777356401e-09,4.32651812943116e-09,6.89311803420544e-09,1.97485269430293e-08
2.67733129797465,-1.17359540325377e-08,-3.48711700812733e-09,2.31252544286643e-09,4.65498005881375e-09,7.35073354196555e-09,2.2654039137992e-08
2.6979261541134,-7.50206570052092e-09,-2.08384700292182e-09,2.82276716651554e-09,4.9906340729644e-09,7.76471105627311e-09,1.4147830119958e-08
2.71852101026691,-3.09014705450668e-09,-6.38975869974695e-10,3.34889409496359e-09,5.33323165928618e-09,8.13701436393935e-09,1.83815154552545e-08
2.73911586640971,1.43971305919e-09,8.34946156936812e-10,3.88405209746434e-09,5.67983795915122e-09,8.4635299600462e-09,1.23030286283326e-08
2.75971072253211,6.01332618491462e-09,2.314663381402e-09,4.42095719448168e-09,6.02454445287925e-09,8.74175602502165e-09,1.27379534617662e-08
2.78030557863822,1.05607361521793e-08,3.78049851677908e-09,4.9536117226431e-09,6.36394597638102e-09,8.97311481944281e-09,1.14660565720045e-08
2.80090043483221,1.50165089660835e-08,5.21776226366465e-09,5.47479249246394e-09,6.69756117516723e-09,9.15406270976873e-09,8.74159892525611e-09
2.82149529099077,1.93124709361471e-08,6.6052223079811e-09,5.98126815788513e-09,7.01941883333062e-09,9.2859490938785e-09,1.00649726110442e-08
2.84209014700909,2.33835828936878e-08,7.93118280244189e-09,6.46786957151411e-09,7.32769101498209e-09,9.36934097128784e-09,7.26518519038945e-09
2.86268500321956,2.71700268301953e-08,9.17638559694741e-09,6.92641251106535e-09,7.6185281876735e-09,9.40395265469518e-09,8.43129634825983e-09
2.88327985938499,3.06128088339686e-08,1.0325683089881e-08,7.35279630960637e-09,7.88695925899162e-09,9.38944249641118e-09,7.49410865937457e-09
2.9038747154565,3.36640315498757e-08,1.13718887638236e-08,7.74496149493299e-09,8.13469917883268e-09,9.32930198258507e-09,7.6010406369137e-09
2.92446957164264,3.62819365293079e-08,1.23007740701626e-08,8.09687698375012e-09,8.35588108426975e-09,9.22521211390411e-09,8.38504693436071e-09
2.94506442778739,3.84203509290295e-08,1.31022510799094e-08,8.40495157558091e-09,8.54567551868288e-09,9.07554382061102e-09,8.09735494506029e-09
2.96565928389735,4.00511907207932e-08,1.37683354665152e-08,8.66497842928533e-09,8.70441547465194e-09,8.88599384437068e-09,9.47354266100036e-09
2.98625414001338,4.11519516119578e-08,1.42927063215119e-08,8.87275547147127e-09,8.82709997497043e-09,8.65583434421302e-09,9.65487160150857e-09
3.00684899617659,4.1702779623722e-08,1.46725525475344e-08,9.02640359543011e-09,8.91272265216284e-09,8.38753006556431e-09,1.07897486222327e-08
3.02744385233973,4.17026070351803e-08,1.49030463674288e-08,9.1242988015682e-09,8.95847153817506e-09,8.0862484398585e-09,1.16457379914923e-08
3.0480387084536,4.1148425986275e-08,1.49821210734415e-08,9.16328316025386e-09,8.96032317788527e-09,7.74946093539323e-09,1.24001271139136e-08
3.06863356457793,4.00482470416243e-08,1.4911074463896e-08,9.14026497950218e-09,8.9187029007663e-09,7.3838610881425e-09,1.35501012847668e-08
3.08922842072914,3.84249317229641e-08,1.46953576920889e-08,9.05905536815269e-09,8.83287991444099e-09,6.99274452216528e-09,1.41366180406199e-08
3.10982327686461,3.6298544997581e-08,1.4338369440946e-08,8.91652860353423e-09,8.70164367122181e-09,6.5752345349697e-09,1.51106855888572e-08
3.1304181330069,3.37010307501767e-08,1.38397116601287e-08,8.71024617810362e-09,8.52233616705086e-09,6.13862643992765e-09,1.56601147251497e-08
3.15101298913,3.06709503628221e-08,1.32098006547389e-08,8.4440893456618e-09,8.29544049426439e-09,5.68374836796845e-09,1.62162703985552e-08
3.17160784528139,2.72521146023729e-08,1.24589782242025e-08,8.11823244873009e-09,8.02238886675522e-09,5.21232365883332e-09,1.66497508474745e-08
3.19220270143813,2.3494265503368e-08,1.15902128892861e-08,7.73458966626052e-09,7.70331869839483e-09,4.73064380354881e-09,1.67827167357614e-08
3.21279755752702,1.94518661373241e-08,1.06189047218411e-08,7.2943590826505e-09,7.33807422669255e-09,4.23963163538908e-09,1.69169609145443e-08
3.23339241363553,1.51830139558992e-08,9.55409607939004e-09,6.80143587648337e-09,6.92885558750369e-09,3.7421223519355e-09,1.67039274663913e-08
3.25398726973655,1.07417356440451e-08,8.40346519257052e-09,6.25742205864075e-09,6.47790507241215e-09,3.24270789730885e-09,1.64196624915782e-08
3.27458212600179,6.19461919874615e-09,7.18544842481959e-09,5.66584697441632e-09,5.98747698615775e-09,2.74351595862154e-09,1.5900447723533e-08
3.29517698213755,1.60418063994852e-09,5.91031828557012e-09,5.03645335559944e-09,5.46370702027567e-09,2.24744066313493e-09,1.52012656585335e-08
3.31577183814679,-2.97260203572455e-09,4.58967633983092e-09,4.36671378742708e-09,4.90387280788645e-09,1.75785274639539e-09,1.43755017430608e-08
3.33636669442844,-7.47207583737469e-09,3.23519112112855e-09,3.6618988583645e-09,4.31380777589925e-09,1.27657660333801e-09,1.33372395618582e-08
3.35696155060032,-1.18383349798916e-08,1.86161580504165e-09,2.93147454482261e-09,3.70023012227331e-09,8.06110965646303e-10,1.22190450728538e-08
3.37755640672279,-1.60145602759565e-08,4.81066432884616e-10,2.17441423980339e-09,3.06089179136504e-09,3.49968787334567e-10,1.09383704506157e-08
3.39815126279166,-1.99504125983509e-08,-8.95611683106653e-10,1.40323123193985e-09,2.40735992281233e-09,-9.00833887491869e-11,9.58002793429763e-09
3.41874611894007,-2.36013885902067e-08,-2.25383791312193e-09,6.18748753982228e-10,1.73830979726488e-09,-5.14209279273014e-10,8.14205903621262e-09
3.43934097504804,-2.692306428225e-08,-3.58618004642269e-09,-1.75905704218822e-10,1.0588246905756e-09,-9.1917811539556e-10,6.63668143907607e-09
3.45993583116765,-2.98762035641052e-08,-4.87781981748527e-09,-9.64770891941718e-10,3.80167947473852e-10,-1.29964636604419e-09,5.11976078575216e-09
3.48053068743104,-3.24295605326089e-08,-6.11941843985987e-09,-1.75142238510719e-09,-3.00694670547063e-10,-1.65774119561185e-09,3.57129168538079e-09
3.50112554345475,-3.45642968691721e-08,-7.30331330304921e-09,-2.52781431452486e-09,-9.75498766145167e-10,-1.99235459457377e-09,2.05123698630583e-09
3.5217203996803,-3.62594772714522e-08,-8.41727445734596e-09,-3.28490150956825e-09,-1.6404526327609e-09,-2.30056444732208e-09,5.53959043573528e-10
3.54231525582222,-3.75029127076325e-08,-9.45970459794392e-09,-4.02210798870479e-09,-2.2899795262571e-09,-2.58262278070997e-09,-8.92836429597403e-10
3.56291011183763,-3.82902559250871e-08,-1.04160743365612e-08,-4.73033734823112e-09,-2.91911162974312e-09,-2.83557142083464e-09,-2.26596912083658e-09
3.58350496808093,-3.86204038533925e-08,-1.1281512670276e-08,-5.40615841839452e-09,-3.52546794415583e-09,-3.06075384734779e-09,-3.56571217672106e-09
3.60409982415562,-3.85045354575197e-08,-1.20585123137668e-08,-6.044353491744e-09,-4.10304141699845e-09,-3.25700531251264e-09,-4.76424109314812e-09
3.6246946802706,-3.79500461394943e-08,-1.27283937772295e-08,-6.63732252792587e-09,-4.64892416579937e-09,-3.42145401199315e-09,-5.8610312061615e-09
3.64528953645656,-3.69742136978431e-08,-1.32938132149394e-08,-7.18236773936572e-09,-5.15496089210377e-09,-3.55609363223667e-09,-6.84408716924874e-09
3.66588439261728,-3.5605783861892e-08,-1.37563509873786e-08,-7.67598112795448e-09,-5.62254966397907e-09,-3.66009028859858e-09,-7.71084520594169e-09
3.68647924875145,-3.3869304673936e-08,-1.41027101582772e-08,-8.11410935366892e-09,-6.04796646055207e-09,-3.73269551364219e-09,-8.45815004320838e-09
3.70707410482427,-3.17964170218573e-08,-1.43394554043803e-08,-8.49226012012716e-09,-6.42349621062692e-09,-3.77556503285045e-09,-9.08303706937038e-09
3.72766896099795,-2.94234320259286e-08,-1.44662646063135e-08,-8.807664869871e-09,-6.75326116231497e-09,-3.78705507309528e-09,-9.59164806503308e-09
3.74826381713936,-2.67854846115009e-08,-1.44756326200177e-08,-9.05827146106247e-09,-7.02934281212165e-09,-3.76697812707913e-09,-9.9831685340208e-09
3.76885867327011,-2.39234196177703e-08,-1.43755553645598e-08,-9.24229702388642e-09,-7.25247162603482e-09,-3.72018439124034e-09,-1.02655782029017e-08
3.78945352939214,-2.08799396730357e-08,-1.41681987901564e-08,-9.3589300973188e-09,-7.42507510116922e-09,-3.64386078825169e-09,-1.04451720081092e-08
3.81004838555476,-1.76939059356297e-08,-1.38464988234886e-08,-9.40395364877941e-09,-7.53715253854323e-09,-3.53797581787649e-09,-1.05270196182874e-08
3.83064324173052,-1.44087660797809e-08,-1.34206513931961e-08,-9.37883659560366e-09,-7.59555833423544e-09,-3.40755243531416e-09,-1.05220510950754e-08
3.85123809788429,-1.10671133829629e-08,-1.28957787152886e-08,-9.2873137696909e-09,-7.60014305427517e-09,-3.25176374208762e-09,-1.04388126699451e-08
3.87183295395833,-7.70984096718378e-09,-1.22729625189879e-08,-9.12602097316699e-09,-7.54748142133668e-09,-3.07319810279107e-09,-1.02859909566873e-08
3.89242781006665,-4.37827281878322e-09,-1.15622331681613e-08,-8.89788341951916e-09,-7.44429100242102e-09,-2.87464938129373e-09,-1.0074530002384e-08
3.91302266628238,-1.10723330501734e-09,-1.07644960398225e-08,-8.6086856594294e-09,-7.28848871340657e-09,-2.65728024888415e-09,-9.81354614642563e-09
3.93361752241336,2.06603712528294e-09,-9.88900910007982e-09,-8.25723835802754e-09,-7.08396564074581e-09,-2.42381385299591e-09,-9.51059959513649e-09
3.95421237849857,5.10605152931998e-09,-8.94759305202385e-09,-7.84996745110391e-09,-6.83505546047525e-09,-2.17883220918759e-09,-9.17663429086757e-09
3.9748072346548,7.98713532424864e-09,-7.94439854738503e-09,-7.39132778098979e-09,-6.54203259273746e-09,-1.92462829000697e-09,-8.81914705591364e-09
3.99540209084029,1.06825178214258e-08,-6.88719898374863e-09,-6.88215048646799e-09,-6.21046380688868e-09,-1.66137717706996e-09,-8.44355915780876e-09
4.01599694694767,1.31689341901841e-08,-5.78676088764609e-09,-6.33361513683937e-09,-5.84486013288779e-09,-1.39637203139552e-09,-8.0609941865288e-09
4.03659180305213,1.54243441235573e-08,-4.65561628662868e-09,-5.74928467814875e-09,-5.45112552007301e-09,-1.13263549521568e-09,-7.67409892551046e-09
4.05718665923889,1.74293097727309e-08,-3.50311012258995e-09,-5.13318748826911e-09,-5.0317624236769e-09,-8.70324292676637e-10,-7.2892690675191e-09
4.07778151539783,1.91788555362476e-08,-2.33870003659017e-09,-4.49760199971074e-09,-4.59217286254352e-09,-6.18518089995773e-10,-6.91540054816996e-09
4.09837637151172,2.06623252247776e-08,-1.17369039575976e-09,-3.84649949615331e-09,-4.14022921243778e-09,-3.77100864432029e-10,-6.55093471998985e-09
4.11897122766978,2.18708510670947e-08,-1.96844897467064e-11,-3.18454079222745e-09,-3.68000948993032e-09,-1.4902709110662e-10,-6.20267296335588e-09
4.13956608375151,2.28050715504215e-08,1.11138453394568e-09,-2.52397073576968e-09,-3.21877449522531e-09,5.76918542852861e-11,-5.87533529490783e-09
4.16016093997201,2.34677033860197e-08,2.21246378582726e-09,-1.86922022906322e-09,-2.75846459313063e-09,2.46683162046414e-10,-5.5680929964532e-09
4.18075579608171,2.38650774924925e-08,3.27084572215683e-09,-1.22608541271852e-09,-2.30570189862134e-09,4.09570678075573e-10,-5.28494965766006e-09
4.20135065207951,2.40018757208846e-08,4.27462744282751e-09,-6.04991580802455e-10,-1.86994260014191e-09,5.4489502175279e-10,-5.02930625910728e-09
4.22194550832841,2.38887100101412e-08,5.21718555411549e-09,-9.92933704889373e-12,-1.45143408186811e-09,6.5258024805e-10,-4.80205388740234e-09
4.24254036450381,2.35379170401253e-08,6.08654396842989e-09,5.50751178171005e-10,-1.05554327203876e-09,7.26133301781368e-10,-4.60367208749665e-09
4.26313522060353,2.29641697409219e-08,6.87602396493544e-09,1.0710033335713e-09,-6.90337346826999e-10,7.68031519099352e-10,-4.43694394810355e-09
4.28373007664988,2.21839896640742e-08,7.57886837231604e-09,1.54912645032969e-09,-3.56634003602779e-10,7.7438738759587e-10,-4.30282342426978e-09
4.30432493282981,2.12124274368707e-08,8.18554227822566e-09,1.97639535674579e-09,-5.83852505892732e-11,7.45984691432059e-10,-4.20184063449987e-09
4.32491978900948,2.00708966488948e-08,8.69224485737913e-09,2.34811115720708e-09,1.98779366986558e-10,6.80012723194742e-10,-4.1350352744164e-09
4.34551464509037,1.87792596863268e-08,9.09491277563773e-09,2.66466284671599e-09,4.16359391280419e-10,5.78120534172597e-10,-4.10358879381519e-09
4.36610950137725,1.73561193424058e-08,9.38980501907167e-09,2.9203394792432e-09,5.90515878223778e-10,4.44447866606627e-10,-4.10655471351045e-09
4.38670435742182,1.58218873698348e-08,9.57411008556677e-09,3.11270974653527e-09,7.18163909039825e-10,2.7330669171794e-10,-4.14431319931374e-09
4.40729921348204,1.41938028763908e-08,9.64513322034199e-09,3.24403497923334e-09,8.01690632419293e-10,6.98768681057739e-11,-4.2200895718004e-09
4.42789406971384,1.24929054465013e-08,9.60451482463314e-09,3.31107826315748e-09,8.37778701508115e-10,-1.6379885695278e-10,-4.32930021441294e-09
4.44848892576229,1.07380637424316e-08,9.45269051220356e-09,3.3122320504938e-09,8.27903829720274e-10,-4.27560293541e-10,-4.47327501371373e-09
4.46908378190435,8.9457837946737e-09,9.19210130300301e-09,3.25193895626304e-09,7.75005847250689e-10,-7.15587441135284e-10,-4.65244462683806e-09
4.48967863804635,7.13525400736206e-09,8.82493592663536e-09,3.13075537247323e-09,6.75804683780332e-10,-1.02854531896109e-09,-4.86285832507279e-09
4.51027349426335,5.31873447305729e-09,8.35664194458538e-09,2.9491414117994e-09,5.35528109445325e-10,-1.36190362057214e-09,-5.10635983090671e-09
4.53086835046071,3.51639588266268e-09,7.79731437105598e-09,2.71361433144403e-09,3.58651319770634e-10,-1.70826640220368e-09,-5.37752762653748e-09
4.55146320641901,1.74183247289789e-09,7.1467796036076e-09,2.42791224213479e-09,1.42303584763552e-10,-2.06911186929212e-09,-5.67471894885194e-09
4.57205806258291,-4.22297213768736e-13,6.4151661024061e-09,2.09196534703814e-09,-1.05856005505206e-10,-2.43838366563994e-09,-5.99735840411944e-09
4.59265291878456,-1.69161641127453e-09,5.61093566802577e-09,1.71318958403382e-09,-3.81728228761616e-10,-2.80953607156482e-09,-6.34019878463134e-09
4.61324777491921,-3.32326724482104e-09,4.74190007896098e-09,1.29834535911233e-09,-6.86329410460108e-10,-3.18314402343843e-09,-6.70130715868214e-09
4.63384263111292,-4.89063335611402e-09,3.82159845426012e-09,8.4871602920017e-10,-1.01150397194707e-09,-3.55130583778216e-09,-7.07666901209186e-09
4.65443748716569,-6.38142166843124e-09,2.8555329756196e-09,3.74515551836814e-10,-1.35286906228214e-09,-3.9096526562165e-09,-7.46225421085531e-09
4.67503234327282,-7.79309505227925e-09,1.85561650104236e-09,-1.21309199952414e-10,-1.70813204513723e-09,-4.25735898675541e-09,-7.85384638197612e-09
4.69562719953432,-9.12040677578562e-09,8.32720809321452e-10,-6.33179986799177e-10,-2.07155148216262e-09,-4.58677209708987e-09,-8.24741610232585e-09
4.71622205561459,-1.03531337823844e-08,-1.98040014117251e-10,-1.14838841622156e-09,-2.43775750834537e-09,-4.89511789460361e-09,-8.6381620751564e-09
4.73681691175932,-1.14918540494753e-08,-1.22929174366547e-09,-1.66768692838363e-09,-2.80251445827897e-09,-5.17939994590617e-09,-9.02128248283775e-09
4.75741176791563,-1.25371112766614e-08,-2.25229918252291e-09,-2.18370829122198e-09,-3.16264135652203e-09,-5.43493221106592e-09,-9.39367211938365e-09
4.77800662403917,-1.34814661291198e-08,-3.25117299235295e-09,-2.68837045701851e-09,-3.51214611425952e-09,-5.6605316808519e-09,-9.74888572204396e-09
4.79860148024255,-1.43242027734846e-08,-4.21888684364723e-09,-3.17808544769032e-09,-3.84734689139267e-09,-5.85093961350304e-09,-1.00842504338804e-08
4.81919633627627,-1.50679348783141e-08,-5.14427694655188e-09,-3.64378797468349e-09,-4.16542956461724e-09,-6.00555231552204e-09,-1.03940529057623e-08
4.83979119253133,-1.57078831273625e-08,-6.01952794711108e-09,-4.0845011468208e-09,-4.46144548088962e-09,-6.12298289969829e-09,-1.06747374893475e-08
4.86038604864813,-1.62458756587134e-08,-6.83582038623179e-09,-4.4952693547045e-09,-4.73215700995058e-09,-6.1986034615861e-09,-1.09249218368902e-08
4.88098090473016,-1.66833565581409e-08,-7.58264313952649e-09,-4.86668974119703e-09,-4.97325768841676e-09,-6.23545537123545e-09,-1.11352931352585e-08
4.90157576092128,-1.7012967414919e-08,-8.25381170165561e-09,-5.19888076502559e-09,-5.18404849136204e-09,-6.22899217280295e-09,-1.13063497884516e-08
4.92217061695409,-1.72408476065935e-08,-8.84576783526738e-09,-5.48923976178181e-09,-5.3604957587013e-09,-6.17850519875491e-09,-1.14352418358845e-08
4.94276547325995,-1.73694626920472e-08,-9.35053402260583e-09,-5.73254267780257e-09,-5.50171560134677e-09,-6.08995220426957e-09,-1.15165505204225e-08
4.96336032925441,-1.73941210808516e-08,-9.76476552823748e-09,-5.92828270308512e-09,-5.60668948430324e-09,-5.95838669294025e-09,-1.15518466003793e-08
4.98395518522177,-1.73199923000633e-08,-1.00874426756358e-08,-6.07466822463245e-09,-5.67228935893724e-09,-5.78722837040926e-09,-1.15359729776533e-08
5.00455004162144,-1.71457988486183e-08,-1.03133372601787e-08,-6.1687620363607e-09,-5.70027870115063e-09,-5.57902039777331e-09,-1.14677537995298e-08
5.02514489760788,-1.68731029856703e-08,-1.04474139933314e-08,-6.21362991725447e-09,-5.68858749633746e-09,-5.33272407071985e-09,-1.13488953867167e-08
5.04573975373333,-1.65051835512679e-08,-1.04831416434261e-08,-6.20766319894177e-09,-5.63990935227828e-09,-5.05483139346593e-09,-1.11752808937415e-08
5.06633461009161,-1.60405761923837e-08,-1.0423300217307e-08,-6.14828711506097e-09,-5.55024269051077e-09,-4.74402990844248e-09,-1.09475634780085e-08
5.08692946612542,-1.54805157761882e-08,-1.02740937291006e-08,-6.0411201375393e-09,-5.42420997451527e-09,-4.40456925788644e-09,-1.06668331786542e-08
5.10752432219886,-1.48299395499143e-08,-1.00335031761082e-08,-5.88804307693823e-09,-5.26449717826373e-09,-4.04329058320344e-09,-1.03334703941065e-08
5.12811917830877,-1.40931171349269e-08,-9.71139059559497e-09,-5.68846413556586e-09,-5.06613590828746e-09,-3.65881569789417e-09,-9.94996189008298e-09
5.14871403455619,-1.32694876374501e-08,-9.30903892927743e-09,-5.44608466988421e-09,-4.84110345282215e-09,-3.25784114626447e-09,-9.51535014169918e-09
5.16930889080124,-1.23654255955532e-08,-8.83246285756714e-09,-5.16553858768762e-09,-4.58421815124111e-09,-2.84459245439369e-09,-9.03416584295683e-09
5.18990374673971,-1.13842050390843e-08,-8.28771954709291e-09,-4.84762645119416e-09,-4.29926632128821e-09,-2.41950050845217e-09,-8.50923221402047e-09
5.21049860292068,-1.03292589804405e-08,-7.68500316075437e-09,-4.50019041264185e-09,-3.99395315230632e-09,-1.99295591813117e-09,-7.9419711759033e-09
5.23109345912053,-9.20903565113979e-09,-7.03018076579938e-09,-4.12321523785436e-09,-3.66289666780731e-09,-1.56462824041915e-09,-7.33757686685826e-09
5.25168831510304,-8.02489744562598e-09,-6.32504822446714e-09,-3.7177280750569e-09,-3.3161779887423e-09,-1.13535529838931e-09,-6.69885468130751e-09
5.27228317130709,-6.78090359321263e-09,-5.5846966451782e-09,-3.29681602602409e-09,-2.95431864431301e-09,-7.17306702474989e-10,-6.03034805344103e-09
5.29287802755265,-5.48878590259542e-09,-4.81438720581183e-09,-2.85833226023358e-09,-2.58087177177106e-09,-3.07805505605074e-10,-5.33681650228755e-09
5.31347288366499,-4.15789867151599e-09,-4.02276797215876e-09,-2.40800273654499e-09,-2.19937415036278e-09,8.81070945746822e-11,-4.62444015969179e-09
5.3340677397469,-2.79176806867233e-09,-3.21760376898102e-09,-1.95170070698901e-09,-1.81189016328558e-09,4.63510464927632e-10,-3.89844629668838e-09
5.35466259599305,-1.40026510905157e-09,-2.40706290598978e-09,-1.48970284160179e-09,-1.42449081553943e-09,8.22163914590246e-10,-3.16187796239996e-09
5.37525745214197,8.68348248104052e-12,-1.59894158801019e-09,-1.03066122389e-09,-1.03594129813883e-09,1.15549246169203e-09,-2.42186279497974e-09
5.39585230819127,1.42634713938077e-09,-7.99612013806075e-10,-5.757828842855e-10,-6.551083621713e-10,1.46160343161559e-09,-1.68574077854122e-09
5.41644716430561,2.83836540800283e-09,-1.6635072257577e-11,-1.29925346281937e-10,-2.80212455598388e-10,1.74271449558529e-09,-9.56273688814175e-10
5.43704202044435,4.24253961718492e-09,7.46619374555269e-10,3.04123329892464e-10,8.74018124364664e-11,1.9925077149799e-09,-2.39506680754187e-10
5.45763687660211,5.62747912210417e-09,1.47972733753454e-09,7.24601896649951e-10,4.38533783325675e-10,2.21187350003322e-09,4.57688962952942e-10
5.47823173271646,6.97783659676992e-09,2.17934942005565e-09,1.12515257757892e-09,7.77641694741568e-10,2.39945268001987e-09,1.13096514491795e-09
5.49882658886373,8.28672213336739e-09,2.8403677172777e-09,1.50459834864911e-09,1.09907030332041e-09,2.55265600811565e-09,1.77581097207003e-09
5.51942144499312,9.54241310477818e-09,3.45883605736815e-09,1.86182007363372e-09,1.399935469352e-09,2.67421333066101e-09,2.38637946742204e-09
5.54001630111517,1.07380365624657e-08,4.03138364196319e-09,2.19394045196184e-09,1.68192916065935e-09,2.76295491851387e-09,2.95872237590374e-09
5.56061115727598,1.18608282805858e-08,4.55136989768287e-09,2.49619438334948e-09,1.939670817812e-09,2.81763393401757e-09,3.48949583888832e-09
5.58120601340783,1.28980559646021e-08,5.01973206977741e-09,2.76941088140505e-09,2.17345077540694e-09,2.83970596284928e-09,3.97379083015318e-09
5.60180086960461,1.38470868267277e-08,5.43521220593605e-09,3.01464715295936e-09,2.38463520263699e-09,2.83292387057966e-09,4.41214463967419e-09
5.62239572571114,1.46970827100661e-08,5.79463221570724e-09,3.22709666111606e-09,2.57011811478296e-09,2.79577193987562e-09,4.7996014332194e-09
5.64299058180702,1.54386267934148e-08,6.09696576071642e-09,3.40726276814966e-09,2.72770710542322e-09,2.72986505693753e-09,5.13386921878637e-09
5.66358543805963,1.60648760542473e-08,6.3422023616579e-09,3.55525353856001e-09,2.8588665246017e-09,2.6389442791989e-09,5.41596364687269e-09
5.68418029418701,1.6566052171018e-08,6.52892131431572e-09,3.66990805961064e-09,2.96366627776653e-09,2.52186293488698e-09,5.64242221742815e-09
5.70477515034142,1.69377335306505e-08,6.65852860059131e-09,3.75010912212387e-09,3.03997125074204e-09,2.38365051773702e-09,5.81560198927777e-09
5.72537000637124,1.71766292219005e-08,6.73146565753969e-09,3.79844624372705e-09,3.08981679428225e-09,2.22687240811637e-09,5.93534632807211e-09
5.7459648624671,1.72767772099158e-08,6.74756798553006e-09,3.81546906631591e-09,3.1135573860567e-09,2.04980670932458e-09,6.00144061013792e-09
5.76655971863491,1.72330344435968e-08,6.70924165610667e-09,3.79694391808182e-09,3.1102809739682e-09,1.85913678679381e-09,6.01660903881635e-09
5.78715457471813,1.70493639811799e-08,6.62146306763674e-09,3.75015825721817e-09,3.08131946045639e-09,1.65929709762204e-09,5.98241364960805e-09
5.80774943104769,1.67241037972727e-08,6.48268907442157e-09,3.67436941504584e-09,3.02752189208402e-09,1.44727928266993e-09,5.90263556656942e-09
5.8283442871947,1.62490952290495e-08,6.29234922234543e-09,3.56659884303936e-09,2.95072106451963e-09,1.22916417632293e-09,5.77797034335368e-09
5.84893914322795,1.56331040490766e-08,6.05988304551635e-09,3.43351220955778e-09,2.85032988176481e-09,1.00953883939037e-09,5.61257398459987e-09
5.86953399932702,1.48777925117346e-08,5.78160210643599e-09,3.27278119768786e-09,2.72896262976946e-09,7.85702930632473e-10,5.41139670655631e-09
5.89012885548337,1.39836293871258e-08,5.46010879135509e-09,3.08794009374963e-09,2.58818326910244e-09,5.66192924649243e-10,5.1751485673789e-09
5.91072371169495,1.29638347648595e-08,5.10458005618922e-09,2.88128054690341e-09,2.42786607916097e-09,3.50524138190494e-10,4.91142994902365e-09
5.9313185677072,1.18156037643289e-08,4.70951819991105e-09,2.65091310978087e-09,2.25062928299761e-09,1.37805503719906e-10,4.62230628722281e-09
5.95191342388464,1.05474999775807e-08,4.28325189674102e-09,2.40448611568885e-09,2.05759449253247e-09,-6.02855601648654e-11,4.3128429041813e-09
5.97250827994027,9.17631742827241e-09,3.83162730663808e-09,2.14190413645796e-09,1.85416752159639e-09,-2.50160477841079e-10,3.9892960226078e-09
5.993103136061,7.7060688429753e-09,3.35098163485425e-09,1.86285121343345e-09,1.63937344678451e-09,-4.26768109613026e-10,3.65337037422411e-09
6.01369799236676,6.14824008589162e-09,2.84843219166341e-09,1.57355518105855e-09,1.41250246551754e-09,-5.85565638608296e-10,3.3128075803449e-09
6.03429284840026,4.51501260199972e-09,2.3272705793008e-09,1.27454346724245e-09,1.18183387738366e-09,-7.32206135141486e-10,2.96964271790802e-09
6.05488770457713,2.81862980857395e-09,1.78949789006535e-09,9.67061231052016e-10,9.44917315462221e-10,-8.56611800973956e-10,2.62853851526948e-09
6.07548256082464,1.07274474640557e-09,1.24009581605792e-09,6.56602057775369e-10,7.04649174963079e-10,-9.62662084132363e-10,2.2964670827667e-09
6.09607741696489,-7.08104218499394e-10,6.82471690632162e-10,3.42047132019958e-10,4.65483818659357e-10,-1.0503112985827e-09,1.97491645477295e-09
6.11667227307314,-2.5094322723678e-09,1.17217133411892e-10,2.64656529645382e-11,2.25260957574596e-10,-1.11484450676498e-09,1.66884290808385e-09
6.13726712918914,-4.3158299710608e-09,-4.4702373540305e-10,-2.81873340424122e-10,-7.52875593150599e-12,-1.15847622385956e-09,1.3842097080385e-09
6.15786198545732,-6.10856639178743e-09,-1.00582457590976e-09,-5.86276903635419e-10,-2.35445867094074e-10,-1.1790645698422e-09,1.1215011244498e-09
6.17845684156558,-7.87518887066579e-09,-1.56211498997804e-09,-8.83974738651828e-10,-4.57540934131829e-10,-1.17890504092531e-09,8.85319812231007e-10
6.19905169750029,-9.60022687663934e-09,-2.1056288349129e-09,-1.17007882867099e-09,-6.66504695493636e-10,-1.15564382136439e-09,6.80206283533034e-10
6.21964655357506,-1.12663811114779e-08,-2.6368648128756e-09,-1.44399127622998e-09,-8.65586593925587e-10,-1.11103732641371e-09,5.04688777461615e-10
6.24024140984171,-1.2860346900592e-08,-3.15236599529301e-09,-1.70300033018221e-09,-1.05045399129e-09,-1.04698977942292e-09,3.64004737824163e-10
6.26083626602915,-1.43615016448415e-08,-3.64158823110054e-09,-1.94461653820404e-09,-1.22094553882553e-09,-9.6129816303401e-10,2.59441400936678e-10
6.28143112212588,-1.57601367735848e-08,-4.1093458384854e-09,-2.16778978703291e-09,-1.37504574820889e-09,-8.58704154062891e-10,1.90155579969476e-10
6.30202597818807,-1.70431129375469e-08,-4.54991249816769e-09,-2.37159663358151e-09,-1.50937312272496e-09,-7.37050645971501e-10,1.60531252287569e-10
6.32262083433677,-1.8188148876091e-08,-4.954661127171e-09,-2.54955796780789e-09,-1.62602256328292e-09,-5.98077545856045e-10,1.68669984841327e-10
6.34321569056179,-1.91914262272642e-08,-5.32403987781565e-09,-2.70401259242132e-09,-1.72170692414805e-09,-4.44970669151735e-10,2.14452388027271e-10
6.36381054668451,-2.00400495474251e-08,-5.65639747774844e-09,-2.83523489476775e-09,-1.7964331018443e-09,-2.77683805202764e-10,2.98033160484322e-10
6.38440540291701,-2.07211299153046e-08,-5.94625141508879e-09,-2.9378683166687e-09,-1.84977175169746e-09,-1.00667945776407e-10,4.17034389897145e-10
6.40500025898413,-2.12295521609809e-08,-6.19144388348719e-09,-3.013554155099e-09,-1.88118042682776e-09,8.83079148753992e-11,5.7173167978482e-10
6.42559511503464,-2.15547951801875e-08,-6.39028714131963e-09,-3.06239068195638e-09,-1.89073362612112e-09,2.84747090682732e-10,7.58595992952104e-10
6.44618997124247,-2.16933237319375e-08,-6.53739248927341e-09,-3.08215272786219e-09,-1.87730743120471e-09,4.86573468943505e-10,9.76857437059309e-10
6.46678482729226,-2.16386111442897e-08,-6.63624778820362e-09,-3.07338476467685e-09,-1.84366476650673e-09,6.93975043193927e-10,1.22237401558797e-09
6.4873796835168,-2.13889669334577e-08,-6.68394259554099e-09,-3.0365304174436e-09,-1.78828940816006e-09,9.01686575426304e-10,1.49071759682815e-09
6.50797453968994,-2.09435275212253e-08,-6.67245350578609e-09,-2.96918457986042e-09,-1.71054261028716e-09,1.11213192937653e-09,1.78458814301458e-09
6.52856939579537,-2.02996270268701e-08,-6.60709527098883e-09,-2.87627132446558e-09,-1.61311174201477e-09,1.32081838355404e-09,2.09516190671907e-09
6.54916425196334,-1.94654083553599e-08,-6.48895421635721e-09,-2.75658288681698e-09,-1.49683754470986e-09,1.52419354797857e-09,2.41819917288639e-09
6.56975910805176,-1.84458892818417e-08,-6.31329687136292e-09,-2.60868957349754e-09,-1.36344105405275e-09,1.72446068858768e-09,2.75439660505507e-09
6.59035396428328,-1.72443906562054e-08,-6.08385384299041e-09,-2.43903046860271e-09,-1.21331972357846e-09,1.91733182835856e-09,3.09499716226451e-09
6.61094882041065,-1.58696799408047e-08,-5.80232096335116e-09,-2.24471246707369e-09,-1.04785348320736e-09,2.10189481147005e-09,3.43810556150597e-09
6.63154367651297,-1.43326247231301e-08,-5.46706516553956e-09,-2.02939763799844e-09,-8.69401370963717e-10,2.27588045172351e-09,3.78053552931498e-09
6.65213853263844,-1.26468359049599e-08,-5.08530213609544e-09,-1.79712101762749e-09,-6.80394911489658e-10,2.43717173425005e-09,4.11518968681452e-09
6.6727333888055,-1.0823186918645e-08,-4.65475443870113e-09,-1.54496446572233e-09,-4.81578120770029e-10,2.58825714024006e-09,4.44149143695536e-09
6.69332824490194,-8.87472085114534e-09,-4.17770356275789e-09,-1.27884162339833e-09,-2.73953484390984e-10,2.72490423934973e-09,4.75558096672649e-09
6.71392310094499,-6.82317110608059e-09,-3.66413672624793e-09,-1.00131624662417e-09,-6.16044797112183e-11,2.84545928838707e-09,5.05107764457399e-09
6.73451795720111,-4.68634165080923e-09,-3.11107723238481e-09,-7.12623242848783e-10,1.53774113256596e-10,2.95160068029567e-09,5.32720411436481e-09
6.75511281339599,-2.48154659294256e-09,-2.52729880885362e-09,-4.1760616019433e-10,3.70504906351958e-10,3.04028324566704e-09,5.58075384194656e-09
6.7757076695679,-2.28963195478103e-10,-1.91947986156712e-09,-1.19739983019162e-10,5.8498280127801e-10,3.11098162883762e-09,5.80587216405675e-09
6.79630252551674,2.05008645704314e-09,-1.28682422608225e-09,1.79854848203058e-10,7.97061658170849e-10,3.16523030194013e-09,6.00416569757891e-09
6.8168973816206,4.3310333463139e-09,-6.42870905602507e-10,4.78574508800425e-10,1.00237354000342e-09,3.19998669904933e-09,6.1714397513574e-09
6.83749223799404,6.59375833030023e-09,1.12615816641352e-11,7.69032543522698e-10,1.19873396079184e-09,3.2144818553052e-09,6.30291557418243e-09
6.85808709399192,8.81830847672924e-09,6.74602272529759e-10,1.05538813248023e-09,1.38872477070874e-09,3.21364069231015e-09,6.40389066682387e-09
6.87868195010149,1.09809528683815e-08,1.3308455304774e-09,1.33236056115528e-09,1.56434363880109e-09,3.19367261427174e-09,6.46863105706933e-09
6.89927680623455,1.30577408587009e-08,1.97897707004897e-09,1.59028936873855e-09,1.72551929196125e-09,3.15409463214632e-09,6.49479024977377e-09
6.91987166224159,1.50272338376536e-08,2.6123500088396e-09,1.83759321950329e-09,1.87298759386352e-09,3.09820539202241e-09,6.48705072583515e-09
6.94046651851967,1.68690183847223e-08,3.22165542291868e-09,2.06669573693251e-09,2.0019287750328e-09,3.02380040099808e-09,6.44043161627807e-09
6.96106137473253,1.85632561641135e-08,3.80497210531298e-09,2.2700477477311e-09,2.11268133323568e-09,2.9329553781411e-09,6.35740254200176e-09
6.9816562307756,2.00919488201274e-08,4.35322956695939e-09,2.45394761005664e-09,2.20313017586594e-09,2.82629665121632e-09,6.2390630522581e-09
7.00225108700399,2.143432880571e-08,4.86115769446356e-09,2.61164422158954e-09,2.27164281542996e-09,2.70259998208046e-09,6.08224617156506e-09
7.02284594310527,2.25779336246373e-08,5.32299433331043e-09,2.74152265673972e-09,2.31785928267159e-09,2.56555955201704e-09,5.89365029218097e-09
7.04344079902484,2.35119634407726e-08,5.73672799114865e-09,2.84754193978744e-09,2.34412008312632e-09,2.41666335031962e-09,5.67260686491308e-09
7.0640356554119,2.42202305482321e-08,6.09669953373771e-09,2.92225795825876e-09,2.34711910058966e-09,2.25496164730639e-09,5.41762224092993e-09
7.08463051165149,2.46944757766363e-08,6.39538493835248e-09,2.96535016482487e-09,2.3245962012547e-09,2.08286289977606e-09,5.13524432361246e-09
7.1052253677705,2.49272743274733e-08,6.63395979894601e-09,2.98042599405923e-09,2.28114759384269e-09,1.9012865327721e-09,4.82510213526193e-09
7.1258202239059,2.49120660229231e-08,6.80615297935898e-09,2.96498727876131e-09,2.21378454396978e-09,1.7116015949825e-09,4.48814045319109e-09
7.14641507991155,2.46515937338765e-08,6.91113865860687e-09,2.91694979104091e-09,2.12426277938447e-09,1.51681479932574e-09,4.13046918437179e-09
7.167009935934,2.41438609215795e-08,6.95065712850294e-09,2.83966664620995e-09,2.01435343113233e-09,1.31605504054872e-09,3.75163272721354e-09
7.18760479212612,2.33864009751127e-08,6.91664446960907e-09,2.7338626835754e-09,1.88101300307615e-09,1.11048532492115e-09,3.35374170731721e-09
7.20819964827542,2.23936306621984e-08,6.81560598841997e-09,2.59796958822076e-09,1.73138033181705e-09,9.06494743913712e-10,2.94408856839487e-09
7.22879450437425,2.11725123500565e-08,6.64971136324453e-09,2.43755216949623e-09,1.56402884828217e-09,7.02414595575712e-10,2.52246536896362e-09
7.24938936062817,1.97302501153524e-08,6.41290124730614e-09,2.25182448087328e-09,1.37806418376669e-09,4.98434264335858e-10,2.0911570070394e-09
7.2699842167368,1.80838661317512e-08,6.1134871359442e-09,2.04126996312443e-09,1.1803917012541e-09,2.99676405172324e-10,1.65627947152051e-09
7.29057907286546,1.62446314669804e-08,5.75351592803828e-09,1.8100804543542e-09,9.68513432194021e-10,1.04832564398721e-10,1.21774715175549e-09
7.31117392905729,1.42335279336026e-08,5.3339425658852e-09,1.55967399906376e-09,7.46145591602608e-10,-8.24900460833674e-11,7.79679252297497e-10
7.33176878510299,1.20715474246006e-08,4.86304940259494e-09,1.29404335607464e-09,5.16547606715983e-10,-2.61604194170319e-10,3.4700276883807e-10
7.3523636413524,9.77743630551817e-09,4.34234321871027e-09,1.01287582080609e-09,2.77919649658059e-10,-4.32999639540108e-10,-8.11450363148569e-11
7.37295849747575,7.37713890945763e-09,3.77548821652037e-09,7.21590500650047e-10,3.73939704469015e-11,-5.91835535476609e-10,-4.98628331835186e-10
7.39355335351956,4.89564937423111e-09,3.17659834363347e-09,4.24283907123558e-10,-2.03195197732513e-10,-7.38172160432252e-10,-9.00979651855854e-10
7.41414820976341,2.35708080717114e-09,2.54659658138703e-09,1.21600130592367e-10,-4.45200482114514e-10,-8.71088065015949e-10,-1.29044257905195e-09
7.43474306589211,-2.11254463952909e-10,1.88774612591703e-09,-1.82980409993696e-10,-6.83186517060383e-10,-9.88531579131095e-10,-1.66108442570637e-09
7.45533792212137,-2.78044457875477e-09,1.2157525700707e-09,-4.86108820595124e-10,-9.15439974644604e-10,-1.0918987306568e-09,-2.01062425244974e-09
7.47593277827291,-5.32830023536645e-09,5.30989265670537e-10,-7.83382228634135e-10,-1.14068211953859e-09,-1.17820122782086e-09,-2.33910880791136e-09
7.49652763422284,-7.8272589895774e-09,-1.56251609916529e-10,-1.0747592621632e-09,-1.35601828879682e-09,-1.24613759708101e-09,-2.64135201060574e-09
7.51712249033939,-1.0244125404626e-08,-8.38134504127725e-10,-1.35423971368718e-09,-1.55807865523045e-09,-1.29931595180662e-09,-2.9178585306934e-09
7.53771734649387,-1.25598317032158e-08,-1.51302161535227e-09,-1.62159048788352e-09,-1.74799143890495e-09,-1.33319177502471e-09,-3.16715185985714e-09
7.55831220255581,-1.4749744197949e-08,-2.16571888175214e-09,-1.87334775186779e-09,-1.92335745820945e-09,-1.34832345300758e-09,-3.38544916112683e-09
7.5789070587654,-1.67828623424241e-08,-2.79513672409496e-09,-2.10374816587101e-09,-2.07761786190447e-09,-1.34607989109583e-09,-3.57412259504931e-09
7.59950191489655,-1.86431257631514e-08,-3.39352185495285e-09,-2.31516453622894e-09,-2.21573960782304e-09,-1.32341645712412e-09,-3.73165815836222e-09
7.62009677103997,-2.03127886975558e-08,-3.95250894867114e-09,-2.50174763744208e-09,-2.33438465995486e-09,-1.28614323336264e-09,-3.8565428894133e-09
7.64069162727323,-2.17707571412254e-08,-4.46972586464544e-09,-2.66635625940196e-09,-2.42984822434233e-09,-1.23088815881466e-09,-3.95156233773461e-09
7.66128648335132,-2.30037775440604e-08,-4.93832687503078e-09,-2.80446720993269e-09,-2.50584387412353e-09,-1.15732757843081e-09,-4.01393262957691e-09
7.6818813395924,-2.39993252894485e-08,-5.35473199035735e-09,-2.91301698733686e-09,-2.55858159133188e-09,-1.06989427216596e-09,-4.04308695655074e-09
7.70247619569738,-2.47444647869238e-08,-5.7130643141899e-09,-2.9959922055463e-09,-2.58813161728128e-09,-9.66425577279907e-10,-4.04450225301617e-09
7.72307105177187,-2.52341981799832e-08,-6.01412948743001e-09,-3.04790124413363e-09,-2.59737042505239e-09,-8.51011920079996e-10,-4.01591181973577e-09
7.74366590783585,-2.54653803636743e-08,-6.25158691093699e-09,-3.07310532400163e-09,-2.58284777429605e-09,-7.22447036444381e-10,-3.95690128322658e-09
7.76426076398844,-2.54311717001854e-08,-6.41961252838328e-09,-3.06650962303127e-09,-2.54392118672537e-09,-5.81166890902611e-10,-3.87201402726079e-09
7.7848556202259,-2.51337283177583e-08,-6.52492619700304e-09,-3.02988884736484e-09,-2.48607813552259e-09,-4.32030377192859e-10,-3.76107464073197e-09
7.80545047618545,-2.45831361056949e-08,-6.56377320176958e-09,-2.96765213501134e-09,-2.40694673103884e-09,-2.75022216806238e-10,-3.62662777325964e-09
7.82604533244683,-2.37839351259677e-08,-6.53529785337477e-09,-2.87526527485068e-09,-2.30586925467757e-09,-1.10530808661793e-10,-3.47048961484937e-09
7.84664018868293,-2.27435957578469e-08,-6.44147022198737e-09,-2.75920874786989e-09,-2.1888557293926e-09,5.75565220123105e-11,-3.29530943560671e-09
7.86723504471046,-2.14770298687228e-08,-6.28241765384575e-09,-2.61611488456544e-09,-2.05406258657069e-09,2.27936003617128e-10,-3.10372780334808e-09
7.88782990091364,-1.99967888075842e-08,-6.06416989382547e-09,-2.45062350893058e-09,-1.90297864247278e-09,3.99758443045641e-10,-2.89651825380827e-09
7.9084247569766,-1.8323575347519e-08,-5.78742653731178e-09,-2.26636738786888e-09,-1.74001072496076e-09,5.69012439430005e-10,-2.67980688344433e-09
7.92901961304486,-1.64744477071427e-08,-5.45408395457076e-09,-2.05917477027605e-09,-1.56319727294758e-09,7.36984480038593e-10,-2.45322075806583e-09
7.94961446924983,-1.44663500884079e-08,-5.06823559514834e-09,-1.83609197674315e-09,-1.37501446377943e-09,9.01032811982421e-10,-2.21875539232639e-09
7.97020932532358,-1.23285815429052e-08,-4.6369151274203e-09,-1.59914438300678e-09,-1.18076469748126e-09,1.05709391725905e-09,-1.98256016358185e-09
7.99080418173413,-1.00816178491187e-08,-4.16538220429435e-09,-1.34996513937655e-09,-9.80860018426421e-10,1.20472657062359e-09,-1.74524915130403e-09
8.01139903784587,-7.75002117640664e-09,-3.65510987076608e-09,-1.09130934822911e-09,-7.7584432672417e-10,1.34360310243263e-09,-1.51058421293396e-09
8.03199389373386,-5.36145512207383e-09,-3.11528502345176e-09,-8.27424616085319e-10,-5.7051476429258e-10,1.47045945970699e-09,-1.2804148097264e-09
8.05258875014685,-2.93768620460025e-09,-2.54975764737614e-09,-5.58980616230137e-10,-3.63759962527869e-10,1.58458180896304e-09,-1.05747147782381e-09
8.07318360620805,-5.07413763484428e-10,-1.96647550660012e-09,-2.89344985170238e-10,-1.60509983796506e-10,1.68547273772096e-09,-8.46917258593165e-10
8.09377846228709,1.90427499020827e-09,-1.37159643776142e-09,-2.39956563473074e-11,3.52306188300793e-11,1.77112944677878e-09,-6.4636490136707e-10
8.11437331859459,4.2744650890573e-09,-7.66208432443982e-10,2.40413208233095e-10,2.29137795698033e-10,1.84201044961778e-09,-4.60889109130787e-10
8.13496817457518,6.57796328137343e-09,-1.62713513226433e-10,4.9742321109891e-10,4.13561707722384e-10,1.89466193389238e-09,-2.93540030961737e-10
8.15556303074936,8.79188168078681e-09,4.35567045454551e-10,7.44253254410298e-10,5.86290683921901e-10,1.93142137955555e-09,-1.42842653809161e-10
8.1761578868941,1.08938905103288e-08,1.02317247023775e-09,9.80520115963606e-10,7.49491635576198e-10,1.95131156476444e-09,-1.38580929902919e-11
8.19675274303094,1.28653452615332e-08,1.59385965498114e-09,1.20079450838704e-09,8.98100283250169e-10,1.95232551702698e-09,9.327368586383e-11
8.21734759910963,1.4687019148402e-08,2.14379293288222e-09,1.40691117476504e-09,1.03260950339824e-09,1.93716819364036e-09,1.77857472436693e-10
8.23794245520684,1.63431336205836e-08,2.66395325033592e-09,1.59654251579135e-09,1.15238259000888e-09,1.90444693846776e-09,2.38110680567438e-10
8.25853731149323,1.78188920085412e-08,3.15367807992404e-09,1.76432224082653e-09,1.25456544481757e-09,1.85374226152941e-09,2.72797775124123e-10
8.27913216758734,1.91031116400128e-08,3.60740051720246e-09,1.91352031900287e-09,1.34006173975176e-09,1.78852576142891e-09,2.83871308827939e-10
8.2997270236498,2.01904830768065e-08,4.02364499348018e-09,2.04246831019602e-09,1.40984992604227e-09,1.70839076652866e-09,2.70658487779876e-10
8.32032187980115,2.10678360503233e-08,4.39925243076344e-09,2.14826230412823e-09,1.46031974452067e-09,1.61239937487455e-09,2.30993501562954e-10
8.34091673599799,2.17319957077536e-08,4.72526785855756e-09,2.23284225396598e-09,1.49292913031159e-09,1.50521991141556e-09,1.67586086490024e-10
8.36151159207117,2.21824943405584e-08,5.00708206217955e-09,2.29229503330311e-09,1.50868878119485e-09,1.3849343488069e-09,8.01964621162568e-11
8.38210644834084,2.24155093609262e-08,5.23912687938375e-09,2.32948832926715e-09,1.50558481999754e-09,1.25392600007912e-09,-2.93893885628338e-11
8.40270130435301,2.24384182309992e-08,5.4202539670892e-09,2.34484694225127e-09,1.48605885162975e-09,1.11586379132763e-09,-1.60061010764899e-10
8.42329616041978,2.2252876666867e-08,5.55300702474305e-09,2.33545783993619e-09,1.44845623969499e-09,9.68818052436611e-10,-3.11954431191466e-10
8.44389101675057,2.18634474314015e-08,5.63086009025129e-09,2.30390942159016e-09,1.39531958121665e-09,8.16471984059012e-10,-4.82279685058755e-10
8.46448587279218,2.1283485774859e-08,5.66151453582527e-09,2.25328857540428e-09,1.32921219120132e-09,6.60531735688956e-10,-6.6741937530037e-10
8.48508072884317,2.05219415215683e-08,5.64285991742785e-09,2.18309927788215e-09,1.248276330021e-09,5.03080729611285e-10,-8.66681195822945e-10
8.50567558510961,1.95873426048846e-08,5.57455524110718e-09,2.09105386513261e-09,1.15370391984039e-09,3.45383185793409e-10,-1.07931025925453e-09
8.52627044116696,1.84940238508433e-08,5.46112466694059e-09,1.98424858368433e-09,1.04842488441334e-09,1.88781143681028e-10,-1.29971481644179e-09
8.54686529731014,1.72586340864304e-08,5.30096585307451e-09,1.85950709656203e-09,9.33619730897232e-10,3.59575752367212e-11,-1.52832235415276e-09
8.56746015346126,1.58951825796138e-08,5.10059305397881e-09,1.71914543214275e-09,8.08772417936148e-10,-1.12385506447298e-10,-1.76205508123811e-09
8.5880550095055,1.44199984360152e-08,4.86050062612674e-09,1.56992164902568e-09,6.78634073569087e-10,-2.53722131768685e-10,-1.99532671101984e-09
8.60864986577034,1.28478375859986e-08,4.58185988970011e-09,1.40318711170556e-09,5.4082741088749e-10,-3.8845187380339e-10,-2.23010948521263e-09
8.62924472186912,1.11975412695261e-08,4.27154811610149e-09,1.23066653923376e-09,3.98476850024351e-10,-5.12159444454617e-10,-2.46149913796093e-09
8.64983957796934,9.48899515624458e-09,3.93409283139035e-09,1.05375598909463e-09,2.56444858521687e-10,-6.24290048369708e-10,-2.68429295887652e-09
8.67043443419567,7.73576894769045e-09,3.56905137605572e-09,8.64978611183945e-10,1.1185217636355e-10,-7.25823742387006e-10,-2.90012968798163e-09
8.6910292903115,5.95514919598495e-09,3.17953398030617e-09,6.77751136558969e-10,-3.17595392936383e-11,-8.12022862061633e-10,-3.10522519597807e-09
8.7116241464711,4.16295750240525e-09,2.77511933929496e-09,4.8751037640922e-10,-1.74074243303404e-10,-8.86311018754906e-10,-3.29529377206563e-09
8.73221900244709,2.37761841236593e-09,2.35515150719719e-09,2.95035041295206e-10,-3.11920109249215e-10,-9.4525359970418e-10,-3.47098909710482e-09
8.75281385863718,6.13705422318734e-10,1.92259065962541e-09,1.07326264973456e-10,-4.45073159284477e-10,-9.87273159963864e-10,-3.6290859398698e-09
8.77340871497007,-1.11695609187851e-09,1.48653174705516e-09,-7.84723528728939e-11,-5.72833807107937e-10,-1.01512041284398e-09,-3.76636751572623e-09
8.79400357095034,-2.7993667068541e-09,1.04546953010703e-09,-2.57068730300964e-10,-6.92630055369228e-10,-1.02658698851267e-09,-3.88320610095586e-09
8.81459842701286,-4.42146224776593e-09,6.03507154990473e-10,-4.31644745716004e-10,-8.0540918928697e-10,-1.0220981280838e-09,-3.97757625983256e-09
8.83519328319986,-5.96800250534732e-09,1.70564106055107e-10,-5.95746626662815e-10,-9.05341289085718e-10,-1.0001684659769e-09,-4.0477338145215e-09
8.85578813950025,-7.43173113193846e-09,-2.55323743216909e-10,-7.47363034547468e-10,-9.9598012802713e-10,-9.6314354284844e-10,-4.09206496047249e-09
8.87638299563123,-8.8055140382323e-09,-6.71334724422034e-10,-8.91369341694751e-10,-1.07692766700997e-09,-9.11044707332567e-10,-4.11091355416648e-09
8.89697785166796,-1.00785886637125e-08,-1.06974474459511e-09,-1.01971274840673e-09,-1.14272722622248e-09,-8.43451322961715e-10,-4.10393950841331e-09
8.91757270772851,-1.12466264366849e-08,-1.4524681472995e-09,-1.13797911591371e-09,-1.19907133063392e-09,-7.62477565154763e-10,-4.06972727546284e-09
8.93816756391776,-1.2302053282026e-08,-1.81442247672908e-09,-1.23995620430353e-09,-1.24079817101424e-09,-6.67477019117661e-10,-4.00967786340668e-09
8.95876242020594,-1.3239854391006e-08,-2.15241231323336e-09,-1.32557392395014e-09,-1.26834484991596e-09,-5.60845246370795e-10,-3.92288287506122e-09
8.97935727616548,-1.40580398621093e-08,-2.46679185208386e-09,-1.4014206148008e-09,-1.28629309273455e-09,-4.43554394599862e-10,-3.81146187683543e-09
8.99995213217708,-1.47539245972683e-08,-2.75098953070964e-09,-1.45401759439554e-09,-1.28705385670119e-09,-3.1583045262268e-10,-3.67392087296499e-09
9.02054698858581,-1.53265050579789e-08,-3.00558672937033e-09,-1.49179603382153e-09,-1.27312281921313e-09,-1.78646688260583e-10,-3.51102593888482e-09
9.04114184447928,-1.57724405486136e-08,-3.22823037736664e-09,-1.51582763335809e-09,-1.24835431165761e-09,-3.41669116699343e-11,-3.3277021851112e-09
9.06173670061076,-1.60933980619763e-08,-3.41815921735255e-09,-1.51963466873886e-09,-1.20988325337683e-09,1.1447773641106e-10,-3.12098400482725e-09
9.08233155707467,-1.62907218617721e-08,-3.57585512206016e-09,-1.50972785669256e-09,-1.15819345328191e-09,2.68912587657868e-10,-2.89577958896213e-09
9.10292641297125,-1.63668412252614e-08,-3.69737495004178e-09,-1.4811581025774e-09,-1.09501419438413e-09,4.26559978639454e-10,-2.65327768029259e-09
9.12352126913563,-1.6324190900675e-08,-3.78535117238954e-09,-1.43704905661211e-09,-1.0202443880604e-09,5.84312109359925e-10,-2.39120037760083e-09
9.14411612536492,-1.61611076385754e-08,-3.83555022834401e-09,-1.37953112601305e-09,-9.35336438042105e-10,7.42820683714274e-10,-2.11908917711927e-09
9.16471098153067,-1.5886740260749e-08,-3.85057937301659e-09,-1.30656835286829e-09,-8.40764971026409e-10,8.9854730240331e-10,-1.83555399710202e-09
9.18530583746742,-1.55016097033852e-08,-3.83215731683265e-09,-1.2183023232546e-09,-7.34543017368372e-10,1.05305767330352e-09,-1.53959375437677e-09
9.205900693664,-1.5006045948802e-08,-3.77353121075071e-09,-1.11567728811541e-09,-6.20911354520875e-10,1.20338711458064e-09,-1.23923245026032e-09
9.22649555000749,-1.44094937396781e-08,-3.68295013347397e-09,-1.00377194162006e-09,-5.01854050790787e-10,1.34659801290961e-09,-9.33818788505911e-10
9.24709040607821,-1.37131479055219e-08,-3.56029021575417e-09,-8.7901467212145e-10,-3.75105606532222e-10,1.48428079932243e-09,-6.26190884513692e-10
9.26768526217791,-1.29241278247762e-08,-3.40164316571415e-09,-7.44383180151642e-10,-2.43702116648719e-10,1.61333844762615e-09,-3.20406600162225e-10
9.28828011822147,-1.20473044966096e-08,-3.2145847426463e-09,-6.01027045009551e-10,-1.09252431569655e-10,1.73449316113356e-09,-1.67155702529664e-11
9.30887497441599,-1.10856936308155e-08,-2.99645297238094e-09,-4.47997362332369e-10,2.98391093825694e-11,1.84527515452999e-09,2.80844931685918e-10
9.32946983046936,-1.00501597361083e-08,-2.75060743342626e-09,-2.92597490329766e-10,1.68542493679469e-10,1.94331998175113e-09,5.68693396401372e-10
9.35006468665775,-8.94000737935214e-09,-2.4813323209598e-09,-1.30783118411149e-10,3.07410950670137e-10,2.03198002594323e-09,8.47681526769105e-10
9.37065954276522,-7.75908109263244e-09,-2.18375189890932e-09,3.71108830771245e-11,4.48225286544785e-10,2.10861972845525e-09,1.11481727261637e-09
9.3912543988203,-6.52063155831689e-09,-1.86687543227549e-09,2.0537858085394e-10,5.85264989638664e-10,2.17239056713731e-09,1.3655138316934e-09
9.41184925509604,-5.23056267606466e-09,-1.53164765755271e-09,3.75442649652059e-10,7.20033920928575e-10,2.22426816343615e-09,1.60106961723769e-09
9.43244411123698,-3.8918813419675e-09,-1.17716270185204e-09,5.45193402922733e-10,8.51012786714827e-10,2.26284972287312e-09,1.81779534634342e-09
9.45303896743404,-2.51236055941506e-09,-8.12609381230296e-10,7.11381946129366e-10,9.75504417665396e-10,2.28857279030307e-09,2.01349270061613e-09
9.47363382356625,-1.10501406023834e-09,-4.3574035476451e-10,8.75670094868085e-10,1.09571768021921e-09,2.30078572391017e-09,2.19033507439696e-09
9.49422867966761,3.2855756233358e-10,-5.12822288104384e-11,1.03571848958417e-09,1.20845302580196e-09,2.30113393897386e-09,2.34284819316607e-09
9.51482353567019,1.7784932790254e-09,3.36450351157768e-10,1.18756712718623e-09,1.31149055554325e-09,2.28772556704888e-09,2.47233558688742e-09
9.53541839186804,3.23194456995921e-09,7.29241289028358e-10,1.33478131842789e-09,1.4080199360497e-09,2.26364030032975e-09,2.57981581229495e-09
9.55601324820546,4.68925823285098e-09,1.1189714361725e-09,1.4741689947099e-09,1.49550204244922e-09,2.22931090395448e-09,2.66198762110214e-09
9.57660810433125,6.13313478928965e-09,1.50323831036422e-09,1.60302500421522e-09,1.5711332541424e-09,2.18195801317156e-09,2.72030272339747e-09
9.59720296039141,7.55358537994709e-09,1.88113030775904e-09,1.72179298324526e-09,1.63782398140429e-09,2.12622885369186e-09,2.75393681007114e-09
9.6177978164749,8.94588077281041e-09,2.24813106114222e-09,1.8295023821884e-09,1.69330188663542e-09,2.06072742887366e-09,2.76468139711672e-09
9.63839267273021,1.02933724024724e-08,2.6009359893049e-09,1.92578230286732e-09,1.73648714730304e-09,1.98711231766038e-09,2.75168325157517e-09
9.65898752873998,1.15909623026577e-08,2.93726030410461e-09,2.00712235446332e-09,1.77083669028636e-09,1.90613660907558e-09,2.71582520532822e-09
9.67958238478342,1.28242109998621e-08,3.25370848341827e-09,2.07574378981312e-09,1.79088150889086e-09,1.8176347138457e-09,2.65949037712919e-09
9.7001772411551,1.39821971973028e-08,3.54566730035474e-09,2.13115966507709e-09,1.79787589226814e-09,1.72479347711045e-09,2.58207141433141e-09
9.72077209725856,1.50618029761496e-08,3.81561869299421e-09,2.17218501249325e-09,1.79787906502889e-09,1.62843599730373e-09,2.4866799946774e-09
9.74136695326673,1.60450246534304e-08,4.06108406974403e-09,2.19871582069e-09,1.78376566032896e-09,1.52838487176507e-09,2.37468600568006e-09
9.76196180951472,1.69233229690992e-08,4.27386026240838e-09,2.21007424977677e-09,1.7574378151367e-09,1.425110953089e-09,2.24625568088933e-09
9.7825566655401,1.76882415213405e-08,4.45607043934746e-09,2.20810539221171e-09,1.7224190972237e-09,1.32319303439047e-09,2.10463888274688e-09
9.80315152162237,1.83279688155848e-08,4.60780410170582e-09,2.18963347092608e-09,1.67493372686546e-09,1.21930226260563e-09,1.95184613370253e-09
9.82374637765814,1.88366291136249e-08,4.72227755102409e-09,2.15710960155048e-09,1.61879276297695e-09,1.11628800466634e-09,1.78874925833338e-09
9.844341233756,1.9204065221829e-08,4.80316180858121e-09,2.11216292601e-09,1.5540460211834e-09,1.0180577571223e-09,1.61874774771542e-09
9.86493609038535,1.94255864508364e-08,4.84810593544895e-09,2.05223331330602e-09,1.47863415803485e-09,9.1906731117876e-10,1.44395084586572e-09
9.88553094636867,1.94956988336515e-08,4.85379058240022e-09,1.97944338498583e-09,1.39568540501526e-09,8.26550853776771e-10,1.26484788250959e-09
9.90612580236453,1.94070635082071e-08,4.82792529068218e-09,1.89514441749937e-09,1.30781743841054e-09,7.39752725892799e-10,1.08582037485097e-09
9.92672065835848,1.91600081933228e-08,4.76358590630778e-09,1.80031130512983e-09,1.21344681085957e-09,6.57144353103483e-10,9.08453337765864e-10
9.94731551442388,1.87516798089195e-08,4.66260624905222e-09,1.69405678913027e-09,1.11215568130228e-09,5.82073593625055e-10,7.33728920163263e-10
9.96791037089334,1.81778497246086e-08,4.52881137103693e-09,1.57906648615044e-09,1.01007035956413e-09,5.13027721948979e-10,5.6496143128124e-10
9.98850522686358,1.7442486868385e-08,4.35736103965702e-09,1.45611889661573e-09,9.03231885402073e-10,4.53055281573576e-10,4.02939485683518e-10
10.0091000832733,1.6549594690487e-08,4.15682481773301e-09,1.32513554115011e-09,7.92600833935534e-10,4.00609316436599e-10,2.50974948522555e-10
10.0296949392885,1.55018848277846e-08,3.92506774476322e-09,1.19058523808235e-09,6.84970498435823e-10,3.57427433344473e-10,1.09461778807678e-10
10.0502897952397,1.43033998210842e-08,3.66247630792927e-09,1.04887868634866e-09,5.73664681295366e-10,3.22410383920784e-10,-2.19423168363757e-11
10.0708846517907,1.29620265657084e-08,3.37576511681809e-09,9.05871175999147e-10,4.65134997237858e-10,2.96684403433053e-10,-1.36791940072565e-10
10.0914795076563,1.14937934568107e-08,3.06516947993635e-09,7.62067870731061e-10,3.61918031652794e-10,2.82258867435755e-10,-2.36242215231173e-10
10.1120743636882,9.90685164501669e-09,2.73509814323916e-09,6.15737494277707e-10,2.58162439987755e-10,2.75413756764951e-10,-3.22770570989316e-10
10.1326692199965,8.20941932616886e-09,2.38489528419539e-09,4.750417051519e-10,1.61359830434412e-10,2.79527869042511e-10,-3.90423546775084e-10
10.1532640761394,6.41713018737311e-09,2.02204941919646e-09,3.32557088481236e-10,6.96384581044834e-11,2.93077316015309e-10,-4.40076035201443e-10
10.1738589321855,4.54626959168208e-09,1.64996664527358e-09,1.95259721164879e-10,-1.74482206951494e-11,3.14450287167778e-10,-4.72636170112257e-10
10.1944537881889,2.61684025820217e-09,1.26679492202819e-09,6.5420967776127e-11,-9.53866903586497e-11,3.4585869369775e-10,-4.86319127643173e-10
10.2150486442727,6.42591198718884e-10,8.82926288233107e-10,-6.17254766031952e-11,-1.66870880245044e-10,3.85277726799583e-10,-4.83355456842514e-10
10.2356435006206,-1.35960623404037e-09,4.96351884220683e-10,-1.7815349118797e-10,-2.30221311404326e-10,4.3252922870739e-10,-4.6176454402711e-10
10.2562383568858,-3.36599107703196e-09,1.13256226759803e-10,-2.86300471916604e-10,-2.83086510335915e-10,4.88553670951945e-10,-4.20602674211995e-10
10.2768332128644,-5.35526673814095e-09,-2.58140315227675e-10,-3.83138874880224e-10,-3.26004888529798e-10,5.51369450868101e-10,-3.63701392344236e-10
10.2974280691284,-7.31080602050856e-09,-6.21794891136894e-10,-4.70135251957104e-10,-3.59210612726178e-10,6.20660475630577e-10,-2.89937472137147e-10
10.3180229252338,-9.21575339555929e-09,-9.70835432828224e-10,-5.46227032193775e-10,-3.82145149477494e-10,6.96491755231234e-10,-1.99575932979292e-10
10.338617781118,-1.10419097777489e-08,-1.30262673637936e-09,-6.06785244758593e-10,-3.94040719193312e-10,7.7642955240863e-10,-9.57941435721769e-11
10.3592126375951,-1.27733216185658e-08,-1.61429231447408e-09,-6.57248860287498e-10,-3.95911408247212e-10,8.60600571610436e-10,2.27536643403554e-11
10.3798074936593,-1.43952916836482e-08,-1.89924492495112e-09,-6.9253216798449e-10,-3.85567770873114e-10,9.49536773329752e-10,1.53429965371474e-10
10.40040234963,-1.5881555719509e-08,-2.16010032467902e-09,-7.14385473432126e-10,-3.66320624418515e-10,1.04035267889356e-09,2.93367284658946e-10
10.4209972061248,-1.72213516396717e-08,-2.39282893533472e-09,-7.23742738831835e-10,-3.37490136726695e-10,1.13208218589823e-09,4.43694498542802e-10
10.441592061946,-1.83968089144966e-08,-2.59010138514657e-09,-7.14663157710338e-10,-2.94305982893336e-10,1.22634835225786e-09,6.0227727473514e-10
10.4621869180391,-1.93900251983707e-08,-2.75562240668515e-09,-6.93820980308751e-10,-2.45072913776777e-10,1.32080626713563e-09,7.66552498053578e-10
10.4827817741967,-2.01943656570122e-08,-2.88777375070433e-09,-6.59464205700623e-10,-1.85819480851781e-10,1.41331448607369e-09,9.35304156009805e-10
10.5033766303316,-2.07964435204508e-08,-2.9810894967103e-09,-6.08641970111739e-10,-1.16052893278862e-10,1.50639552583841e-09,1.10713882693462e-09
10.5239714866339,-2.11877827786179e-08,-3.03804445673805e-09,-5.47167972701624e-10,-4.12189572421179e-11,1.59620986809962e-09,1.27877347309541e-09
10.544566342557,-2.13630342735033e-08,-3.05976288978408e-09,-4.74618228386607e-10,4.37452864121682e-11,1.68099324923865e-09,1.44988720370813e-09
10.5651611986999,-2.13181338737153e-08,-3.04217718142982e-09,-3.87576823430697e-10,1.33269388210028e-10,1.76448743414725e-09,1.61905681125336e-09
10.5857560547676,-2.10511257461051e-08,-2.98749664344793e-09,-2.90720086846079e-10,2.26299643459182e-10,1.84058950700847e-09,1.78208688619794e-09
10.6063509110632,-2.05615343772355e-08,-2.89745391443761e-09,-1.85357332868085e-10,3.27375564826945e-10,1.91297427558417e-09,1.94032900149783e-09
10.6269457671986,-1.98531400549428e-08,-2.76744411624082e-09,-6.78280929802322e-11,4.31099741772066e-10,1.98059628465088e-09,2.09148878998522e-09
10.6475406232827,-1.89307520671382e-08,-2.60509950521229e-09,5.568451873181e-11,5.35775713506718e-10,2.0383319739581e-09,2.23304492494554e-09
10.6681354795847,-1.78033375501094e-08,-2.41155905314235e-09,1.85294467480009e-10,6.44693913118769e-10,2.09246304391049e-09,2.3644550388666e-09
10.6887303356817,-1.64828240889105e-08,-2.18379319899099e-09,3.21632779329027e-10,7.52304950409146e-10,2.13637691523082e-09,2.48340292343176e-09
10.7093251918523,-1.49810228260335e-08,-1.92997482110267e-09,4.59471551348026e-10,8.58257678887283e-10,2.17257747839081e-09,2.59017463318058e-09
10.7299200478493,-1.33100209441872e-08,-1.64948208870348e-09,6.01451084861055e-10,9.65702256942164e-10,2.20236773930224e-09,2.68284861592575e-09
10.7505149040379,-1.14869404639831e-08,-1.34672641686502e-09,7.4448580408541e-10,1.06693103244743e-09,2.22076674657599e-09,2.75891497931405e-09
10.7711097601814,-9.53473329697041e-09,-1.02435448174162e-09,8.85316844762095e-10,1.16410806922503e-09,2.2316001844671e-09,2.82054617579546e-09
10.7917046162928,-7.46734192153817e-09,-6.8143840970478e-10,1.02637305559922e-09,1.26057905696572e-09,2.23322900857556e-09,2.86682312761469e-09
10.8122994726195,-5.304783507022e-09,-3.27178434560674e-10,1.16514471240428e-09,1.34948347884768e-09,2.22669717456784e-09,2.8956779616594e-09
10.8328943284984,-3.07580005520619e-09,3.82486321701945e-11,1.29944044985866e-09,1.43157885549516e-09,2.21061774820066e-09,2.90777070465412e-09
10.8534891846916,-7.99421360981563e-10,4.09726620490663e-10,1.42670307187691e-09,1.50688052213594e-09,2.1853650200941e-09,2.90203108799557e-09
10.8740840410143,1.50015937412707e-09,7.82356421570802e-10,1.54781151538055e-09,1.57416916432317e-09,2.15330080203706e-09,2.8801759616032e-09
10.8946788968304,3.79889399760144e-09,1.15700333658759e-09,1.66105921377497e-09,1.6328534705687e-09,2.11153463014152e-09,2.8402293391248e-09
10.9152737531161,6.07395419312669e-09,1.52623061086032e-09,1.76439824253373e-09,1.68317944712208e-09,2.06269880676759e-09,2.78435027498544e-09
10.935868609405,8.29783999523616e-09,1.88784208556491e-09,1.8598363382803e-09,1.72378623900094e-09,2.00636231846936e-09,2.71297372558931e-09
10.9564634653265,1.04512821228816e-08,2.23758901908146e-09,1.94230085818373e-09,1.75258726006399e-09,1.94165427132378e-09,2.62300559852025e-09
10.9770583215993,1.25143858014724e-08,2.5728542547175e-09,2.01378988452616e-09,1.77403067269528e-09,1.87219210542516e-09,2.52163486540834e-09
10.9976531777717,1.44617187598476e-08,2.89375898890006e-09,2.07502543157455e-09,1.78471767703637e-09,1.79789723705353e-09,2.40650243614035e-09
11.0182480338405,1.6273530400977e-08,3.19241395785766e-09,2.12210753326149e-09,1.78496988704604e-09,1.71804061536992e-09,2.27633137362799e-09
11.0388428900534,1.79327569750257e-08,3.4668628672766e-09,2.15726040008077e-09,1.77558770395535e-09,1.63410013702346e-09,2.13686390831371e-09
11.0594377459714,1.94219827235346e-08,3.71692993220259e-09,2.17917188867669e-09,1.75545475687384e-09,1.54715892841093e-09,1.98542400328776e-09
11.0800326019994,2.07260765298009e-08,3.93924864692785e-09,2.18710547913985e-09,1.72709142781302e-09,1.45653748364302e-09,1.82490392811093e-09
11.1006274585262,2.18327801776407e-08,4.13416389334484e-09,2.1824102641463e-09,1.68893454529349e-09,1.36560314532885e-09,1.65872215525214e-09
11.121222314777,2.27306392262959e-08,4.29686138579775e-09,2.16490109477123e-09,1.64191231731657e-09,1.27286504342245e-09,1.4830277986838e-09
11.1418171707773,2.34106406066995e-08,4.42514915967709e-09,2.13442778296331e-09,1.58542270292023e-09,1.17965439279592e-09,1.30379682768883e-09
11.1624120269887,2.3870915298889e-08,4.52385440948445e-09,2.09261338706313e-09,1.52278220170115e-09,1.08933851734766e-09,1.12348112165936e-09
11.1830068828758,2.41058765192833e-08,4.58914794837575e-09,2.04036747265151e-09,1.45525140441613e-09,9.99427200678175e-10,9.39280132051275e-10
11.2036017390767,2.41136359396287e-08,4.6196323231558e-09,1.97556579899343e-09,1.3794783529131e-09,9.13342766129414e-10,7.56651867785436e-10
11.2241965953852,2.38960832887577e-08,4.61613475089426e-09,1.90153165035206e-09,1.29863999601137e-09,8.29784887017516e-10,5.74697931238626e-10
11.2447914514146,2.34527315161539e-08,4.57946003902547e-09,1.81912255512311e-09,1.21514000300616e-09,7.502348381976e-10,3.95941653187173e-10
11.2653863075176,2.27975942227406e-08,4.51157488087429e-09,1.72718745228753e-09,1.127225909308e-09,6.76986471112709e-10,2.22588340952208e-10
11.2859811635978,2.19357489963483e-08,4.41024661226545e-09,1.62929318842824e-09,1.03608102715302e-09,6.08105820848084e-10,5.33691289180293e-11
11.3065760198599,2.08705791243818e-08,4.27982208383674e-09,1.52311100583741e-09,9.43253543692094e-10,5.45051921700639e-10,-1.07653012900391e-10
11.3271708760476,1.9623981407504e-08,4.12151286311524e-09,1.41345532380497e-09,8.50854150111164e-10,4.90060881811877e-10,-2.5903172508932e-10
11.3477657320073,1.82096570410967e-08,3.9361489120106e-09,1.30200639797889e-09,7.60745645658506e-10,4.42808821620214e-10,-4.00947906200541e-10
11.3683605883354,1.66395627465962e-08,3.72757052358485e-09,1.18512324395306e-09,6.69649390620921e-10,4.01737611677509e-10,-5.31355020207231e-10
11.3889554445143,1.49295151706677e-08,3.49448671481296e-09,1.06961305907284e-09,5.81494269706901e-10,3.70822138606591e-10,-6.49384183340132e-10
11.4095503004997,1.30999478256462e-08,3.24263887630118e-09,9.53010413293885e-10,4.98216804449407e-10,3.47606041822743e-10,-7.55268670035656e-10
11.4301451567479,1.11722152028703e-08,2.9739795009066e-09,8.35985980757071e-10,4.1631070113458e-10,3.30691533404135e-10,-8.47402252069828e-10
11.450740012701,9.16388217815604e-09,2.68990477071309e-09,7.23039289708359e-10,3.41062088972621e-10,3.25710395783501e-10,-9.24866329260472e-10
11.4713348688445,7.09696135605807e-09,2.39420414981803e-09,6.10649742533534e-10,2.7144788618328e-10,3.26949121880587e-10,-9.87424812604253e-10
11.4919297252557,4.98872116543138e-09,2.08751818015414e-09,5.04303685596882e-10,2.05383549439269e-10,3.36614279191629e-10,-1.03590779063237e-09
11.5125245812095,2.86550564756507e-09,1.7791344604424e-09,4.04532530036249e-10,1.48930899900311e-10,3.57640525883053e-10,-1.06760106164208e-09
11.5331194374184,7.49898386747249e-10,1.46723475122901e-09,3.10755320566461e-10,1.00377566930836e-10,3.82922121593699e-10,-1.08318021834202e-09
11.5537142934538,-1.34422021916218e-09,1.15304222290916e-09,2.244788688923e-10,5.75191021511969e-11,4.18626151966955e-10,-1.08560648341439e-09
11.5743091495511,-3.3922483664046e-09,8.4313488879393e-10,1.44001885836065e-10,2.42322601067097e-11,4.6132980196253e-10,-1.07164140542293e-09
11.5949040057193,-5.37797728537206e-09,5.3743710372605e-10,7.44626483695424e-11,-8.13993500125789e-13,5.09000419728011e-10,-1.0428075876738e-09
11.6154988617155,-7.28230616045904e-09,2.43265358416682e-10,1.33872145255789e-11,-1.81658185043252e-11,5.65519845076607e-10,-1.0003937474708e-09
11.6360937180328,-9.08514980909626e-09,-4.19463336188164e-11,-3.79055657593712e-11,-2.53223482333326e-11,6.24699020457731e-10,-9.43576664125863e-10
11.6566885740812,-1.07760392093738e-08,-3.15448321924764e-10,-7.89878585783573e-11,-2.58058066350288e-11,6.90276697071911e-10,-8.76443275560979e-10
11.6772834301595,-1.23384927333241e-08,-5.7121311436749e-10,-1.1131390330984e-10,-1.73779406467389e-11,7.60236842821716e-10,-7.95822695584898e-10
11.6978782864963,-1.37556118449817e-08,-8.10469948823564e-10,-1.29763165071951e-10,1.79255128759042e-12,8.33139632720591e-10,-7.03437202766604e-10
11.7184731423517,-1.50171272967462e-08,-1.02696664014892e-09,-1.39278680926414e-10,2.61111981157935e-11,9.10022945870606e-10,-6.03174747736217e-10
11.7390679985858,-1.61173155742117e-08,-1.22330709479044e-09,-1.39026252291807e-10,6.03776261648399e-11,9.86760865647005e-10,-4.92432718555677e-10
11.7596628549923,-1.7047370793899e-08,-1.39898243901001e-09,-1.2657375092136e-10,1.02037985064704e-10,1.06630460201211e-09,-3.75539059047044e-10
11.7802577108976,-1.78002355257066e-08,-1.54715898796654e-09,-1.04426513175013e-10,1.47673584592644e-10,1.14471629592464e-09,-2.53432794398749e-10
11.800852567173,-1.83727016720019e-08,-1.67036182444732e-09,-7.18097962403347e-11,2.03937257464005e-10,1.22217397463388e-09,-1.25473630764792e-10
11.8214474234691,-1.87599761201735e-08,-1.76943841089308e-09,-3.13762084535027e-11,2.63024180432028e-10,1.29923887318152e-09,5.06220136917942e-12
11.842042279402,-1.89637284865464e-08,-1.84125808760321e-09,1.65810485146201e-11,3.27010459318738e-10,1.37148399362745e-09,1.36971380978362e-10
11.8626371354891,-1.89848353754877e-08,-1.88509652867277e-09,7.61519690029722e-11,3.97250569399339e-10,1.44374301118841e-09,2.69867037249993e-10
11.8832319917295,-1.88223943435849e-08,-1.90212634681421e-09,1.43977457002323e-10,4.6990817516019e-10,1.51127579671557e-09,4.0179553647476e-10
11.9038268478816,-1.8483338924723e-08,-1.89180840068757e-09,2.16932393163697e-10,5.47811215213513e-10,1.57290739843542e-09,5.3166910748568e-10
11.9244217039852,-1.79751244059406e-08,-1.85504987488694e-09,2.96688128397522e-10,6.24896386922145e-10,1.63165770834571e-09,6.5700212191297e-10
11.9450165601826,-1.73030212490629e-08,-1.79113874047429e-09,3.81358862994864e-10,7.05928664752924e-10,1.68279157757395e-09,7.78159645133312e-10
11.965611416383,-1.64759694438446e-08,-1.70299240372814e-09,4.71161056205609e-10,7.86884316852262e-10,1.72856153420684e-09,8.92988036227407e-10
11.98620627236,-1.55046841544571e-08,-1.59158766914482e-09,5.6539125374247e-10,8.66240448476483e-10,1.76773687573768e-09,9.99944101564229e-10
12.0068011285411,-1.43971492014967e-08,-1.45492364768733e-09,6.61613761352636e-10,9.47374107949819e-10,1.79959651944597e-09,1.0986109123601e-09
12.0273959845216,-1.3165932791209e-08,-1.29898284560043e-09,7.58781785351244e-10,1.02327205132065e-09,1.82347332537608e-09,1.18625735178205e-09
12.0479908407038,-1.18256806099671e-08,-1.1227299302195e-09,8.57940787107385e-10,1.09985580708512e-09,1.83938274813155e-09,1.26643977511788e-09
12.0685856970303,-1.03856200796435e-08,-9.25589039705054e-10,9.5777813110925e-10,1.17366912751621e-09,1.85108553656996e-09,1.33473921873304e-09
12.0891805529533,-8.86012430702118e-09,-7.13597951142883e-10,1.05446921024362e-09,1.24282977324839e-09,1.85190217574001e-09,1.39006640637207e-09
12.1097754091539,-7.26732406674706e-09,-4.87679565276347e-10,1.15238549036559e-09,1.30937048875903e-09,1.84579929055449e-09,1.43599688216599e-09
12.1303702654808,-5.61784330943012e-09,-2.49075700626816e-10,1.24708550071222e-09,1.36847484229659e-09,1.83365287186762e-09,1.46742304794072e-09
12.1509651215584,-3.92597875454538e-09,1.18959833302094e-12,1.33543305307777e-09,1.42439485760008e-09,1.81112322749929e-09,1.4862005654761e-09
12.1715599774533,-2.20846020072078e-09,2.59890052872907e-10,1.42481137158614e-09,1.47534279954745e-09,1.78456786626581e-09,1.49340267317928e-09
12.1921548338115,-4.77895644335426e-10,5.22071593249747e-10,1.50594497329979e-09,1.5173111349936e-09,1.74934213805877e-09,1.48562981103729e-09
12.2127496900595,1.24878703260329e-09,7.87093718664107e-10,1.5788375141042e-09,1.5546912368907e-09,1.70725000449116e-09,1.46557832792333e-09
12.2333445460963,2.9614988276953e-09,1.05550721827188e-09,1.65181514907067e-09,1.58586380239262e-09,1.66114456284218e-09,1.43540620190617e-09
12.2539394021114,4.64886772563621e-09,1.32454166153072e-09,1.71548212669938e-09,1.60991560992472e-09,1.60926751116904e-09,1.39215621172632e-09
12.2745342580804,6.29063438499129e-09,1.58795050902474e-09,1.77071083395108e-09,1.62790565638682e-09,1.5530081325649e-09,1.33667624402751e-09
12.2951291145704,7.87798417078776e-09,1.84569042666418e-09,1.82031234729874e-09,1.63769009444222e-09,1.4911374338535e-09,1.2711314934581e-09
12.3157239705913,9.40178967324941e-09,2.0962680546173e-09,1.86092961933688e-09,1.64198623095001e-09,1.42732665964652e-09,1.19585039502906e-09
12.3363188266079,1.08453409190016e-08,2.33680297808604e-09,1.89492503168612e-09,1.63836937909022e-09,1.35970440716694e-09,1.11185582116907e-09
12.356913682659,1.22025015933265e-08,2.56728598534137e-09,1.91869768862986e-09,1.62808852590279e-09,1.2902875329527e-09,1.01882651279874e-09
12.3775085387621,1.34615462729126e-08,2.78114724835439e-09,1.93306340491074e-09,1.61164211278533e-09,1.22015792521009e-09,9.18712176876858e-10
12.3981033951504,1.46115734343243e-08,2.97968530242554e-09,1.94184618250677e-09,1.58795429138635e-09,1.14679531899426e-09,8.12718997435443e-10
12.4186982512138,1.5653090545947e-08,3.1647178541439e-09,1.94136502206673e-09,1.56094007942964e-09,1.07667964093328e-09,7.02621553134203e-10
12.4392931074524,1.65724075174498e-08,3.33025685194326e-09,1.93219294142202e-09,1.52710423816189e-09,1.0061189598165e-09,5.89205824164176e-10
12.459887963611,1.73619489823661e-08,3.47538107283398e-09,1.91584885960951e-09,1.48720988336348e-09,9.35940683095838e-10,4.72742690719851e-10
12.4804828194985,1.80222163369954e-08,3.59892610566464e-09,1.89139362565801e-09,1.44388303933644e-09,8.70109396201052e-10,3.55831279636517e-10
12.5010776759336,1.85457182171825e-08,3.70053484873433e-09,1.85836871348471e-09,1.39554512442963e-09,8.04873150967745e-10,2.38412220308795e-10
12.5216725320759,1.89282009275137e-08,3.78074296044617e-09,1.81912776260988e-09,1.34340622680753e-09,7.44865745120712e-10,1.23474829356719e-10
12.5422673878002,1.91696538188522e-08,3.83734479795528e-09,1.77301268844025e-09,1.28860229720858e-09,6.87212296119636e-10,1.08925451894409e-11
12.5628622441736,1.92688696082869e-08,3.86926834199815e-09,1.71909805274471e-09,1.23066711410848e-09,6.3356623112664e-10,-9.89309195581622e-11
12.5834571005582,1.92249140768689e-08,3.87941265492586e-09,1.66224942807832e-09,1.17195034211883e-09,5.87372646268074e-10,-2.01091119637903e-10
12.6040519565376,1.90410181296645e-08,3.86633252290967e-09,1.5992187493384e-09,1.11120788128043e-09,5.45052546836291e-10,-2.98027525553937e-10
12.624646812442,1.87162800144914e-08,3.82808065442982e-09,1.53117257594953e-09,1.04901396873938e-09,5.0892478619449e-10,-3.87921676544122e-10
12.6452416688068,1.82533009398768e-08,3.76846461106591e-09,1.46105205179797e-09,9.88209131885764e-10,4.77184349751176e-10,-4.68355728355516e-10
12.6658365250444,1.76571962073331e-08,3.68620173834904e-09,1.38622767998302e-09,9.2679099132006e-10,4.5358854544247e-10,-5.40710189113483e-10
12.6864313811157,1.69302973602974e-08,3.58050197012943e-09,1.30889500456699e-09,8.66308706290547e-10,4.35688196027892e-10,-6.02106294678747e-10
12.7070262373232,1.60800069971964e-08,3.45596530096507e-09,1.23059977799188e-09,8.06779777556824e-10,4.23323436997655e-10,-6.53063142056902e-10
12.7276210930997,1.51120456246774e-08,3.31100222105743e-09,1.15105388302905e-09,7.49344861349312e-10,4.18365916900199e-10,-6.93832651500419e-10
12.7482159495616,1.40336117187046e-08,3.14723449185962e-09,1.06998641352603e-09,6.94683488533383e-10,4.1834601328988e-10,-7.21571715812965e-10
12.7688108057882,1.28551630408153e-08,2.97052591326265e-09,9.91523335610427e-10,6.44472731790162e-10,4.28042896907411e-10,-7.36749554827606e-10
12.7894056615976,1.15833603109603e-08,2.77701399386089e-09,9.13361033157862e-10,5.97735608341556e-10,4.41032592229863e-10,-7.40568049799199e-10
12.810000517901,1.02259370761028e-08,2.57025094491098e-09,8.36593073115586e-10,5.5322206309867e-10,4.60603068300441e-10,-7.31134124288926e-10
12.8305953740059,8.79556574132932e-09,2.3535413694386e-09,7.65701723930067e-10,5.15851492405995e-10,4.87546833167552e-10,-7.09113606049609e-10
12.8511902301909,7.30145062263635e-09,2.12386677957356e-09,6.93493593901752e-10,4.81006542298646e-10,5.16564765327805e-10,-6.76029359462037e-10
12.8717850863815,5.75473222703966e-09,1.89006093532354e-09,6.26637250226824e-10,4.50823375636414e-10,5.53610709612501e-10,-6.29710176855578e-10
12.8923799424633,4.17062295502585e-09,1.65140160612933e-09,5.65599464686417e-10,4.27874839914521e-10,5.93848829510572e-10,-5.72314664636659e-10
12.912974798394,2.55485196681467e-09,1.40484129806317e-09,5.06069474613192e-10,4.08038753719692e-10,6.37007562012485e-10,-5.04526750451644e-10
12.933569654531,9.23368076472984e-10,1.16178972482824e-09,4.56674815900486e-10,3.95197853447544e-10,6.85385793250081e-10,-4.24647210663923e-10
12.9541645108237,-7.0614627574293e-10,9.20113917970397e-10,4.11049988122914e-10,3.877239026234e-10,7.37071082615307e-10,-3.36208160258181e-10
12.9747593669493,-2.326760377704e-09,6.8051232380338e-10,3.7001489246322e-10,3.85757734807116e-10,7.90313955003659e-10,-2.38259953839227e-10
12.9953542230869,-3.92323694837373e-09,4.48574067682398e-10,3.38934726309121e-10,3.91464278052402e-10,8.45321768235199e-10,-1.31893935880041e-10
13.0159490790925,-5.48399015354101e-09,2.21253409302785e-10,3.13191707037153e-10,4.00356249643764e-10,9.0287341285599e-10,-1.89563897347859e-11
13.0365439353009,-6.99791161806191e-09,5.06121956136345e-12,2.93852491001818e-10,4.14947675826176e-10,9.6000869071344e-10,1.00666409087232e-10
13.057138791508,-8.44957318548051e-09,-1.99811017604733e-10,2.8212259303853e-10,4.36720738420538e-10,1.01848584792092e-09,2.23738109529547e-10
13.0777336475208,-9.82414292148596e-09,-3.91184879787815e-10,2.78763280999683e-10,4.61752754556373e-10,1.07521172480805e-09,3.52221829523082e-10
13.0983285039185,-1.11124162388636e-08,-5.67603770266928e-10,2.79736264828307e-10,4.90846063443639e-10,1.13055154659948e-09,4.82746252885446e-10
13.1189233600245,-1.2307104672433e-08,-7.30843729220535e-10,2.88957624176549e-10,5.25144178870167e-10,1.18572971056878e-09,6.13522338904022e-10
13.1395182160779,-1.33911680524576e-08,-8.70650889551498e-10,3.08217266704082e-10,5.65414083866051e-10,1.23946598987022e-09,7.46891687288755e-10
13.1601130723916,-1.43555019390088e-08,-9.91524048218556e-10,3.31263908600345e-10,6.09350770127306e-10,1.28980442009631e-09,8.78962451187232e-10
13.1807079281348,-1.519418064822e-08,-1.09634576067755e-09,3.6207980569475e-10,6.55356454039446e-10,1.33617555356036e-09,1.00811445450901e-09
13.2013027845291,-1.58961455569407e-08,-1.17698277970598e-09,3.99585823248395e-10,7.04429700927208e-10,1.38132800957263e-09,1.13433602422182e-09
13.2218976409338,-1.64549758749623e-08,-1.23609931842641e-09,4.42128582279793e-10,7.55782163073581e-10,1.42080635941227e-09,1.25699039369476e-09
13.2424924967183,-1.68652445355217e-08,-1.2742010212994e-09,4.91205821905336e-10,8.1022446017344e-10,1.45691276001155e-09,1.37431179007993e-09
13.2630873529968,-1.71227906311582e-08,-1.28884807538914e-09,5.43529661184677e-10,8.65168685040219e-10,1.48799117878529e-09,1.48375362715319e-09
13.283682208933,-1.72238572833481e-08,-1.28318917442523e-09,5.99735053128899e-10,9.19241854731427e-10,1.5129720258571e-09,1.58669216848642e-09
13.3042770650197,-1.71640188154212e-08,-1.25425228018953e-09,6.6282493174311e-10,9.76611050441675e-10,1.53566013392326e-09,1.68296468496829e-09
13.3248719212968,-1.69417206723056e-08,-1.199935708504e-09,7.28216292436739e-10,1.03362496393448e-09,1.55179426044577e-09,1.76923456687633e-09
13.3454667774335,-1.6558923687507e-08,-1.12813375104866e-09,7.96016640839187e-10,1.0882007720149e-09,1.56203379101024e-09,1.84666468937782e-09
13.3660616337808,-1.60177954306786e-08,-1.03414666910088e-09,8.66417841265061e-10,1.14359426913925e-09,1.56785065869893e-09,1.91453192015564e-09
13.3866564899254,-1.53225330113232e-08,-9.18178010786614e-10,9.36305707754526e-10,1.19618424228297e-09,1.56875971201088e-09,1.97151737142656e-09
13.4072513460448,-1.44772338217709e-08,-7.88685570749379e-10,1.00881172308234e-09,1.24605920166409e-09,1.56362775576291e-09,2.01769670252289e-09
13.427846202237,-1.34864166529973e-08,-6.38638998608319e-10,1.08071743885298e-09,1.29528208378466e-09,1.55253754684574e-09,2.05320549935499e-09
13.4484410583242,-1.23607336224671e-08,-4.72718958722849e-10,1.15101306224124e-09,1.33851625891378e-09,1.53695697969848e-09,2.07704335450799e-09
13.4690359144281,-1.11078427739919e-08,-2.94755460372958e-10,1.21982107827313e-09,1.37899857351024e-09,1.51564152188694e-09,2.08945908152915e-09
13.4896307705454,-9.73417533659875e-09,-1.01015774570703e-10,1.28834121028207e-09,1.41747759635954e-09,1.49132931125089e-09,2.09198799480813e-09
13.5102256264828,-8.2540018858405e-09,1.01550215901936e-10,1.35528053680245e-09,1.45046604891657e-09,1.46202925319434e-09,2.08370510856168e-09
13.5308204824521,-6.68179041221995e-09,3.13535315037516e-10,1.415464949503e-09,1.48082718200173e-09,1.42733837460856e-09,2.06489600524159e-09
13.5514153389039,-5.02738227201505e-09,5.32494878929008e-10,1.47464308061282e-09,1.50420102142569e-09,1.39075870269799e-09,2.03604150813554e-09
13.5720101950061,-3.30716026529111e-09,7.54862709317537e-10,1.52845212451419e-09,1.52281479441711e-09,1.34798364410172e-09,1.99700271620968e-09
13.5926050509083,-1.53840915086678e-09,9.81956745742582e-10,1.57675501667024e-09,1.53750176722644e-09,1.30390565734832e-09,1.94942657212236e-09
13.6131999073211,2.68603939479775e-10,1.20785042823275e-09,1.62224432283153e-09,1.54638494515208e-09,1.25873891691306e-09,1.89410145626962e-09
13.6337947633787,2.09271015068893e-09,1.43047700747423e-09,1.65722322836459e-09,1.54903794640279e-09,1.20715717007364e-09,1.82962778725141e-09
13.6543896195765,3.91761127699171e-09,1.65251915205544e-09,1.68942837745998e-09,1.54664149423248e-09,1.1574177948458e-09,1.75877216579049e-09
13.6749844758447,5.73293961731365e-09,1.86945160580525e-09,1.71666239828688e-09,1.54144349282396e-09,1.10559755438653e-09,1.6840837167484e-09
13.6955793317728,7.51529011527213e-09,2.0765833875774e-09,1.73554148388245e-09,1.52805920407077e-09,1.0516578692079e-09,1.60286806788535e-09
13.716174188035,9.24849318593751e-09,2.27472299004482e-09,1.74809174527016e-09,1.51204044760688e-09,9.99110040893219e-10,1.51714361076784e-09
13.7367690442448,1.09190654347784e-08,2.46121088921264e-09,1.7530855700249e-09,1.49047428175595e-09,9.45220171572645e-10,1.4303331001109e-09
13.7573639001541,1.25085689143552e-08,2.63471919748327e-09,1.75293130078435e-09,1.4629948543699e-09,8.93409633915065e-10,1.3391551188254e-09
13.7779587562735,1.40032777514134e-08,2.79529957237781e-09,1.74434872702486e-09,1.43385104172599e-09,8.41397524808535e-10,1.24826812626676e-09
13.798553612264,1.53877107009325e-08,2.93714378082794e-09,1.72932290335818e-09,1.39728488605993e-09,7.90688495692813e-10,1.15720536864783e-09
13.8191484685224,1.6646738986778e-08,3.06089199532439e-09,1.70750838204383e-09,1.35885279817392e-09,7.42060746010434e-10,1.06493659394643e-09
13.8397433251805,1.77720194847294e-08,3.17009524530904e-09,1.68021367311591e-09,1.31802005062541e-09,6.96601883253501e-10,9.77940350786766e-10
13.8603381810944,1.87527169828399e-08,3.25897681350401e-09,1.64811340550376e-09,1.27267748407943e-09,6.53786880047303e-10,8.92154328088332e-10
13.8809330370327,1.95745883271073e-08,3.32675426017511e-09,1.60861419625333e-09,1.22692572843519e-09,6.12874619511974e-10,8.09607989567441e-10
13.9015278932217,2.02304144830331e-08,3.37626156772498e-09,1.56493690983554e-09,1.17819027812024e-09,5.76409304266235e-10,7.332569518332e-10
13.9221227492051,2.07153658827924e-08,3.40287613964141e-09,1.51621168668648e-09,1.12776328676324e-09,5.4236889854966e-10,6.60300786957605e-10
13.9427176052786,2.10221371054993e-08,3.40639226234525e-09,1.46175513861744e-09,1.07673878056064e-09,5.1415868090518e-10,5.94293449758036e-10
13.9633124615077,2.1148428372299e-08,3.39285241895673e-09,1.40612707085933e-09,1.0246202926609e-09,4.88629364195625e-10,5.34691253642756e-10
13.9839073177727,2.10911422714066e-08,3.35749082683449e-09,1.34613185806625e-09,9.72533322346143e-10,4.65958021835856e-10,4.81065530232023e-10
14.0045021738758,2.0847775870254e-08,3.30052175450366e-09,1.28098765569605e-09,9.20866549736771e-10,4.50135041314919e-10,4.36518667255625e-10
14.0250970300182,2.04276882668814e-08,3.22748349494756e-09,1.21800800284561e-09,8.71971315422519e-10,4.37092568980242e-10,4.00817636152606e-10
14.0456918860963,1.98307179220821e-08,3.13309450377163e-09,1.15181398396827e-09,8.23005354481602e-10,4.30233474729301e-10,3.7260957523959e-10
14.0662867421807,1.90560543066529e-08,3.02190237651623e-09,1.08475584907335e-09,7.75534170294633e-10,4.2626515645378e-10,3.52945458330837e-10
14.0868815984785,1.81193693627659e-08,2.89457537054379e-09,1.01905658340075e-09,7.31796645954666e-10,4.27367219790957e-10,3.42842525712908e-10
14.1074764546936,1.70235456795045e-08,2.74922570303808e-09,9.51699251406777e-10,6.89614328571848e-10,4.34159118504129e-10,3.40512884254324e-10
14.1280713107722,1.57780370580653e-08,2.59340851090786e-09,8.87677671938197e-10,6.51860507397834e-10,4.42016436452425e-10,3.48407155590082e-10
14.148666166813,1.44002980022426e-08,2.42340620567019e-09,8.22813912737848e-10,6.1733381806097e-10,4.56375242065865e-10,3.63922719074257e-10
14.1692610229733,1.28929663879707e-08,2.24068997257002e-09,7.60795200537325e-10,5.8394090777511e-10,4.73174387469479e-10,3.85991558731937e-10
14.1898558791195,1.12794515602779e-08,2.05182861496816e-09,7.03525252845802e-10,5.56989628399853e-10,4.94022855936242e-10,4.19455421086011e-10
14.2104507352178,9.5754697010979e-09,1.85652861256554e-09,6.48561355113156e-10,5.34137123158751e-10,5.19133207995618e-10,4.59372993441727e-10
14.2310455915937,7.78708396118822e-09,1.65474262104557e-09,5.99540409163214e-10,5.1601623989167e-10,5.46204162218059e-10,5.06717450522018e-10
14.2516404477143,5.94086621511014e-09,1.44755504291769e-09,5.51999269461244e-10,5.02927178751087e-10,5.77251694132008e-10,5.61171897508655e-10
14.2722353035471,4.04891643370405e-09,1.24180729597526e-09,5.10315726068388e-10,4.91999082111913e-10,6.08838136915648e-10,6.2055568927739e-10
14.2928301595687,2.12795862669721e-09,1.03582512959381e-09,4.74267000892707e-10,4.87869786526115e-10,6.43646406184403e-10,6.87397002409301e-10
14.313425015977,2.01316732623483e-10,8.29383702241292e-10,4.42036808060029e-10,4.88527877300941e-10,6.8021059744003e-10,7.577943802474e-10
14.3340198721756,-1.71716903815273e-09,6.27975568234362e-10,4.17583741459819e-10,4.93098106413662e-10,7.15906623751607e-10,8.31894316636655e-10
14.354614728287,-3.6088595031529e-09,4.30213595375143e-10,3.96065954249644e-10,5.01067133976991e-10,7.53558222647517e-10,9.0911118927148e-10
14.3752095844666,-5.45647663663649e-09,2.43248106674039e-10,3.82219822262839e-10,5.14589939236286e-10,7.90639088642151e-10,9.89112121399399e-10
14.3958044404416,-7.23944601007522e-09,6.60797270673809e-11,3.75342358508594e-10,5.33303601908974e-10,8.30079075997646e-10,1.07219815337967e-09
14.4163992965555,-8.94205437497891e-09,-1.02883359949795e-10,3.72814953565398e-10,5.54199990389969e-10,8.67727190371619e-10,1.15424268218601e-09
14.4369941528517,-1.05522016273014e-08,-2.57864022977481e-10,3.77030876516721e-10,5.8019018360365e-10,9.03745059940695e-10,1.23737423760037e-09
14.457589008862,-1.20512608074566e-08,-4.01172385398529e-10,3.87619485347563e-10,6.09230821381618e-10,9.39279878301318e-10,1.31928046676123e-09
14.4781838646954,-1.34271297502322e-08,-5.29076305359749e-10,4.02116259886978e-10,6.40592350731274e-10,9.7127440834982e-10,1.39860606235186e-09
14.4987787211974,-1.46668189912572e-08,-6.41079636473494e-10,4.22587831566021e-10,6.75541576473979e-10,1.00421256972744e-09,1.47714442314375e-09
14.5193735771647,-1.57576325513747e-08,-7.39558656127664e-10,4.49156789288811e-10,7.11355026267523e-10,1.03116383053721e-09,1.55025437127962e-09
14.5399684332607,-1.66945210276516e-08,-8.19807109543059e-10,4.77122337729149e-10,7.48668048216064e-10,1.05625043567678e-09,1.61994215482229e-09
14.5605632897055,-1.74633183832064e-08,-8.80826138729087e-10,5.14100423432183e-10,7.90234618078242e-10,1.07998715926299e-09,1.68595855745332e-09
14.5811581454981,-1.8055239406764e-08,-9.23835900174468e-10,5.53268739155056e-10,8.31439836676069e-10,1.09877428497532e-09,1.74512084751539e-09
14.6017530019655,-1.84728681142145e-08,-9.50193155086002e-10,5.94110829251967e-10,8.72544699673505e-10,1.11582147785151e-09,1.79977023844082e-09
14.6223478580667,-1.870976212098e-08,-9.56535363864897e-10,6.41601371833494e-10,9.15376898730077e-10,1.12595969283812e-09,1.84712691824189e-09
14.6429427139645,-1.87618761053959e-08,-9.45242793575037e-10,6.888385151991e-10,9.56517299856639e-10,1.13550686891797e-09,1.8867056296132e-09
14.6635375701987,-1.86321487820412e-08,-9.18236481481527e-10,7.40391572430589e-10,9.96619780103871e-10,1.13903833536746e-09,1.92035368959664e-09
14.684132426283,-1.83219005892737e-08,-8.69971472061246e-10,7.92190856766394e-10,1.03700462557358e-09,1.13778392322332e-09,1.9457999887577e-09
14.7047272824825,-1.78337115371425e-08,-8.08632040639846e-10,8.42704682267937e-10,1.07441388192503e-09,1.13340446084124e-09,1.96141272293166e-09
14.7253221387131,-1.7172770685608e-08,-7.30962936757938e-10,8.95915307814385e-10,1.10952001708648e-09,1.12370238445523e-09,1.97054634121326e-09
14.7459169950829,-1.63456348285316e-08,-6.3484596095704e-10,9.49279725024539e-10,1.14408903566293e-09,1.11283001432206e-09,1.97207538417912e-09
14.7665118509797,-1.53596888323969e-08,-5.27541753892862e-10,1.0018754786332e-09,1.17518434523986e-09,1.09427561089964e-09,1.96322846365753e-09
14.7871067070866,-1.42266042117532e-08,-4.04536255002814e-10,1.0528342876901e-09,1.2031553652751e-09,1.07383804721996e-09,1.94884501698226e-09
14.807701563305,-1.29581906847764e-08,-2.70787331814193e-10,1.10276708824839e-09,1.22791956062926e-09,1.05009917116126e-09,1.92543959409924e-09
14.8282964190967,-1.15625567640364e-08,-1.28558891387526e-10,1.14910865412205e-09,1.24912426927689e-09,1.02081847424256e-09,1.89211663734787e-09
14.8488912756755,-1.00537944453115e-08,2.52177464382321e-11,1.19398186541028e-09,1.26748154938405e-09,9.89586931846443e-10,1.85485677183335e-09
14.8694861317784,-8.45116617160322e-09,1.86141469498814e-10,1.23604380205512e-09,1.28068694337673e-09,9.54310788481161e-10,1.80824976344321e-09
14.8900809878246,-6.76775117018483e-09,3.50947166267581e-10,1.27131805943131e-09,1.28882010481414e-09,9.1672573506342e-10,1.7533922611669e-09
14.9106758441175,-5.01512227042587e-09,5.22490506645999e-10,1.307320848363e-09,1.29528338401843e-09,8.76815288320073e-10,1.69568297074309e-09
14.9312707000653,-3.21098928186796e-09,6.98709186071677e-10,1.33871794960578e-09,1.29750811830858e-09,8.34719461001924e-10,1.63081010157273e-09
14.9518655563413,-1.37429211098123e-09,8.73514084419279e-10,1.36277156135445e-09,1.29446006848507e-09,7.91728614931504e-10,1.56016029106374e-09
14.9724604125629,4.78194531959523e-10,1.04839779793154e-09,1.38555074354408e-09,1.28865946757884e-09,7.46858500095041e-10,1.48591901588296e-09
14.9930552685384,2.33052952782265e-09,1.22108071347187e-09,1.40118481090689e-09,1.27788036520429e-09,6.99780787567633e-10,1.40832102678723e-09
15.0136501245796,4.1653868193094e-09,1.39094570625513e-09,1.4112367760791e-09,1.26266195276849e-09,6.53333832137523e-10,1.32754775622891e-09
15.0342449808189,5.9667970628952e-09,1.5569042785387e-09,1.41943232208531e-09,1.24548922048454e-09,6.07211615284371e-10,1.24381612530983e-09
15.0548398368855,7.71781370400063e-09,1.71403914163065e-09,1.41981791786386e-09,1.22307638029077e-09,5.58959480024378e-10,1.15829926250854e-09
15.0754346929251,9.40173551315363e-09,1.86334921779112e-09,1.41396971158372e-09,1.19622146937535e-09,5.1262005362927e-10,1.07218546579838e-09
15.096029549163,1.10071266579729e-08,2.00530794811078e-09,1.40746220530466e-09,1.16986399864878e-09,4.69023183267504e-10,9.87624142056967e-10
15.1166244053986,1.25203153415127e-08,2.13757490927412e-09,1.39434055878355e-09,1.13925692310972e-09,4.24509501085281e-10,9.02694636867071e-10
15.1372192615154,1.39234133843574e-08,2.25645470041283e-09,1.3745755765842e-09,1.10494234921531e-09,3.82316401964572e-10,8.19223674663877e-10
15.1578141174811,1.52055076940938e-08,2.36433072113415e-09,1.35386905864151e-09,1.06982948937615e-09,3.43411969980536e-10,7.39036892705054e-10
15.1784089736207,1.63582868799894e-08,2.45838925003276e-09,1.32493970093056e-09,1.0323961831747e-09,3.05073976964286e-10,6.6044869538846e-10
15.1990038301789,1.73688285798543e-08,2.53504989618707e-09,1.29333605412891e-09,9.93940584803043e-10,2.70148179239108e-10,5.86689924902149e-10
15.2195986859805,1.82303396355269e-08,2.60080531279117e-09,1.26137427258926e-09,9.53780422472215e-10,2.38379302400242e-10,5.16747404731449e-10
15.2401935418105,1.89348482173023e-08,2.64889949026437e-09,1.2190988584844e-09,9.11891681028892e-10,2.09134909366093e-10,4.50030902140508e-10
15.2607883984568,1.94773203169967e-08,2.68086729973929e-09,1.17907325354537e-09,8.70274951420933e-10,1.83807203455216e-10,3.90913320498868e-10
15.2813832545574,1.98565236331139e-08,2.70119648294979e-09,1.13723329346136e-09,8.30672672005872e-10,1.61792557337106e-10,3.37278499935745e-10
15.3019781105496,2.00656953755974e-08,2.70154117166267e-09,1.08919944688307e-09,7.89678415471843e-10,1.44315423348121e-10,2.90169339230928e-10
15.3225729666691,2.01058005545958e-08,2.68716380317866e-09,1.04335723334756e-09,7.49079714084139e-10,1.29255015290868e-10,2.49092849617681e-10
15.3431678229788,1.99773581129956e-08,2.65740165899969e-09,9.92978774129375e-10,7.11165032494483e-10,1.18303736451803e-10,2.14448322550569e-10
15.3637626789723,1.96772902545964e-08,2.61085902167195e-09,9.42345369727807e-10,6.72386457832303e-10,1.11858304065687e-10,1.89097366322699e-10
15.3843575350839,1.92139152505981e-08,2.55229370193651e-09,8.93399320761892e-10,6.3776482481454e-10,1.08898231470384e-10,1.68892208153354e-10
15.4049523913135,1.85962152649216e-08,2.47700818777423e-09,8.42227286142979e-10,6.04225265113794e-10,1.09319162384653e-10,1.56572020834989e-10
15.4255472472439,1.78195212219801e-08,2.38642489494116e-09,7.90246334034702e-10,5.69721133941447e-10,1.118613465367e-10,1.51624834325201e-10
15.4461421035743,1.6894703601169e-08,2.28502560256061e-09,7.42054920038806e-10,5.42044898935517e-10,1.20762342978468e-10,1.53227586089043e-10
15.4667369596551,1.5839588140873e-08,2.17243970558775e-09,6.94782922398602e-10,5.16850222948457e-10,1.30580467925367e-10,1.64159989165452e-10
15.4873318159581,1.46541568990304e-08,2.04917779422821e-09,6.46694999275109e-10,4.93439414334912e-10,1.45057140647677e-10,1.80658409121791e-10
15.5079266719054,1.33526845649976e-08,1.91500576065778e-09,6.03471768389502e-10,4.72786363032109e-10,1.63012100179536e-10,2.03391100700876e-10
15.5285215279703,1.19475280183961e-08,1.77335034067662e-09,5.61747342657298e-10,4.55460985562026e-10,1.79552522594879e-10,2.33584556866797e-10
15.5491163842915,1.04471663770003e-08,1.62451732555895e-09,5.21034753909033e-10,4.42480141809112e-10,2.03317216225561e-10,2.68526626862321e-10
15.5697112403221,8.87015180898807e-09,1.46830191151695e-09,4.84823735566347e-10,4.31135537791882e-10,2.26717515342994e-10,3.10248419992378e-10
15.5903060967738,7.22732016350991e-09,1.30884357674616e-09,4.52542026508962e-10,4.2451803819091e-10,2.5117860061293e-10,3.55790245609168e-10
15.6109009528475,5.53468516658033e-09,1.14410390792168e-09,4.20356336465686e-10,4.20027894735918e-10,2.76863855770864e-10,4.04317286049241e-10
15.6314958088759,3.80798991614882e-09,9.79929603317436e-10,3.94148864738198e-10,4.20227086407385e-10,3.04508487496127e-10,4.60066738154974e-10
15.6520906651374,2.06041794093244e-09,8.16289213026508e-10,3.75080995160404e-10,4.23387789586397e-10,3.33962177487027e-10,5.17141334366945e-10
15.672685521088,3.09838861478196e-10,6.52142748745312e-10,3.54698278734834e-10,4.28296364762358e-10,3.61039150496627e-10,5.7631417200759e-10
15.6932803771219,-1.43191415181209e-09,4.92098272808869e-10,3.41289179008327e-10,4.39689505972346e-10,3.90610505791258e-10,6.39341710127616e-10
15.7138752331237,-3.14845315581335e-09,3.34095178268081e-10,3.31651536375422e-10,4.50593351396597e-10,4.17595469567849e-10,7.01597669498032e-10
15.7344700895479,-4.82424610960289e-09,1.8352475926688e-10,3.24543771658684e-10,4.64393858696386e-10,4.45139248820028e-10,7.65061310355243e-10
15.755064945814,-6.4458876198929e-09,3.76075005302108e-11,3.24412289434256e-10,4.82980571129542e-10,4.71278103757836e-10,8.28828600383795e-10
15.7756598014978,-7.99806350623297e-09,-1.01277102825809e-10,3.23640079469286e-10,5.00821327828605e-10,4.93947552846326e-10,8.8998477044128e-10
15.7962546578986,-9.47197143960452e-09,-2.2923082060651e-10,3.3039388994602e-10,5.23070800078012e-10,5.17692772103477e-10,9.50571623674276e-10
15.8168495141542,-1.08501536833594e-08,-3.47997950369786e-10,3.41450081457626e-10,5.46310360909566e-10,5.37741116795436e-10,1.00958794293558e-09
15.8374443699667,-1.21200660432372e-08,-4.53317628488112e-10,3.530891059571e-10,5.70073672235318e-10,5.57128148245545e-10,1.06528396571049e-09
15.8580392262976,-1.32757582260306e-08,-5.50183511996303e-10,3.72668810230317e-10,5.97706508186469e-10,5.73314108970925e-10,1.11786316498009e-09
15.8786340825919,-1.430537916902e-08,-6.34067041953409e-10,3.91927334887919e-10,6.23311272547231e-10,5.85585991783915e-10,1.16667012945149e-09
15.8992289384277,-1.52023713003945e-08,-7.03290060519575e-10,4.12921066229086e-10,6.50375823457741e-10,5.97238511930126e-10,1.21046787349094e-09
15.9198237945145,-1.59573948482316e-08,-7.6120644756659e-10,4.40980170982956e-10,6.78875034752413e-10,6.03869741418441e-10,1.24958670084574e-09
15.9404186506839,-1.65628500297863e-08,-8.02658954770722e-10,4.68383271004724e-10,7.06419449015105e-10,6.07717257254182e-10,1.2837419787781e-09
15.9610135068294,-1.70184198626429e-08,-8.32155603907674e-10,4.96757841805151e-10,7.31742514455679e-10,6.08716732457008e-10,1.31073212651202e-09
15.98160836331,-1.73188653477467e-08,-8.46272172422649e-10,5.29550279024407e-10,7.58414924180873e-10,6.06159680290055e-10,1.33394207999597e-09
16.0022032193032,-1.74573812212991e-08,-8.44121797996403e-10,5.62546879852666e-10,7.85861250206333e-10,6.01194262443224e-10,1.3506722344136e-09
16.0227980754203,-1.74369585574745e-08,-8.30604371960264e-10,5.97222574140327e-10,8.09677217063719e-10,5.92065966008769e-10,1.35954949469947e-09
16.0433929314902,-1.72599902893691e-08,-8.00314988875392e-10,6.31681726067679e-10,8.33562115284791e-10,5.7974013016841e-10,1.36415824921541e-09
16.0639877875437,-1.69261004723472e-08,-7.57091895566016e-10,6.66149223028435e-10,8.54421032577193e-10,5.64795334012154e-10,1.36162872500309e-09
16.0845826439166,-1.64408735958704e-08,-7.02860830988269e-10,7.01636102779478e-10,8.73956426667542e-10,5.47019279453024e-10,1.35266760307724e-09
16.1051774998743,-1.58045290692556e-08,-6.33141390715794e-10,7.35269195770198e-10,8.91445853363869e-10,5.26170931494691e-10,1.33730787467326e-09
16.1257723560047,-1.50249993299849e-08,-5.53844591158989e-10,7.68943845656936e-10,9.05862963014964e-10,5.01328226034366e-10,1.31501068674223e-09
16.1463672123076,-1.41141019423366e-08,-4.65372955813884e-10,7.99640619664275e-10,9.18094213621488e-10,4.75025505978565e-10,1.28759712260707e-09
16.1669620682957,-1.30718548782128e-08,-3.62980440628559e-10,8.30841920378988e-10,9.28205050633421e-10,4.46853727932233e-10,1.25536090756634e-09
16.1875569245724,-1.19098363458309e-08,-2.52382372270061e-10,8.61610690431424e-10,9.36859060189634e-10,4.16314632497638e-10,1.21775758412159e-09
16.2081517806332,-1.06400217387653e-08,-1.34285075712251e-10,8.87213705646318e-10,9.40397835509144e-10,3.84418318099674e-10,1.17448201100821e-09
16.2287466364694,-9.27138401245119e-09,-9.01591633906461e-12,9.11880813742166e-10,9.42285776782607e-10,3.50435441062898e-10,1.12811261437876e-09
16.2493414929881,-7.82138043103929e-09,1.19570950493728e-10,9.33038436927465e-10,9.41324962605817e-10,3.15693780849337e-10,1.07720483678376e-09
16.2699363492507,-6.29759761016151e-09,2.54624175214559e-10,9.52270179368259e-10,9.37294301826537e-10,2.79424199175008e-10,1.02199955095671e-09
16.2905312053808,-4.71099035750379e-09,3.9297392459395e-10,9.69171865135117e-10,9.30971689421318e-10,2.43127042406415e-10,9.66021078185413e-10
16.3111260612924,-3.08350736670309e-09,5.29423924096371e-10,9.78932287932729e-10,9.19279209516772e-10,2.06018043159936e-10,9.05340245981291e-10
16.3317209173467,-1.42459707136695e-09,6.6879482038062e-10,9.88807335346099e-10,9.07408773199989e-10,1.66950410157717e-10,8.43943760641552e-10
16.3523157735424,2.56664959313427e-10,8.08838206876365e-10,9.95041382363522e-10,8.93323598894405e-10,1.31848814171398e-10,7.83038183186329e-10
16.3729106295021,1.93940968297862e-09,9.44764209800056e-10,9.95368471976688e-10,8.7503817370554e-10,9.69017432757752e-11,7.19713429908096e-10
16.3935054860563,3.60823473507058e-09,1.07875079336806e-09,9.96458602058715e-10,8.55136203246253e-10,6.05373596556232e-11,6.57878185657933e-10
16.4141003422754,5.25210451794447e-09,1.20635503579241e-09,9.91163452606191e-10,8.32746970689769e-10,2.73712223125726e-11,5.96554154443784e-10
16.4346951980971,6.85504302377192e-09,1.32733105474777e-09,9.82467626557377e-10,8.0836440557146e-10,-6.51114621978124e-12,5.36457157167709e-10
16.4552900542453,8.40264295440279e-09,1.44301002277949e-09,9.70134516277176e-10,7.82860810001337e-10,-3.75207120811149e-11,4.78439107614347e-10
16.4758849099077,9.88448675122607e-09,1.55086163923282e-09,9.54098176839021e-10,7.56138249399995e-10,-6.55831079007909e-11,4.22709860951416e-10
16.4964797664292,1.12841831293194e-08,1.6475323472212e-09,9.35771326546688e-10,7.25155840243712e-10,-9.50101501725966e-11,3.70340265518831e-10
16.5170746229133,1.25896171349338e-08,1.73330740471685e-09,9.11624748190848e-10,6.95186493644024e-10,-1.19530964110368e-10,3.20791132372713e-10
16.5376694786873,1.37949055779404e-08,1.81206757558417e-09,8.87739900833866e-10,6.65256296752696e-10,-1.41836905061276e-10,2.76402599344127e-10
16.5582643351164,1.48849294643355e-08,1.87802962507736e-09,8.59582278251883e-10,6.32595021552166e-10,-1.62542995590319e-10,2.3624361399788e-10
16.5788591912808,1.58500714568255e-08,1.93038021828456e-09,8.2938867895215e-10,6.01784787151399e-10,-1.79106787768317e-10,1.99956117511769e-10
16.5994540475061,1.66848354917275e-08,1.97149003091264e-09,7.98146418680769e-10,5.68892065829205e-10,-1.94173654583651e-10,1.70379470498051e-10
16.6200489035152,1.73786013449051e-08,2.00042592405747e-09,7.62069027631752e-10,5.37052352928711e-10,-2.06932164015036e-10,1.45093965874874e-10
16.6406437595017,1.79266782349494e-08,2.01594713726517e-09,7.26396805340679e-10,5.05883225343754e-10,-2.16074709576925e-10,1.25434134642842e-10
16.6612386157543,1.83239696504443e-08,2.01674853400246e-09,6.89011070913699e-10,4.75177947749322e-10,-2.22571463159633e-10,1.11609043754735e-10
16.681833471925,1.85653209185267e-08,2.00429426578505e-09,6.49024002828246e-10,4.44936625851759e-10,-2.27245086392132e-10,1.03024267766007e-10
16.7024283278596,1.86524539843402e-08,1.9799646596495e-09,6.08972251283839e-10,4.14701604326485e-10,-2.28042450774206e-10,1.00976412840989e-10
16.7230231841135,1.85836029395461e-08,1.94357217748465e-09,5.70414006105624e-10,3.90027343443173e-10,-2.26641166147952e-10,1.04195390477223e-10
16.7436180406999,1.83579240223635e-08,1.8940405817646e-09,5.29387643743529e-10,3.63256019961877e-10,-2.22998704039033e-10,1.1392389756486e-10
16.7642128962603,1.79771321157159e-08,1.83303994741266e-09,4.89022001377518e-10,3.3827689262751e-10,-2.16297310626906e-10,1.28925755386642e-10
16.7848077522016,1.74443186973169e-08,1.75922206788801e-09,4.51826574197667e-10,3.17704543361719e-10,-2.08180470600683e-10,1.49040585526377e-10
16.8054026088006,1.67643500486406e-08,1.67379760233474e-09,4.1067578978348e-10,2.96217328974002e-10,-1.97776852818788e-10,1.74466910437012e-10
16.8259974649023,1.5941622186162e-08,1.58189026593576e-09,3.74496013716961e-10,2.79202767618079e-10,-1.84596540144364e-10,2.04955479586059e-10
16.8465923210332,1.49852807425682e-08,1.47885271861134e-09,3.38613299424493e-10,2.6310786805422e-10,-1.71923032134334e-10,2.39153774660108e-10
16.8671871769559,1.39020065953947e-08,1.36509450954407e-09,3.01492339977624e-10,2.48837604522255e-10,-1.57261700210196e-10,2.77113853514462e-10
16.8877820332575,1.27013399301155e-08,1.24815050828488e-09,2.71784100150976e-10,2.39139780970785e-10,-1.39271594359335e-10,3.20455298929681e-10
16.9083768895568,1.13949184412358e-08,1.12512059056749e-09,2.40750201249778e-10,2.31069010328705e-10,-1.22089044555366e-10,3.6604620732874e-10
16.9289717452488,9.99382239085137e-09,9.94631257220086e-10,2.13095618268691e-10,2.2461479092713e-10,-1.03958876225171e-10,4.13539639773963e-10
16.9495666017302,8.50933545842734e-09,8.60970311423924e-10,1.88490028325713e-10,2.21136080772363e-10,-8.454590498221e-11,4.648984331163e-10
16.970161458042,6.95021001338766e-09,7.25892263977316e-10,1.65916805013053e-10,2.21467662984752e-10,-6.60754133520556e-11,5.17388208630431e-10
16.9907563140496,5.3356592733213e-09,5.88792488651068e-10,1.47522614635739e-10,2.22432483227784e-10,-4.7228131625637e-11,5.70002130025278e-10
17.0113511699253,3.68166457500363e-09,4.505163458877e-10,1.30584401421276e-10,2.26580174703037e-10,-2.80039476463626e-11,6.24753167335667e-10
17.0319460257414,1.99334399008304e-09,3.12731294983184e-10,1.17122416758074e-10,2.3173200868723e-10,-1.12018574252322e-11,6.77766388102053e-10
17.0525408821006,2.89884182815413e-10,1.77409499567384e-10,1.05743469469073e-10,2.39100938683866e-10,6.4135363394297e-12,7.30633760707435e-10
17.0731357382777,-1.40694695515439e-09,4.7987239405057e-11,1.0054620076077e-10,2.50837855203341e-10,2.34210515434435e-11,7.8456871984141e-10
17.0937305945552,-3.0900852971555e-09,-7.90975721493443e-11,9.65388278470657e-11,2.62154053711153e-10,3.82366556160437e-11,8.34632792682204e-10
17.1143254504991,-4.74508166381477e-09,-2.01386688638017e-10,9.58900467533503e-11,2.75911690102901e-10,5.2573429895867e-11,8.83536248900294e-10
17.13492030675,-6.35340914740671e-09,-3.15225333031056e-10,9.98075186261799e-11,2.90383729350336e-10,6.50059603481351e-11,9.30264010041119e-10
17.1555151631912,-7.9038845281344e-09,-4.23567842626147e-10,1.0384220884385e-10,3.0619480220835e-10,7.53653670608746e-11,9.73093618318462e-10
17.176110018751,-9.38370474943535e-09,-5.22767409813984e-10,1.13520848041892e-10,3.24149493216509e-10,8.40072095055127e-11,1.01392666297318e-09
17.1967048750953,-1.07790659563849e-08,-6.13599858735104e-10,1.23330945773557e-10,3.41342088238612e-10,9.05417036686924e-11,1.04937565330675e-09
17.2172997314392,-1.2075620061323e-08,-6.95825863526268e-10,1.35524990950916e-10,3.59015547320139e-10,9.35584924673841e-11,1.08042505164165e-09
17.2378945870582,-1.32624532324689e-08,-7.65660278881342e-10,1.53370297011634e-10,3.77515662793167e-10,9.64173699758457e-11,1.10895256435984e-09
17.2584894435874,-1.43292753964374e-08,-8.24137843025503e-10,1.70972636347462e-10,3.97394693862578e-10,9.76510877208594e-11,1.13190107531701e-09
17.2790842998628,-1.52658097460137e-08,-8.7268262753849e-10,1.89996258727218e-10,4.16320423686523e-10,9.39594162845254e-11,1.14978701958729e-09
17.299679155708,-1.60661161705131e-08,-9.09673012149193e-10,2.1200209814459e-10,4.3358306677761e-10,9.00681649568809e-11,1.16336045811691e-09
17.3202740120243,-1.67221660863433e-08,-9.3360964811136e-10,2.34453001847443e-10,4.51889801212095e-10,8.29232444053375e-11,1.17151597741372e-09
17.3408688682768,-1.72274092923073e-08,-9.48096202513778e-10,2.57718037996044e-10,4.67941637983779e-10,7.31302668005062e-11,1.1744010621796e-09
17.3614637242786,-1.75774188430249e-08,-9.48389240484056e-10,2.83197555094736e-10,4.83931143253562e-10,6.24125506223586e-11,1.1721651540527e-09
17.3820585803535,-1.77701834550212e-08,-9.37423553929512e-10,3.06253004276225e-10,4.98698452054266e-10,4.65737712345273e-11,1.16430906537296e-09
17.4026534365545,-1.78034585495414e-08,-9.18880865344556e-10,3.3013888272079e-10,5.0982591695158e-10,3.10889103897468e-11,1.15132610706509e-09
17.4232482930117,-1.76735935184078e-08,-8.83686764677095e-10,3.57080243866107e-10,5.23054527439529e-10,1.33864217984051e-11,1.13431045823937e-09
17.443843148805,-1.73843822382624e-08,-8.39426999476104e-10,3.80177983719727e-10,5.32510119793562e-10,-7.26766249566758e-12,1.113017323285e-09
17.4644380045869,-1.69378495184926e-08,-7.86761112079837e-10,4.03984603659976e-10,5.40268730891642e-10,-2.75989203792018e-11,1.08636596032237e-09
17.4850328610446,-1.63373825311342e-08,-7.22562877975215e-10,4.26709317816129e-10,5.47221124807266e-10,-5.15122908163988e-11,1.05584126832212e-09
17.5056277174342,-1.55905676682212e-08,-6.5137948083497e-10,4.47193788386191e-10,5.4943991023376e-10,-7.60119383653263e-11,1.02186737897118e-09
17.5262225736344,-1.47015885756302e-08,-5.69872237177841e-10,4.67911488492043e-10,5.51293607659051e-10,-1.01884094427775e-10,9.83286494090935e-10
17.5468174295361,-1.36764369015695e-08,-4.81898161363288e-10,4.85351747557686e-10,5.52056476970315e-10,-1.29352902014517e-10,9.42810656954309e-10
17.5674122855271,-1.25275429559322e-08,-3.8947531697849e-10,5.01549444450006e-10,5.47820228830044e-10,-1.57355732007224e-10,8.98739967072701e-10
17.5880071418621,-1.12676872499415e-08,-2.91574904909847e-10,5.14165654702286e-10,5.40799861352502e-10,-1.86811723220144e-10,8.5207423982555e-10
17.6086019979684,-9.90005114413536e-09,-1.88220443889641e-10,5.25808561751709e-10,5.3558413798584e-10,-2.14997598814152e-10,8.05301135798356e-10
17.6291968540546,-8.43944616943789e-09,-7.93618325620253e-11,5.35764211635264e-10,5.25598026811214e-10,-2.43695443294032e-10,7.55824613283737e-10
17.6497917104236,-6.90362873725859e-09,2.87710458068622e-11,5.41490906910726e-10,5.13107712410928e-10,-2.7321463182695e-10,7.06167219937644e-10
17.6703865665056,-5.29970701990348e-09,1.39578138821571e-10,5.45956927022741e-10,5.01263627430934e-10,-3.01610347817766e-10,6.55812635774549e-10
17.6909814225846,-3.64635755789599e-09,2.51813118569761e-10,5.46424819276711e-10,4.83566214046668e-10,-3.30227273347235e-10,6.04568238993434e-10
17.7115762787422,-1.95859552980146e-09,3.58777208259308e-10,5.44860630405239e-10,4.67201520646726e-10,-3.59040071895876e-10,5.55819316803519e-10
17.7321711350317,-2.48770813734894e-10,4.67815696608401e-10,5.40740704968439e-10,4.486056799955e-10,-3.85000211029581e-10,5.06783037892691e-10
17.7527659909857,1.46398508943169e-09,5.72285449858436e-10,5.32027434268798e-10,4.24831983509635e-10,-4.11682565766772e-10,4.57841104903556e-10
17.7733608471941,3.16834372972965e-09,6.70331260156116e-10,5.20431036746482e-10,4.03605071758293e-10,-4.37103182871696e-10,4.13080019449928e-10
17.7939557036491,4.8502846962267e-09,7.69366297497344e-10,5.08516074508878e-10,3.80279131638105e-10,-4.59152550112127e-10,3.69730956692978e-10
17.8145505593296,6.49110579662921e-09,8.5890632873985e-10,4.93823572277874e-10,3.55557784094458e-10,-4.8162776536948e-10,3.287288610274e-10
17.8351454157067,8.07571369810011e-09,9.4111497220718e-10,4.74594439613471e-10,3.30147721182893e-10,-5.0159113263937e-10,2.91333216085058e-10
17.8557402716703,9.59115016920479e-09,1.01877908880924e-09,4.55064174821272e-10,3.04510183579147e-10,-5.19641370439789e-10,2.55654182929792e-10
17.8763351275836,1.10231809627398e-08,1.08617039459997e-09,4.31619123754712e-10,2.76801402935992e-10,-5.36552758966494e-10,2.24790471560006e-10
17.8969299840163,1.2357121344003e-08,1.14636325175976e-09,4.07049369732285e-10,2.50091441134703e-10,-5.50810715868106e-10,1.98197566717842e-10
17.9175248402713,1.35846655089328e-08,1.19678635051669e-09,3.81694341094013e-10,2.24502584693162e-10,-5.63560763500959e-10,1.74745558277012e-10
17.9381196965738,1.46925821003243e-08,1.23489915950888e-09,3.51059543734409e-10,1.95583746793267e-10,-5.75555032231376e-10,1.54546011535655e-10
17.9587145525062,1.56698181294641e-08,1.26567945762906e-09,3.2253992433281e-10,1.70728455200793e-10,-5.82670135299027e-10,1.39782800911414e-10
17.9793094085528,1.65116169245049e-08,1.2882934484644e-09,2.92700271532563e-10,1.44713263734412e-10,-5.88275041779431e-10,1.29774374129941e-10
17.9999042642346,1.72060130010296e-08,1.29739588719883e-09,2.60791920735455e-10,1.19280759254617e-10,-5.94090109711724e-10,1.22638970646252e-10
18.0204991206209,1.7746592040035e-08,1.29527741209752e-09,2.29613142160128e-10,9.60957860588601e-11,-5.9466583423187e-10,1.21521655277238e-10
18.0410939769763,1.81307726845308e-08,1.28532705904872e-09,1.9614449109566e-10,7.28221746691879e-11,-5.95473888298164e-10,1.23672813314618e-10
18.0616888332119,1.8353914539803e-08,1.26432912111419e-09,1.63934775731256e-10,5.11285086692976e-11,-5.93398650906141e-10,1.29109397946671e-10
18.0822836892367,1.84144402265996e-08,1.23213157961365e-09,1.32097641788734e-10,3.0444708805628e-11,-5.88954559753381e-10,1.40032923607918e-10
18.1028785446908,1.83085422032944e-08,1.18973815689797e-09,9.89056878936981e-11,1.26548649523352e-11,-5.86152044053372e-10,1.53899706234277e-10
18.1234734018063,1.80370798887724e-08,1.13692364786595e-09,6.64023111643071e-11,-5.76442904854815e-12,-5.78484741007019e-10,1.70737796085128e-10
18.1440682570511,1.76097491146769e-08,1.07751123110196e-09,3.57350117873361e-11,-2.08380268144218e-11,-5.70226451567813e-10,1.92031656546988e-10
18.1646631138775,1.70271742591406e-08,1.00902421162112e-09,7.24650858509712e-12,-3.35125504897556e-11,-5.60941265833776e-10,2.16979832942484e-10
18.1852579697108,1.62883922533447e-08,9.32182745548613e-10,-2.0183157390577e-11,-4.53382423789625e-11,-5.49692259738367e-10,2.43139180855682e-10
18.2058528255638,1.54050796220576e-08,8.49923350360034e-10,-4.75275551485025e-11,-5.47827684223605e-11,-5.38572215678073e-10,2.72805012222806e-10
18.2264476831586,1.43844959046435e-08,7.57784044250158e-10,-7.30413801141158e-11,-6.30052307967136e-11,-5.26284417075007e-10,3.04322615141264e-10
18.2470425369157,1.32354717716857e-08,6.61730657732622e-10,-9.49404926938723e-11,-6.72449490800522e-11,-5.13593863824201e-10,3.36584808183469e-10
18.2676373960682,1.19698454415124e-08,5.62303290803419e-10,-1.17146546886914e-10,-7.14693559279856e-11,-5.00061432762667e-10,3.71136468760196e-10
18.2882322497737,1.05928457743845e-08,4.54881780912087e-10,-1.37991061459571e-10,-7.44585975012906e-11,-4.88161619275647e-10,4.04991004129068e-10
18.3088271068567,9.12239846610263e-09,3.45610687198687e-10,-1.52737457228361e-10,-7.45712626495868e-11,-4.74535245056949e-10,4.40734057929987e-10
18.3294219639913,7.5753198463048e-09,2.37641792873562e-10,-1.682374622967e-10,-7.22371095406635e-11,-4.6042213265421e-10,4.76633382564875e-10
18.3500168164104,5.95949627363141e-09,1.27710058317259e-10,-1.81875181162076e-10,-6.82113384139701e-11,-4.48986575271001e-10,5.11062567286183e-10
18.3706116786126,4.28900581844806e-09,1.4594236563333e-11,-1.90351240311679e-10,-6.38680924453823e-11,-4.35518191757872e-10,5.45997327266522e-10
18.3912065268145,2.58209287256232e-09,-9.64272146514233e-11,-1.98564110396622e-10,-5.70845327988177e-11,-4.24555544895325e-10,5.78662863052278e-10
18.4118013906415,8.53262543223089e-10,-2.04600240669157e-10,-2.04170125502708e-10,-4.97150060446941e-11,-4.15143169837335e-10,6.09426293068623e-10
18.4323962423015,-8.84054976127343e-10,-3.11180237762993e-10,-2.05445283668891e-10,-4.03911891223018e-11,-4.04437024433856e-10,6.39575839378528e-10
18.4529910970192,-2.61166836871197e-09,-4.15096124115061e-10,-2.06354429365348e-10,-3.04997651371902e-11,-3.9732359594833e-10,6.66526707424553e-10
18.4735859630161,-4.31670136481746e-09,-5.15034152472072e-10,-2.08172689445365e-10,-2.10799506103488e-11,-3.9186631730431e-10,6.90272946653726e-10
18.4941808012037,-5.98142649833386e-09,-6.08108465455275e-10,-2.02143082399178e-10,-8.75136499467757e-12,-3.86592046145271e-10,7.12871756193943e-10
18.5147756805283,-7.58906698488903e-09,-6.96503651810423e-10,-1.95613391768886e-10,3.46692654478475e-12,-3.82928504020954e-10,7.31422126766558e-10
18.5353705137524,-9.13052781664961e-09,-7.78661166680655e-10,-1.89476926012096e-10,1.51347811588652e-11,-3.8100553078932e-10,7.45967739541587e-10
18.5559653843322,-1.0589041848537e-08,-8.5162905971111e-10,-1.78601802506627e-10,2.86897305870142e-11,-3.81431610698292e-10,7.58164778894389e-10
18.5765602433477,-1.19501498113372e-08,-9.1849432038582e-10,-1.68826644955009e-10,4.07315373917824e-11,-3.8298046877691e-10,7.65973556548379e-10
18.5971550734179,-1.32050948317053e-08,-9.78178235544306e-10,-1.55146645773327e-10,5.13670391332918e-11,-3.86366531708374e-10,7.70234210317172e-10
18.6177499798776,-1.43411669581238e-08,-1.02801823662801e-09,-1.42001145513598e-10,6.48157061992744e-11,-3.91715131096668e-10,7.71104378657167e-10
18.6383447692213,-1.5347734242019e-08,-1.06867954594272e-09,-1.28563870849822e-10,7.55236571505543e-11,-3.9962867816177e-10,7.66262491170413e-10
18.6589396922339,-1.62189877115383e-08,-1.10214723646386e-09,-1.13850022201133e-10,8.41803809272565e-11,-4.10325199806895e-10,7.5767900991781e-10
18.6795345033076,-1.69439301052205e-08,-1.12445513364677e-09,-9.86079398811924e-11,9.53206265375713e-11,-4.20598283715652e-10,7.46494534938428e-10
18.7001293575785,-1.75131812411988e-08,-1.13590759646856e-09,-8.05373904575908e-11,1.04013855674188e-10,-4.32579041268227e-10,7.31302527125205e-10
18.7207242817107,-1.79271764506862e-08,-1.14147504643243e-09,-6.44552848720333e-11,1.11339093541065e-10,-4.47540137198882e-10,7.12398716476134e-10
18.7413189990836,-1.81842472255244e-08,-1.13583385583369e-09,-4.85569154578825e-11,1.1777633869612e-10,-4.63278451122138e-10,6.89363012123655e-10
18.7619140459825,-1.82784868880847e-08,-1.1203360444882e-09,-3.24427353247646e-11,1.22757940874356e-10,-4.80699604443899e-10,6.62955462013619e-10
18.7825087037287,-1.82087540332979e-08,-1.09747170088168e-09,-1.64113946387839e-11,1.25718117065695e-10,-4.9900264634916e-10,6.34037190537801e-10
18.8031037009378,-1.79767850889437e-08,-1.06379974675887e-09,-2.25607247923559e-12,1.27883476896839e-10,-5.1831838180338e-10,6.00937684965842e-10
18.8236985458479,-1.75881021890724e-08,-1.02420442609477e-09,1.14015256944839e-11,1.27653808088253e-10,-5.40900607879018e-10,5.65255424737386e-10
18.844293225767,-1.70448629496217e-08,-9.79110230901784e-10,2.38785989145502e-11,1.25477616824326e-10,-5.6296983747053e-10,5.27986623868167e-10
18.8648884635648,-1.6347772178268e-08,-9.21925682341532e-10,3.51328578942891e-11,1.24627261150944e-10,-5.8458539289704e-10,4.88286457504461e-10
18.8854827781802,-1.5508009955168e-08,-8.58560272998008e-10,4.70614574472495e-11,1.19145276218733e-10,-6.07216429386775e-10,4.48009349645608e-10
18.906078215818,-1.45320501315457e-08,-7.92775295701079e-10,5.57957420025187e-11,1.12637211868345e-10,-6.31383229021415e-10,4.04356994144553e-10
18.9266726341159,-1.34294737729077e-08,-7.18644796509234e-10,6.2605245711577e-11,1.05245970217308e-10,-6.54472269234425e-10,3.6109459102968e-10
18.9472675738349,-1.22123067002224e-08,-6.41456899901212e-10,6.78512784684859e-11,9.57739582672197e-11,-6.77562042772022e-10,3.17215716033918e-10
18.9678628776955,-1.0887549712553e-08,-5.61308713504263e-10,7.25441718267602e-11,8.58818419184763e-11,-7.01960669698792e-10,2.70957366541039e-10
18.9884566862917,-9.47189295592541e-09,-4.75680637303926e-10,7.42837110994959e-11,7.19692637876101e-11,-7.24146060690665e-10,2.27841776878197e-10
19.0090530795693,-7.97699269438403e-09,-3.91837259653981e-10,7.31952399710286e-11,5.72174069795548e-11,-7.485150315614e-10,1.82698434952265e-10
19.0296462348234,-6.41284196187575e-09,-3.06297691143436e-10,7.1353027230858e-11,4.29052762806842e-11,-7.70323621577099e-10,1.38772225135544e-10
19.050242437936,-4.79617832023246e-09,-2.17069927323729e-10,6.65637035939531e-11,2.63698892280641e-11,-7.90500849430729e-10,9.8017937644127e-11
19.0708369129196,-3.14092955908545e-09,-1.2995089788785e-10,6.15844334456544e-11,9.54462102309026e-12,-8.11738387042252e-10,5.64476735112789e-11
19.091430648937,-1.46440167064301e-09,-4.43919433213522e-11,5.3655316608883e-11,-8.10960090384201e-12,-8.29791205638296e-10,1.82651024996069e-11
19.1120283678891,2.20087036495835e-10,3.95680785598039e-11,4.30361737471021e-11,-2.89323842753893e-11,-8.48079486686456e-10,-1.82158608632806e-11
19.132618876453,1.89740500554209e-09,1.18857109355778e-10,3.1620575538545e-11,-4.8194969655729e-11,-8.64835827942781e-10,-5.30624198829972e-11
19.1532186871333,3.55119250856033e-09,1.9476628972558e-10,1.74425383617711e-11,-6.72239708990341e-11,-8.79496018723441e-10,-8.40078207054739e-11
19.1738094358147,5.17015340280314e-09,2.67628896892405e-10,1.2535399352325e-12,-8.95776710299549e-11,-8.94039200462981e-10,-1.13644995029616e-10
19.1944057822456,6.73425708188924e-09,3.32955358907311e-10,-1.70417881609055e-11,-1.1117994294493e-10,-9.06127708037839e-10,-1.39217173641714e-10
19.2150033722909,8.23431276110623e-09,3.94728019805592e-10,-3.47264090340638e-11,-1.32880161581672e-10,-9.16147192583712e-10,-1.61562072562555e-10
19.2355904475069,9.65830555677838e-09,4.51194359447308e-10,-5.32201217783711e-11,-1.5344769073438e-10,-9.24645640966134e-10,-1.80819703332459e-10
19.2561975602509,1.09881406915672e-08,4.97333741143024e-10,-7.55214448929344e-11,-1.73760742318054e-10,-9.31628145045291e-10,-1.95805669099483e-10
19.2767780353864,1.22179862506426e-08,5.38707092396887e-10,-9.70904240832779e-11,-1.94601678821289e-10,-9.37833782300545e-10,-2.09561319314743e-10
19.2973853316244,1.33308174643001e-08,5.72325670754336e-10,-1.20222836959592e-10,-2.14232542110366e-10,-9.40828095810447e-10,-2.1639681736236e-10
19.3179747848779,1.43214334129619e-08,5.9602693754611e-10,-1.45345817153263e-10,-2.34819339015557e-10,-9.43568152475447e-10,-2.21904704353972e-10
19.3385632003946,1.51809660377244e-08,6.13260149297923e-10,-1.67746507559018e-10,-2.52762807864709e-10,-9.43569305999219e-10,-2.24032665074215e-10
19.3591790848318,1.58980840101434e-08,6.20918484099659e-10,-1.94652487934438e-10,-2.71836273202579e-10,-9.42290130047986e-10,-2.21241871309021e-10
19.3797394540868,1.64738655547805e-08,6.1869561332795e-10,-2.21131313814406e-10,-2.89614725758247e-10,-9.42113081528626e-10,-2.18739956613408e-10
19.4003760049335,1.68948477129424e-08,6.11751671517907e-10,-2.43740101038567e-10,-3.03360532439098e-10,-9.36089540246228e-10,-2.07496803606677e-10
19.4209333515945,1.71687778500346e-08,5.95548940432251e-10,-2.69878091856355e-10,-3.19620009705007e-10,-9.32665748517853e-10,-1.98529583973942e-10
19.4415467529803,1.72818060852342e-08,5.68921401961615e-10,-2.93907425960067e-10,-3.32305063029876e-10,-9.25445705145873e-10,-1.82857768947782e-10
19.4621564574954,1.72402654650275e-08,5.37181956694147e-10,-3.17807613925523e-10,-3.44061763377254e-10,-9.17677671428585e-10,-1.65822778104811e-10
19.4826942968579,1.70466973022084e-08,4.94983976481575e-10,-3.42419712101839e-10,-3.56712875224228e-10,-9.12288383412158e-10,-1.50579573101123e-10
19.5033858887801,1.66859713883967e-08,4.46009764164715e-10,-3.63048065458252e-10,-3.64199103627399e-10,-8.99002914587731e-10,-1.23323083333312e-10
19.5238616909604,1.61949784480969e-08,3.91659102930465e-10,-3.85866694803189e-10,-3.72978718196669e-10,-8.95677892945507e-10,-1.08277470326709e-10
19.5445660135907,1.55378737238495e-08,3.27439900800602e-10,-4.08681536627597e-10,-3.8155538672372e-10,-8.81383077982434e-10,-7.81716731341524e-11
19.5651015812956,1.47533814038933e-08,2.60223746514695e-10,-4.25940219150841e-10,-3.86358748376598e-10,-8.73292887268354e-10,-5.7196548396343e-11
19.5856672345412,1.38385050095756e-08,1.87112949032971e-10,-4.44719166836149e-10,-3.89671489650135e-10,-8.64407121642331e-10,-3.08236626841011e-11
19.6064017402827,1.27848825144282e-08,1.08229220115675e-10,-4.61975466477017e-10,-3.91634724067761e-10,-8.47514168905956e-10,1.54654778589385e-12
19.6267466106913,1.16449534260991e-08,2.7361404294744e-11,-4.75095537898961e-10,-3.93558668572294e-10,-8.49836644692133e-10,1.36584724005871e-11
19.647678380675,1.03572003158307e-08,-5.83549789171698e-11,-4.88980917426018e-10,-3.93168741442767e-10,-8.22092639474677e-10,6.42372771593674e-11
19.6678972895556,9.02934819539156e-09,-1.44867277022126e-10,-5.01298001799623e-10,-3.92112211205142e-10,-8.31571077058385e-10,6.20707806005042e-11
19.6887862951889,7.56973684781586e-09,-2.36681232601994e-10,-5.11924871599278e-10,-3.88598490960562e-10,-8.08197873312006e-10,1.1353207191526e-10
19.7094014360139,6.06286168905338e-09,-3.27312887965384e-10,-5.19951287593822e-10,-3.85985115927997e-10,-8.01771376762656e-10,1.24285446066171e-10
19.7296455304334,4.52738938989203e-09,-4.18562885752118e-10,-5.26891194908708e-10,-3.83678046616818e-10,-8.2055960979e-10,1.22672702517023e-10
19.751311255559,2.84539309131304e-09,-5.13310293728541e-10,-5.32415541843387e-10,-3.76172900977024e-10,-7.40885379275892e-10,2.41421796917718e-10
19.7702770952504,1.3409400593039e-09,-5.94777337272129e-10,-5.33098957141606e-10,-3.70532977451886e-10,-9.30788591532909e-10,-5.6559806864439e-11

